Calibrating Control-Bounded ADCs

The paper considers the calibration of control-bounded analog-to-digital converters. It is demonstrated that variations of the analog frontend can be addressed by calibrating the digital estimation filter. In simulations (both behavioral and transistor level) of a leapfrog analog frontend, the proposed calibration method restores essentially the nominal performance. Moreover, with digital-filter calibration in mind, the paper reformulates the design problem of control-bounded converters and thereby clarifies the role of sampling, desired filter shape, and nominal conversion error.

==> figures/Closed_loop_gain.csv <==
f,g
1,43.69128570754043
1.07977516232771,43.69128570789994
1.165914401179832,43.6912857083191
1.258925411794167,43.69128570880781
1.359356390878526,43.6912857093776
1.467799267622069,43.69128571004191
1.584893192461113,43.69128571081646
1.711328304161781,43.69128571171952
1.847849797422291,43.69128571277238
1.995262314968879,43.69128571399996
2.154434690031883,43.69128571543121
2.326305067153626,43.69128571709989
2.51188643150958,43.69128571904547
2.712272579332028,43.69128572131383
2.928644564625236,43.69128572395854
3.162277660168379,43.69128572704206
3.414548873833601,43.69128573063718
3.686945064519575,43.69128573482877
3.981071705534972,43.6912857397158
4.298662347082277,43.69128574541367
4.641588833612779,43.6912857520569
5.011872336272723,43.69128575980234
5.411695265464637,43.69128576883286
5.843414133735176,43.69128577936166
6.309573444801932,43.69128579163735
6.812920690579613,43.69128580594975
7.356422544596414,43.69128582263678
7.943282347242815,43.69128584209243
8.576958985908941,43.69128586477606
9.261187281287935,43.69128589122323
10,43.69128592205836
10.7977516232771,43.69128595800948
11.65914401179832,43.69128599992541
12.58925411794167,43.6912860487958
13.59356390878526,43.69128610577449
14.6779926762207,43.69128617220675
15.84893192461113,43.69128624966109
17.11328304161781,43.69128633996621
18.47849797422291,43.69128644525426
19.9526231496888,43.69128656801109
21.54434690031884,43.69128671113504
23.26305067153626,43.69128687800529
25.1188643150958,43.69128707256172
27.12272579332028,43.69128729939782
29.28644564625236,43.69128756386928
31.62277660168379,43.69128787222031
34.14548873833601,43.69128823173115
36.86945064519575,43.69128865088994
39.81071705534972,43.69128913959311
42.98662347082276,43.69128970937901
46.41588833612779,43.69129037370038
50.11872336272722,43.69129114824197
54.11695265464636,43.69129205129077
58.43414133735175,43.69129310416783
63.09573444801932,43.69129433173168
68.12920690579612,43.69129576296507
73.56422544596413,43.69129743165898
79.43282347242814,43.69129937721193
85.76958985908939,43.69130164555771
92.61187281287933,43.69130429025142
99.99999999999997,43.69130737373344
107.9775162327709,43.69131096880345
116.5914401179831,43.69131516033907
125.8925411794167,43.69132004729842
135.9356390878525,43.69132574506079
146.7799267622069,43.6913323881432
158.4893192461113,43.69134013338044
171.132830416178,43.69134916362529
184.784979742229,43.6913596920661
199.5262314968879,43.6913719672548
215.4434690031883,43.69138627897864
232.6305067153625,43.69140296509297
251.1886431509579,43.69142241931875
271.2272579332027,43.69144510124471
292.8644564625235,43.69147154609899
316.2277660168378,43.69150237808782
341.4548873833601,43.69153832493968
368.6945064519575,43.69158023506662
398.1071705534972,43.69162909756113
429.8662347082276,43.69168606552116
464.1588833612778,43.69175248320956
501.1872336272722,43.69182991772551
541.1695265464635,43.6919201959066
584.3414133735174,43.69202544732212
630.957344480193,43.6921481541998
681.292069057961,43.69229121048317
735.6422544596411,43.6924579887672
794.3282347242813,43.6926524201684
857.6958985908939,43.6928790861655
926.1187281287932,43.69314332663158
999.9999999999998,43.69345136369466
1079.775162327709,43.69381044761024
1165.914401179832,43.6942290261768
1258.925411794167,43.6947169409401
1359.356390878525,43.69528565510546
1467.799267622069,43.69594851992155
1584.893192461113,43.69672108196002
1711.32830416178,43.69762144052569
1847.849797422291,43.69867066146281
1995.262314968879,43.69989325694274
2154.434690031883,43.70131773908733
2326.305067153626,43.70297725996291
2511.88643150958,43.70491034888503
2712.272579332028,43.70716176128266
2928.644564625236,43.70978345152047
3162.277660168379,43.71283568760567
3414.548873833601,43.71638832088871
3686.945064519574,43.72052222942074
3981.071705534971,43.72533094829168
4298.662347082276,43.73092250091179
4641.588833612778,43.73742144154181
5011.872336272722,43.7449711092848
5411.695265464637,43.75373609077162
5843.414133735176,43.76390486598326
6309.573444801932,43.77569259545325
6812.920690579613,43.78934397582118
7356.422544596413,43.80513604653387
7943.282347242814,43.82338077961119
8576.958985908941,43.84442720387816
9261.187281287936,43.8686627224518
10000,43.89651315862658
10797.7516232771,43.92844090783561
11659.14401179832,43.96494039003689
12589.25411794167,44.00652977410157
13593.56390878526,44.05373769519547
14677.99267622069,44.10708342179741
15848.93192461113,44.16704866541927
17113.28304161781,44.23403901284878
18478.49797422291,44.30833285147755
19952.6231496888,44.39001574533553
21544.34690031884,44.47889863575711
23263.05067153626,44.57441916085635
25118.8643150958,44.67552702517694
27122.72579332028,44.78055700292201
29286.44564625236,44.88709707211716
31622.77660168379,44.99186457614467
34145.48873833602,45.09061006980971
36869.45064519576,45.17807588468881
39810.71705534973,45.24804253519438
42986.62347082277,45.29349742806106
46415.88833612779,45.30695215182769
50118.72336272723,45.28091240854435
54116.95265464637,45.20846767503927
58434.14133735176,45.08392330675096
63095.73444801932,44.90336213272394
68129.20690579612,44.66501674098706
73564.22544596413,44.36936828014716
79432.82347242815,44.01895542397568
85769.58985908941,43.61795074735957
92611.87281287934,43.17161093624545
100000,42.68571616381123
107977.516232771,42.16608805188854
116591.4401179832,41.61823362358805
125892.5411794167,41.04712329155338
135935.6390878526,40.45708476494998
146779.926762207,39.85178315568177
158489.3192461114,39.23425689208025
171132.8304161781,38.60698415811103
184784.9797422291,37.97196159483207
199526.231496888,37.33078351868291
215443.4690031884,36.68471501032714
232630.5067153626,36.03475582801601
251188.643150958,35.38169428653466
271227.2579332028,34.72615153170511
292864.4564625237,34.06861726541881
316227.766016838,33.40947818843609
341454.8873833602,32.74904042966525
368694.5064519576,32.08754711044227
398107.1705534973,31.42519204287434
429866.2347082277,30.7621303797906
464158.8833612779,30.0984868832658
501187.2336272722,29.4343623466298
541169.5265464636,28.76983858760489
584341.4133735175,28.1049823344553
630957.3444801931,27.43984826248078
681292.0690579611,26.77448137255894
735642.2544596412,26.10891886317751
794328.2347242814,25.44319160827946
857695.898590894,24.77732533186643
926118.7281287933,24.11134154521793
999999.9999999998,23.44525829772585
1079775.162327709,22.77909078377875
1165914.401179831,22.11285183438825
1258925.411794167,21.4465523185052
1359356.390878525,20.78020147203477
1467799.267622069,20.11380716929185
1584893.192461113,19.44737614846652
1711328.304161781,18.78091419964833
1847849.797422291,18.11442632289234
1995262.314968879,17.44791686214722
2154434.690031883,16.78138961933691
2326305.067153626,16.11484795273991
2511886.43150958,15.44829486247558
2712272.579332028,14.78173306606977
2928644.564625236,14.11516506594492
3162277.660168379,13.44859321106039
3414548.873833601,12.78201975418931
3686945.064519574,12.11544690645242
3981071.705534971,11.44887689052217
4298662.347082276,10.78231199382389
4641588.833612778,10.11575462305513
5011872.336272722,9.449207361375469
5411695.265464636,8.782673029646471
5843414.133735174,8.116154753199705
6309573.44480193,7.449656035698982
6812920.690579611,6.783180841887385
7356422.544596411,6.116733691126145
7943282.347242813,5.45031976397587
8576958.985908939,4.783945024296116
9261187.281287933,4.117616359729907
9999999.999999998,3.451341743859226
10797751.62327709,2.785130423835107
11659144.01179831,2.118993137808135
12589254.11794167,1.452942367264294
13593563.90878525,0.7869926300716829
14677992.67622069,0.121160821003849
15848931.92461113,-0.5445333923983822
17113283.04161781,-1.210067109639604
18478497.97422291,-1.875413662171892
19952623.1496888,-2.540541991413025
21544346.90031883,-3.205415925792546
23263050.67153626,-3.869993340836948
25118864.3150958,-4.534225183693292
27122725.79332028,-5.198054340915118
29286445.64625237,-5.861414325183545
31622776.6016838,-6.524227753251664
34145488.73833602,-7.186404583521549
36869450.64519576,-7.847840077740863
39810717.05534973,-8.508412446720824
42986623.47082277,-9.167980135331341
46415888.3361278,-9.826378697369178
50118723.36272723,-10.48341720603944
54116952.65464637,-11.13887414177519
58434141.33735177,-11.79249269534439
63095734.44801933,-12.44397542238226
68129206.90579614,-13.09297818544953
73564225.44596414,-13.73910332318223
79432823.47242816,-14.38189199419442
85769589.85908942,-15.02081565785028
92611872.81287935,-15.65526667718576
100000000,-16.28454806386117
107977516.232771,-16.90786243383821
116591440.1179832,-17.52430030947987
125892541.1794167,-18.13282799255255
135935639.0878526,-18.73227534679883
146779926.762207,-19.32132397256918
158489319.2461114,-19.89849643168165
171132830.4161781,-20.462147391729
184784979.7422291,-21.01045780736326
199526231.496888,-21.54143354578575
215443469.0031884,-22.05291020441771
232630506.7153627,-22.54256628040347
251188643.1509581,-23.00794737853543
271227257.9332029,-23.44650486699464
292864456.4625237,-23.85565345078997
316227766.016838,-24.23285375413874
341454887.3833602,-24.5757285096761
368694506.4519576,-24.88222475869121
398107170.5534973,-25.15083999620526
429866234.7082278,-25.38093761433318
464158883.3612779,-25.57318555561658
501187233.6272723,-25.73015863565795
541169526.5464637,-25.85714106529003
584341413.3735176,-25.96313276491436
630957344.4801933,-26.06196779040847
681292069.0579613,-26.17325242808018
735642254.4596413,-26.32251174680814
794328234.7242815,-26.53962387159993
857695898.5908941,-26.85472139648333
926118728.1287935,-27.29179065285435
1000000000,-27.8621065928616
1079775162.32771,-28.56086273908175
1165914401.179832,-29.36904243007642
1258925411.794167,-30.25936148601972
1359356390.878526,-31.20300762742141
1467799267.62207,-32.1744989958061
1584893192.461113,-33.15391152671002
1711328304.161781,-34.12710194829717
1847849797.422291,-35.08488951102772
1995262314.96888,-36.02191718564218
2154434690.031884,-36.93557294659799
2326305067.153626,-37.82511249589501
2511886431.50958,-38.69100099994607
2712272579.332028,-39.5344425760435
2928644564.625237,-40.35705492832211
3162277660.168379,-41.16065028432696
3414548873.833601,-41.94709179910899
3686945064.519575,-42.71820250317102
3981071705.534972,-43.47571031914858
4298662347.082276,-44.2212175201756
4641588833.612779,-44.95618650682921
5011872336.272722,-45.68193626330151
5411695265.464636,-46.39964559842136
5843414133.735175,-47.11036049879598
6309573444.801931,-47.81500377567107
6812920690.579612,-48.51438578418787
7356422544.596412,-49.2092154104043
7943282347.242813,-49.90011081132423
8576958985.908939,-50.58760959368882
9261187281.287933,-51.27217825472631
10000000000,-51.95422080098969


==> figures/Closed_loop_phase.csv <==
f,p
1,-3.207383560584769e-05
1.07977516232771,-3.463253111496978e-05
1.165914401179832,-3.739534699107689e-05
1.258925411794167,-4.03785669740855e-05
1.359356390878526,-4.35997738430716e-05
1.467799267622069,-4.70779530476358e-05
1.584893192461113,-5.083360460655014e-05
1.711328304161781,-5.488886393324155e-05
1.847849797422291,-5.926763230026357e-05
1.995262314968879,-6.399571771175542e-05
2.154434690031883,-6.910098701422393e-05
2.326305067153626,-7.46135301422189e-05
2.51188643150958,-8.056583746707137e-05
2.712272579332028,-8.699299129401459e-05
2.928644564625236,-9.393287263654681e-05
3.162277660168379,-0.0001014263844868525
3.414548873833601,-0.0001095176928984379
3.686945064519575,-0.0001182544873021755
3.981071705534972,-0.0001276882615903242
4.298662347082277,-0.0001378746176256366
4.641588833612779,-0.0001488735929649385
5.011872336272723,-0.0001607500147293398
5.411695265464637,-0.00017357388170768
5.843414133735176,-0.0001874207769461581
6.309573444801932,-0.0002023723132574213
6.812920690579613,-0.0002185166142763318
7.356422544596414,-0.0002359488338998771
7.943282347242815,-0.0002547717171753587
8.576958985908941,-0.0002750962059458913
9.261187281287935,-0.0002970420928269888
10,-0.0003207387273738581
10.7977516232771,-0.0003463257786080585
11.65914401179832,-0.0003739540584059746
12.58925411794167,-0.0004037864106124275
13.59356390878526,-0.0004359986711327453
14.6779926762207,-0.0004707807046786292
15.84893192461113,-0.0005083375242985694
17.11328304161781,-0.0005488905003175503
18.47849797422291,-0.0005926786658440612
19.9526231496888,-0.0006399601265801042
21.54434690031884,-0.0006910135832954836
23.26305067153626,-0.0007461399760050314
25.1188643150958,-0.0008056642596216129
27.12272579332028,-0.0008699373216540647
29.28644564625236,-0.0009393380533832235
31.62277660168379,-0.001014275586887492
34.14548873833601,-0.001095191711309437
36.86945064519575,-0.001182563482864925
39.81071705534972,-0.001276906044305528
42.98662347082276,-0.00137877567086416
46.41588833612779,-0.00148877306115592
50.11872336272722,-0.001607546893083664
54.11695265464636,-0.001735797666529864
58.43414133735175,-0.001874281856518666
63.09573444801932,-0.002023816402631233
68.12920690579612,-0.00218528356277615
73.56422544596413,-0.002359636161987618
79.43282347242814,-0.002547903269801978
85.76958985908939,-0.002751196342920139
92.61187281287933,-0.002970715873524288
99.99999999999997,-0.003207758587596339
107.9775162327709,-0.003463725242211676
116.5914401179831,-0.003740129075991856
125.8925411794167,-0.004038604972871298
135.9356390878525,-0.004360919406290275
146.7799267622069,-0.004708981238690337
158.4893192461113,-0.00508485346082967
171.132830416178,-0.005490765965974397
184.784979742229,-0.005929129467094913
199.5262314968879,-0.006402550680228939
215.4434690031883,-0.006913848915587347
232.6305067153625,-0.007466074239254644
251.1886431509579,-0.008062527391998718
271.2272579332027,-0.008706781703968273
292.8644564625235,-0.009402707220417205
316.2277660168378,-0.01015449740314371
341.4548873833601,-0.01096669872821021
368.6945064519575,-0.01184424363144526
398.1071705534972,-0.01279248732004005
429.8662347082276,-0.01381724907956039
464.1588833612778,-0.0149248588369763
501.1872336272722,-0.01612220990738206
541.1695265464635,-0.01741681905543913
584.3414133735174,-0.01881689525814716
630.957344480193,-0.02033141886662427
681.292069057961,-0.02197023331226918
735.6422544596411,-0.02374415184503446
794.3282347242813,-0.02566508266413336
857.6958985908939,-0.0277461763150502
926.1187281287932,-0.03000200041607896
999.9999999999998,-0.032448747730115
1079.775162327709,-0.03510448545829768
1165.914401179832,-0.03798945526546187
1258.925411794167,-0.0411264359613383
1359.356390878525,-0.04454118381169676
1467.799267622069,-0.0482629693238152
1584.893192461113,-0.05232523357349286
1711.32830416178,-0.05676639346537651
1847.849797422291,-0.06163083227578949
1995.262314968879,-0.06697012114370368
2154.434690031883,-0.07284452816815384
2326.305067153626,-0.07932488627037586
2511.88643150958,-0.08649490815428415
2712.272579332028,-0.09445405868779977
2928.644564625236,-0.1033211213709454
3162.277660168379,-0.1132386293840482
3414.548873833601,-0.1243783713674343
3686.945064519574,-0.136948232738116
3981.071705534971,-0.1512006928484327
4298.662347082276,-0.1674433717293474
4641.588833612778,-0.1860521077499929
5011.872336272722,-0.2074871501973319
5411.695265464637,-0.2323131744228407
5843.414133735176,-0.2612239652013336
6309.573444801932,-0.2950727738675903
6812.920690579613,-0.3349095285756688
7356.422544596413,-0.3820262591521625
7943.282347242814,-0.4380122815594275
8576.958985908941,-0.5048208447682997
9261.187281287936,-0.5848490545324051
10000,-0.6810329043440452
10797.7516232771,-0.7969590996499391
11659.14401179832,-0.9369949765366423
12589.25411794167,-1.106437066178448
13593.56390878526,-1.311677594429744
14677.99267622069,-1.560386249195971
15848.93192461113,-1.861701671862397
17113.28304161781,-2.226423103041602
18478.49797422291,-2.667187196353456
19952.6231496888,-3.198608020507012
21544.34690031884,-3.837349644981199
23263.05067153626,-4.602090648696356
25118.8643150958,-5.513329052486992
27122.72579332028,-6.59296607427805
29286.44564625236,-7.863600476497327
31622.77660168379,-9.347466882919321
34145.48873833602,-11.06496842462287
36869.45064519576,-13.03279587617845
39810.71705534973,-15.26170159137993
42986.62347082277,-17.75411105629511
46415.88833612779,-20.50189651767121
50118.72336272723,-23.48476854009619
54116.95265464637,-26.6697964464024
58434.14133735176,-30.01247294105631
63095.73444801932,-33.45945187811993
68129.20690579612,-36.95266727260072
73564.22544596413,-40.43413344523984
79432.82347242815,-43.85051924453751
85769.58985908941,-47.15668361544026
92611.87281287934,-50.31770582784152
100000,-53.30937373403478
107977.516232771,-56.11743247910732
116591.4401179832,-58.73605621175675
125892.5411794167,-61.16599590660887
135935.6390878526,-63.41274662116449
146779.926762207,-65.48494114176843
158489.3192461114,-67.39305811048467
171132.8304161781,-69.14845250975013
184784.9797422291,-70.76267153144707
199526.231496888,-72.24700133262634
215443.4690031884,-73.61218879111014
232630.5067153626,-74.86828879735481
251188.643150958,-76.02459768922458
271227.2579332028,-77.08964289038425
292864.4564625237,-78.07120714410534
316227.766016838,-78.97637240490835
341454.8873833602,-79.81157338182538
368694.5064519576,-80.58265432480131
398107.1705534973,-81.29492508502605
429866.2347082277,-81.95321423241352
464158.8833612779,-82.56191807454815
501187.2336272722,-83.1250451268921
541169.5265464636,-83.64625601677824
584341.4133735175,-84.12889905514177
630957.3444801931,-84.57604181356932
681292.0690579611,-84.99049911076789
735642.2544596412,-85.37485781169069
794328.2347242814,-85.73149883405931
857695.898590894,-86.06261670649535
926118.7281287933,-86.37023700095901
999999.9999999998,-86.65623192370511
1079775.162327709,-86.92233429771099
1165914.401179831,-87.17015015354241
1258925.411794167,-87.40117010839978
1359356.390878525,-87.61677968604275
1467799.267622069,-87.81826871479522
1584893.192461113,-88.00683991387874
1711328.304161781,-88.18361676996811
1847849.797422291,-88.34965078826902
1995262.314968879,-88.50592819158776
2154434.690031883,-88.6533761336662
2326305.067153626,-88.79286848244496
2511886.43150958,-88.92523122504316
2712272.579332028,-89.05124753765413
2928644.564625236,-89.1716625630371
3162277.660168379,-89.28718792919496
3414548.873833601,-89.39850604574838
3686945.064519574,-89.50627420570245
3981071.705534971,-89.61112852338817
4298662.347082276,-89.71368773296777
4641588.833612778,-89.81455687454661
5011872.336272722,-89.9143308903034
5411695.265464636,-90.01359815382365
5843414.133735174,-90.11294395459763
6309573.44480193,-90.21295395946736
6812920.690579611,-90.31421767150751
7356422.544596411,-90.41733190750334
7943282.347242813,-90.52290431426239
8576958.985908939,-90.63155694499206
9261187.281287933,-90.74392991616945
9999999.999999998,-90.86068516570779
10797751.62327709,-90.98251033467592
11659144.01179831,-91.11012279329739
12589254.11794167,-91.24427383451435
13593563.90878525,-91.38575305737558
14677992.67622069,-91.53539296397754
15848931.92461113,-91.69407379413408
17113283.04161781,-91.86272862218597
18478497.97422291,-92.04234874172884
19952623.1496888,-92.23398936341786
21544346.90031883,-92.43877565240595
23263050.67153626,-92.65790913127836
25118864.3150958,-92.8926744746181
27122725.79332028,-93.14444672039944
29286445.64625237,-93.41469892260912
31622776.6016838,-93.70501026712975
34145488.73833602,-94.01707467035192
36869450.64519576,-94.35270987677653
39810717.05534973,-94.71386706531477
42986623.47082277,-95.1026409678837
46415888.3361278,-95.52128049514344
50118723.36272723,-95.97219985235762
54116952.65464637,-96.45799011557436
58434141.33735177,-96.9814312211943
63095734.44801933,-97.54550430369991
68129206.90579614,-98.15340429500071
73564225.44596414,-98.80855267690818
79432823.47242816,-99.5146102575975
85769589.85908942,-100.2754898265831
92611872.81287935,-101.0953685377689
100000000,-101.9786998862155
107977516.232771,-102.9302251945469
116591440.1179832,-103.9549846331507
125892541.1794167,-105.0583279955505
135935639.0878526,-106.2459257786344
146779926.762207,-107.5237816421911
158489319.2461114,-108.8982481155912
171132830.4161781,-110.3760485894666
184784979.7422291,-111.9643102891608
199526231.496888,-113.6706152021305
215443469.0031884,-115.5030789415045
232630506.7153627,-117.4704713207427
251188643.1509581,-119.5823969320989
271227257.9332029,-121.8495589378758
292864456.4625237,-124.2841338678577
316227766.016838,-126.9002880088252
341454887.3833602,-129.7148643576216
368694506.4519576,-132.7482585439308
398107170.5534973,-136.0254749261473
429866234.7082278,-139.5772974022929
464158883.3612779,-143.4414027618937
501187233.6272723,-147.6630571354323
541169526.5464637,-152.2947313033737
584341413.3735176,-157.3935281557266
630957344.4801933,-163.0148056055125
681292069.0579613,-169.2001242965487
735642254.4596413,-175.9584515763725
794328234.7242815,-183.2426397996209
857695898.5908941,-190.9290560716263
926118728.1287935,-198.8139036523252
1000000000,-206.6377285063392
1079775162.32771,-214.134941536852
1165914401.179832,-221.087196681961
1258925411.794167,-227.35634148329
1359356390.878526,-232.8879256691509
1467799267.62207,-237.6936533233855
1584893192.461113,-241.8269449737294
1711328304.161781,-245.3615185209489
1847849797.422291,-248.3765556419013
1995262314.96888,-250.9480592342229
2154434690.031884,-253.1446498753904
2326305067.153626,-255.0260884928309
2511886431.50958,-256.6432861304583
2712272579.332028,-258.0390270798947
2928644564.625237,-259.248966053557
3162277660.168379,-260.3026690482978
3414548873.833601,-261.2245878789726
3686945064.519575,-262.0349237086396
3981071705.534972,-262.7503685195252
4298662347.082276,-263.3847296159826
4641588833.612779,-263.9494491228527
5011872336.272722,-264.4540325700791
5411695265.464636,-264.9064004722518
5843414133.735175,-265.31317560138
6309573444.801931,-265.6799170701947
6812920690.579612,-266.0113107176569
7356422544.596412,-266.3113237703085
7943282347.242813,-266.5833304038425
8576958985.908939,-266.8302136647923
9261187281.287933,-267.0544482258613
10000000000,-267.2581676235775


==> figures/Open_loop_gain.csv <==
f,g
1,43.69138721939145
1.07977516232771,43.69138721968856
1.165914401179832,43.69138722003498
1.258925411794167,43.69138722043886
1.359356390878526,43.69138722090975
1.467799267622069,43.69138722145877
1.584893192461113,43.69138722209887
1.711328304161781,43.69138722284519
1.847849797422291,43.69138722371532
1.995262314968879,43.69138722472982
2.154434690031883,43.69138722591266
2.326305067153626,43.69138722729172
2.51188643150958,43.6913872288996
2.712272579332028,43.69138723077425
2.928644564625236,43.69138723295993
3.162277660168379,43.69138723550825
3.414548873833601,43.69138723847936
3.686945064519575,43.69138724194343
3.981071705534972,43.69138724598224
4.298662347082277,43.69138725069118
4.641588833612779,43.69138725618134
5.011872336272723,43.69138726258242
5.411695265464637,43.69138727004555
5.843414133735176,43.6913872787469
6.309573444801932,43.69138728889193
6.812920690579613,43.69138730072017
7.356422544596414,43.69138731451089
7.943282347242815,43.69138733058968
8.576958985908941,43.69138734933617
9.261187281287935,43.69138737119297
10,43.69138739667612
10.7977516232771,43.69138742638732
11.65914401179832,43.69138746102806
12.58925411794167,43.69138750141616
13.59356390878526,43.69138754850522
14.6779926762207,43.69138760340705
15.84893192461113,43.69138766741789
17.11328304161781,43.691387742049
18.47849797422291,43.69138782906253
19.9526231496888,43.69138793051285
21.54434690031884,43.69138804879518
23.26305067153626,43.6913881867023
25.1188643150958,43.69138834749019
27.12272579332028,43.69138853495505
29.28644564625236,43.69138875352302
31.62277660168379,43.69138900835456
34.14548873833601,43.69138930546623
36.86945064519575,43.69138965187301
39.81071705534972,43.69139005575355
42.98662347082276,43.69139052664356
46.41588833612779,43.69139107566089
50.11872336272722,43.69139171576792
54.11695265464636,43.69139246207766
58.43414133735175,43.69139333221056
63.09573444801932,43.69139434671057
68.12920690579612,43.69139552953008
73.56422544596413,43.69139690859549
79.43282347242814,43.69139851646651
85.76958985908939,43.69140039110482
92.61187281287933,43.69140257677039
99.99999999999997,43.69140512506628
107.9775162327709,43.69140809615705
116.5914401179831,43.69141156018893
125.8925411794167,43.69141559894588
135.9356390878525,43.6914203077804
146.7799267622069,43.69142579786419
158.4893192461113,43.69143219881274
171.132830416178,43.69143966174467
184.784979742229,43.69144836284893
199.5262314968879,43.69145850754335
215.4434690031883,43.69147033532296
232.6305067153625,43.6914841254123
251.1886431509579,43.69150020335462
271.2272579332027,43.69151894869415
292.8644564625235,43.69154080393112
316.2277660168378,43.69156628496174
341.4548873833601,43.69159599324782
368.6945064519575,43.69163063000304
398.1071705534972,43.69167101272893
429.8662347082276,43.69171809448957
464.1588833612778,43.69177298637734
501.1872336272722,43.69183698369635
541.1695265464635,43.69191159647767
584.3414133735174,43.69199858504012
630.957344480193,43.69210000142723
681.292069057961,43.69221823768746
735.6422544596411,43.69235608212149
794.3282347242813,43.69251678480187
857.6958985908939,43.69270413388394
926.1187281287932,43.69292254446808
999.9999999999998,43.69317716205755
1079.775162327709,43.69347398298
1165.914401179832,43.69381999451542
1258.925411794167,43.6942233379017
1359.356390878525,43.69469349788159
1467.799267622069,43.69524152301339
1584.893192461113,43.69588028160667
1711.32830416178,43.69662475886071
1847.849797422291,43.69749240159528
1995.262314968879,43.69850351786026
2154.434690031883,43.69968173970846
2326.305067153626,43.70105455849861
2511.88643150958,43.70265394325937
2712.272579332028,43.70451705386786
2928.644564625236,43.70668706203819
3162.277660168379,43.70921409432573
3414.548873833601,43.71215631244212
3686.945064519574,43.71558114702207
3981.071705534971,43.71956670141341
4298.662347082276,43.72420334182989
4641.588833612778,43.72959548898962
5011.872336272722,43.73586362371373
5411.695265464637,43.74314651431443
5843.414133735176,43.75160366620266
6309.573444801932,43.76141798309704
6812.920690579613,43.77279861334006
7356.422544596413,43.78598393282726
7943.282347242814,43.80124458640633
8576.958985908941,43.81888647072519
9261.187281287936,43.83925349194492
10000,43.86272987041987
10797.7516232771,43.88974169125192
11659.14401179832,43.92075731600247
12589.25411794167,43.95628618077981
13593.56390878526,43.99687541714918
14677.99267622069,44.0431036573427
15848.93192461113,44.09557134271584
17113.28304161781,44.15488686906975
18478.49797422291,44.22164800461953
19952.6231496888,44.29641823825155
21544.34690031884,44.37969808569554
23263.05067153626,44.47189191399912
25118.8643150958,44.57327152947086
27122.72579332028,44.68393856221866
29286.44564625236,44.80378847664418
31622.77660168379,44.93247970174571
34145.48873833602,45.06941173884553
36869.45064519576,45.21371600182739
39810.71705534973,45.36426245932988
42986.62347082277,45.51968385785213
46415.88833612779,45.67841751678409
50118.72336272723,45.83876264206418
54116.95265464637,45.99894908470088
58434.14133735176,46.15721206969639
63095.73444801932,46.3118663026027
68129.20690579612,46.46137330285727
73564.22544596413,46.60439646357779
79432.82347242815,46.73984012563366
85769.58985908941,46.86687091609911
92611.87281287934,46.98492164359703
100000,47.0936797796434
107977.516232771,47.19306368588852
116591.4401179832,47.28319044413482
125892.5411794167,47.36433911945704
135935.6390878526,47.43691276665139
146779.926762207,47.50140199289311
158489.3192461114,47.55835190310565
171132.8304161781,47.60833358272649
184784.9797422291,47.65192055022014
199526.231496888,47.689670127103
215443.4690031884,47.72210936213106
232630.5067153626,47.7497248335321
251188.643150958,47.77295569739774
271227.2579332028,47.79218924624432
292864.4564625237,47.80775833683683
316227.766016838,47.81994009592545
341454.8873833602,47.82895541809403
368694.5064519576,47.83496885840654
398107.1705534973,47.83808856946833
429866.2347082277,47.83836605406711
464158.8833612779,47.83579552525845
501187.2336272722,47.83031273176468
541169.5265464636,47.82179315048634
584341.4133735175,47.81004948509465
630957.3444801931,47.79482844820559
681292.0690579611,47.77580683887587
735642.2544596412,47.75258698199004
794328.2347242814,47.72469163939572
857695.898590894,47.69155857039914
926118.7281287933,47.65253499933462
999999.9999999998,47.60687233713875
1079775.162327709,47.55372162025481
1165914.401179831,47.49213023724571
1258925.411794167,47.42104065317952
1359356.390878525,47.33929194225716
1467799.267622069,47.24562503527967
1584893.192461113,47.13869261814332
1711328.304161781,47.01707455527732
1847849.797422291,46.87929954721903
1995262.314968879,46.72387340044132
2154434.690031883,46.54931379540191
2326305.067153626,46.35419080435511
2511886.43150958,46.13717165456241
2712272.579332028,45.89706746833496
2928644.564625236,45.63287904596631
3162277.660168379,45.34383834500517
3414548.873833601,45.02944225658925
3686945.064519574,44.68947568536555
3981071.705534971,44.32402177568324
4298662.347082276,43.93345830801791
4641588.833612778,43.51844062496149
5011872.336272722,43.0798727267343
5411695.265464636,42.61886919542918
5843414.133735174,42.13671121475991
6309573.44480193,41.6348001165389
6812920.690579611,41.11461162506576
7356422.544596411,40.5776534075632
7943282.347242813,40.02542780390453
8576958.985908939,39.45940083778438
9261187.281287933,38.88097791306988
9999999.999999998,38.29148603365372
10797751.62327709,37.69216198692075
11659144.01179831,37.08414568727484
12589254.11794167,36.46847777255159
13593563.90878525,35.84610053958186
14677992.67622069,35.21786137428488
15848931.92461113,34.58451793493454
17113283.04161781,33.94674447158542
18478497.97422291,33.30513878920094
19952623.1496888,32.66022947629359
21544346.90031883,32.01248312300648
23263050.67153626,31.36231133617821
25118864.3150958,30.71007742781207
27122725.79332028,30.05610270613008
29286445.64625237,29.40067233956981
31622776.6016838,28.74404079337257
34145488.73833602,28.08643686053014
36869450.64519576,27.42806832332043
39810717.05534973,26.76912629210696
42986623.47082277,26.10978927426644
46415888.3361278,25.45022703007612
50118723.36272723,24.79060427455555
54116952.65464637,24.13108428481991
58434141.33735177,23.47183247280484
63095734.44801933,22.8130199817756
68129206.90579614,22.15482736385044
73564225.44596414,21.49744839284612
79432823.47242816,20.84109406251243
85769589.85908942,20.18599681445725
92611872.81287935,19.53241503087009
100000000,18.88063781439107
107977516.232771,18.23099005935063
116591440.1179832,17.58383779328244
125892541.1794167,16.93959373348792
135935639.0878526,16.29872295796219
146779926.762207,15.66174853084721
158489319.2461114,15.0292568480832
171132830.4161781,14.40190237680677
184784979.7422291,13.78041135335727
199526231.496888,13.16558388025712
215443469.0031884,12.55829372914303
232630506.7153627,11.95948502404616
251188643.1509581,11.3701648646018
271227257.9332029,10.79139087529111
292864456.4625237,10.22425266445853
316227766.016838,9.669846280978152
341454887.3833602,9.129240999669136
368694506.4519576,8.603438175542761
398107170.5534973,8.093322487190836
429866234.7082278,7.599606618680843
464158883.3612779,7.122771246414667
501187233.6272723,6.663003007305669
541169526.5464637,6.220133807256472
584341413.3735176,5.793585268954862
630957344.4801933,5.382322236608012
681292069.0579613,4.98481904616592
735642254.4596413,4.599041810615211
794328234.7242815,4.222449414739369
857695898.5908941,3.852015437955693
926118728.1287935,3.484272953520374
1000000000,3.115384078942329
1079775162.32771,2.741236070439424
1165914401.179832,2.357565254485144
1258925411.794167,1.960108637047462
1359356390.878526,1.544780149445718
1467799267.62207,1.107864036851775
1584893192.461113,0.6462123531739992
1711328304.161781,0.1574281528611229
1847849797.422291,-0.3599873708302065
1995262314.96888,-0.9065449810460925
2154434690.031884,-1.481750392372121
2326305067.153626,-2.084165914875382
2511886431.50958,-2.71154439041608
2712272579.332028,-3.361017937842858
2928644564.625237,-4.029316763155506
3162277660.168379,-4.712991406686392
3414548873.833601,-5.40861502964602
3686945064.519575,-6.112949050146361
3981071705.534972,-6.823063453661645
4298662347.082276,-7.536410519408994
4641588833.612779,-8.25085632922198
5011872336.272722,-8.964677838549001
5411695265.464636,-9.676534653645184
5843414133.735175,-10.38542445692709
6309573444.801931,-11.09062982632389
6812920690.579612,-11.79166252031361
7356422544.596412,-12.48820953844468
7943282347.242813,-13.18008366860677
8576958985.908939,-13.86717992672637
9261187281.287933,-14.54943832121449
10000000000,-15.22681271468135


==> figures/Open_loop_phase.csv <==
f,p
1,0.0005548234364424938
1.07977516232771,0.0005990845661032889
1.165914401179832,0.0006468766345560269
1.258925411794167,0.0006984813230130141
1.359356390878526,0.0007542027838502164
1.467799267622069,0.0008143694332477908
1.584893192461113,0.0008793358868387486
1.711328304161781,0.0009494850497742432
1.847849797422291,0.001025230373524073
1.995262314968879,0.001107018292713705
2.154434690031883,0.001195330856360232
2.326305067153626,0.001290688569015462
2.51188643150958,0.001393653458561422
2.712272579332028,0.00150483238873951
2.928644564625236,0.001624880635936857
3.162277660168379,0.001754505751310998
3.414548873833601,0.001894471731015637
3.686945064519575,0.0020456035191062
3.981071705534972,0.002208791869664594
4.298662347082277,0.002384998596799703
4.641588833612779,0.002575262243466246
5.011872336272723,0.002780704202512905
5.411695265464637,0.003002535326036041
5.843414133735176,0.003242063061993013
6.309573444801932,0.003500699160136759
6.812920690579613,0.003779967992688404
7.356422544596414,0.004081515538787702
7.943282347242815,0.004407119085672905
8.576958985908941,0.004758697703765634
9.261187281287935,0.005138323557396952
10,0.005548234117835445
10.7977516232771,0.005990845350595108
11.65914401179832,0.00646876595474227
12.58925411794167,0.006984812738119434
13.59356390878526,0.007542027219097391
14.6779926762207,0.008143693552693501
15.84893192461113,0.008793357886697101
17.11328304161781,0.009494849261867496
18.47849797422291,0.0102523021793664
19.9526231496888,0.01107018096840736
21.54434690031884,0.01195330609770784
23.26305067153626,0.01290688258577749
25.1188643150958,0.01393653067743513
27.12272579332028,0.01504831896728937
29.28644564625236,0.0162488001653228
31.62277660168379,0.01754504971526888
34.14548873833601,0.01894470749325681
36.86945064519575,0.02045602283231883
39.81071705534972,0.02208790313791177
42.98662347082276,0.02384996638071365
46.41588833612779,0.02575259777573722
50.11872336272722,0.02780701098138674
54.11695265464636,0.03002531417861199
58.43414133735175,0.03242058141893522
63.09573444801932,0.0350069296610014
68.12920690579612,0.03779960194860744
73.56422544596413,0.04081505721907883
79.43282347242814,0.04407106726958685
85.76958985908939,0.04758682145073957
92.61187281287933,0.05138303970175942
99.99999999999997,0.05548209459001779
107.9775162327709,0.05990814306987161
116.5914401179831,0.06468726873191123
125.8925411794167,0.06984763537414089
135.9356390878525,0.0754196527915625
146.7799267622069,0.08143615575040752
158.4893192461113,0.08793259718814589
171.132830416178,0.09494725676069357
184.784979742229,0.1025214659442241
199.5262314968879,0.1106998509909289
215.4434690031883,0.1195305951362135
232.6305067153625,0.1290657215593639
251.1886431509579,0.1393613987108041
271.2272579332027,0.1504782697367607
292.8644564625235,0.1624818078563863
316.2277660168378,0.1754426996769673
341.4548873833601,0.1894372585693192
368.6945064519575,0.2045478703671856
398.1071705534972,0.2208634738003354
429.8662347082276,0.2384800782196093
464.1588833612778,0.2575013213212922
501.1872336272722,0.2780390697250284
541.1695265464635,0.3002140654002177
584.3414133735174,0.3241566210653519
630.957344480193,0.3500073677964317
681.292069057961,0.3779180581657816
735.6422544596411,0.408052428280084
794.3282347242813,0.4405871220818914
857.6958985908939,0.4757126812038727
926.1187281287932,0.5136346034961405
999.9999999999998,0.5545744730543827
1079.775162327709,0.5987711641224982
1165.914401179832,0.6464821205803211
1258.925411794167,0.6979847117948574
1359.356390878525,0.753577664336969
1467.799267622069,0.8135825673502919
1584.893192461113,0.8783454470878106
1711.32830416178,0.9482384031575278
1847.849797422291,1.023661295160729
1995.262314968879,1.10504346344071
2154.434690031883,1.192845461311489
2326.305067153626,1.28756076806945
2511.88643150958,1.389717441898624
2712.272579332028,1.499879658972557
2928.644564625236,1.618649069048699
3162.277660168379,1.746665877958317
3414.548873833601,1.884609542821519
3686.945064519574,2.033198935662723
3981.071705534971,2.193191794376108
4298.662347082276,2.365383235649194
4641.588833612778,2.550603051465764
5011.872336272722,2.749711448278743
5411.695265464637,2.963592815287272
5843.414133735176,3.193147025486587
6309.573444801932,3.439277681308374
6812.920690579613,3.70287661834701
7356.422544596413,3.984803880858176
7943.282347242814,4.285862289806305
8576.958985908941,4.606765651273408
9261.187281287936,4.94809961920306
10000,5.310274258561277
10797.7516232771,5.693467488790958
11659.14401179832,6.097558868076458
12589.25411794167,6.522053659904515
13593.56390878526,6.965997862659625
14677.99267622069,7.427885934901559
15848.93192461113,7.905564350555259
17113.28304161781,8.396135868707285
18478.49797422291,8.895871436643107
19952.6231496888,9.400138802178054
21544.34690031884,9.903358911488837
23263.05067153626,10.39900259974171
25118.8643150958,10.87964042201635
27122.72579332028,11.33705715748541
29286.44564625236,11.76243906726719
31622.77660168379,12.14663616103828
34145.48873833602,12.48049372150926
36869.45064519576,12.75523789801602
39810.71705534973,12.96289062724692
42986.62347082277,13.09668119413747
46415.88833612779,13.15141720393094
50118.72336272723,13.12377801610553
54116.95265464637,13.01249940947409
58434.14133735176,12.81842891370091
63095.73444801932,12.54444537504789
68129.20690579612,12.19525148304598
73564.22544596413,11.77706172619854
79432.82347242815,11.29721821856872
85769.58985908941,10.76377172049967
92611.87281287934,10.18506466146968
100000,9.569347685620858
107977.516232771,8.924453246925546
116591.4401179832,8.257539723534439
125892.5411794167,7.574910292848037
135935.6390878526,6.881903767356037
146779.926762207,6.182848008456304
158489.3192461114,5.481064431407184
171132.8304161781,4.778910497978928
184784.9797422291,4.077848015947408
199526.231496888,3.378526478907225
215443.4690031884,2.680872315696874
232630.5067153626,1.984178194908163
251188.643150958,1.287187205935856
271227.2579332028,0.5881694687996257
292864.4564625237,-0.1150105181127716
316227.766016838,-0.8248358902434016
341454.8873833602,-1.54408875185538
368694.5064519576,-2.275810043514418
398107.1705534973,-3.023266357938549
429866.2347082277,-3.789922935366692
464158.8833612779,-4.579420989361553
501187.2336272722,-5.395558109567115
541169.5265464636,-6.242269845302349
584341.4133735175,-7.123611269391894
630957.3444801931,-8.043736545522171
681292.0690579611,-9.006874820666942
735642.2544596412,-10.0173007388546
794328.2347242814,-11.07929752924828
857695.898590894,-12.19711074241598
926118.7281287933,-13.37489072874666
999999.9999999998,-14.61662204884869
1079775.162327709,-15.92603799840631
1165914.401179831,-17.30651933841842
1258925.411794167,-18.76097670968137
1359356.390878525,-20.29171742619232
1467799.267622069,-21.90029892679011
1584893.192461113,-23.58737292722679
1711328.304161781,-25.35252672419441
1847849.797422291,-27.19413042301376
1995262.314968879,-29.10920143471791
2154434.690031883,-31.09329921556592
2326305.067153626,-33.14046450803255
2511886.43150958,-35.2432163929108
2712272.579332028,-37.39261831444228
2928644.564625236,-39.57841949566395
3162277.660168379,-41.78927188848112
3414548.873833601,-44.01301521389819
3686945.064519574,-46.23701504814909
3981071.705534971,-48.4485325106463
4298662.347082276,-50.63510006922019
4641588.833612778,-52.78487723333958
5011872.336272722,-54.88696241571466
5411695.265464636,-56.93164270003294
5843414.133735174,-58.91057042720121
6309573.44480193,-60.81686327884192
6812920.690579611,-62.64513155629852
7356422.544596411,-64.39144180666756
7943282.347242813,-66.05322939900704
8576958.985908939,-67.62917408056508
9261187.281287933,-69.11905224576093
9999999.999999998,-70.52357814713089
10797751.62327709,-71.84424408857025
11659144.01179831,-73.08316714738601
12589254.11794167,-74.24294764081688
13593563.90878525,-75.32654242652249
14677992.67622069,-76.33715449790635
15848931.92461113,-77.27813902567333
17113283.04161781,-78.15292514792291
18478497.97422291,-78.96495225284357
19952623.1496888,-79.71761918189721
21544346.90031883,-80.41424469184632
23263050.67153626,-81.05803751746467
25118864.3150958,-81.65207448930111
27122725.79332028,-82.19928529672025
29286445.64625237,-82.70244268106873
31622776.6016838,-83.1641569982248
34145488.73833602,-83.58687428167288
36869450.64519576,-83.97287708727777
39810717.05534973,-84.32428755707407
42986623.47082277,-84.64307226786065
46415888.3361278,-84.93104855442887
50118723.36272723,-85.18989210850928
54116952.65464637,-85.42114575285547
58434141.33735177,-85.62622939617651
63095734.44801933,-85.80645125842915
68129206.90579614,-85.96302056511954
73564225.44596414,-86.09706200480078
79432823.47242816,-86.20963235279631
85769589.85908942,-86.30173978757581
92611872.81287935,-86.37436655375367
100000000,-86.42849577009231
107977516.232771,-86.46514333689868
116591440.1179832,-86.48539605867815
125892541.1794167,-86.49045726338426
135935639.0878526,-86.48170135213554
146779926.762207,-86.46073883511328
158489319.2461114,-86.42949347546083
171132830.4161781,-86.39029312860231
184784979.7422291,-86.34597568817155
199526231.496888,-86.30001115844368
215443469.0031884,-86.25664020417801
232630506.7153627,-86.22102850109337
251188643.1509581,-86.19943475886198
271227257.9332029,-86.19938837390377
292864456.4625237,-86.22987030103543
316227766.016838,-86.30148800910199
341454887.3833602,-86.42663250047401
368694506.4519576,-86.61960265964245
398107170.5534973,-86.89668008335607
429866234.7082278,-87.2761365358195
464158883.3612779,-87.7781567263827
501187233.6272723,-88.4246615240812
541169526.5464637,-89.23902099105746
584341413.3735176,-90.24565234221546
630957344.4801933,-91.46950435192791
681292069.0579613,-92.93543587091477
735642254.4596413,-94.66750111846848
794328234.7242815,-96.68815788680796
857695898.5908941,-99.0174170920637
926118728.1287935,-101.6719544332615
1000000000,-104.6642090790174
1079775162.32771,-108.0015020902204
1165914401.179832,-111.6852196062795
1258925411.794167,-115.7101216654759
1359356390.878526,-120.0638532221655
1467799267.62207,-124.7267431329859
1584893192.461113,-129.67197192694
1711328304.161781,-134.8661638294525
1847849797.422291,-140.2704116669367
1995262314.96888,-145.8416817169431
2154434690.031884,-151.5344837048208
2326305067.153626,-157.3026466668537
2511886431.50958,-163.1010281049156
2712272579.332028,-168.8870054603127
2928644564.625237,-174.6216474142117
3162277660.168379,-180.2705220919899
3414548873.833601,-185.8041534170997
3686945064.519575,-191.198174550561
3981071705.534972,-196.4332453098849
4298662347.082276,-201.4948018590769
4641588833.612779,-206.3726980750021
5011872336.272722,-211.0607850371118
5411695265.464636,-215.5564624117852
5843414133.735175,-219.8602252318499
6309573444.801931,-223.9752221238111
6812920690.579612,-227.9068359064047
7356422544.596412,-231.6622939132844
7943282347.242813,-235.250312724641
8576958985.908939,-238.6807798181744
9261187281.287933,-241.9644727768232
10000000000,-245.1128150685742


==> figures/fir_testing_error_component_variation.csv <==
i,luna_batch_0_rls_K_9,luna_batch_1_rls_K_9,luna_batch_2_rls_K_9,luna_batch_3_rls_K_9,luna_batch_4_rls_K_9,luna_batch_5_rls_K_9,luna_batch_6_rls_K_9,luna_batch_7_rls_K_9,luna_batch_8_rls_K_9,avg,max,min
1.00,-7.74,-7.74,-7.74,-7.74,-7.74,-7.74,-7.74,-7.74,-7.74,-7.74,-7.74,-7.74
1025.00,-8.10,1.35,-8.65,-2.93,-3.45,1.30,-2.03,0.61,-8.70,-3.40,1.35,-8.70
2049.00,-6.13,5.67,6.97,5.54,0.59,3.56,9.73,4.36,2.19,3.61,9.73,-6.13
3073.00,39.87,40.74,46.59,31.68,43.75,36.77,40.23,39.57,39.51,39.86,46.59,31.68
4097.00,54.21,56.63,63.69,54.71,63.59,52.33,55.83,62.01,54.05,57.45,63.69,52.33
5121.00,69.49,59.08,68.75,67.04,67.13,56.55,58.46,66.32,57.33,63.35,69.49,56.55
6145.00,74.04,70.17,70.95,69.12,73.09,58.80,59.63,68.65,58.55,67.00,74.04,58.55
7169.00,75.48,70.88,72.38,70.26,75.98,59.63,60.14,70.12,59.05,68.21,75.98,59.05
8193.00,76.18,71.31,72.96,71.34,76.97,59.94,60.51,70.92,59.42,68.84,76.97,59.42
9217.00,76.58,71.91,73.21,71.66,77.45,60.18,60.78,71.56,59.76,69.23,77.45,59.76
10241.00,76.65,72.08,73.71,72.12,77.83,60.49,61.06,72.16,59.93,69.56,77.83,59.93
11265.00,76.79,72.64,74.05,72.43,77.92,60.73,61.26,72.24,60.13,69.80,77.92,60.13
12289.00,77.02,72.84,74.16,72.64,78.31,60.88,61.38,72.51,60.31,70.00,78.31,60.31
13313.00,77.25,72.89,74.31,72.86,78.71,61.06,61.55,72.42,60.48,70.17,78.71,60.48
14337.00,78.63,76.67,78.04,72.97,80.00,61.19,61.61,78.15,60.57,71.98,80.00,60.57
15361.00,78.70,76.91,78.16,73.15,80.21,61.29,61.68,78.21,60.57,72.10,80.21,60.57
16385.00,78.84,76.94,78.20,73.29,80.33,61.31,61.77,78.29,60.62,72.18,80.33,60.62
17409.00,78.83,77.13,78.31,73.39,80.29,61.36,61.84,78.38,60.67,72.25,80.29,60.67
18433.00,78.82,77.22,78.42,73.41,81.68,61.41,61.88,78.50,60.71,72.45,81.68,60.71
19457.00,78.77,77.22,78.49,73.55,81.76,61.48,61.91,78.58,60.70,72.50,81.76,60.70
20481.00,78.85,77.35,78.52,73.71,81.76,61.53,61.94,78.55,60.76,72.55,81.76,60.76
21505.00,78.85,77.44,78.54,73.77,81.71,61.59,61.97,78.58,60.75,72.58,81.71,60.75
22529.00,78.89,77.45,78.60,73.78,81.81,61.63,61.99,78.62,60.79,72.62,81.81,60.79
23553.00,79.01,77.55,78.63,73.80,81.89,61.68,62.01,78.61,60.84,72.67,81.89,60.84
24577.00,79.63,77.63,79.72,73.88,82.08,61.70,62.07,80.09,62.58,73.26,82.08,61.70
25601.00,79.75,77.63,80.48,73.92,82.12,61.73,62.11,80.18,62.59,73.39,82.12,61.73
26625.00,79.80,78.99,80.48,73.92,82.27,61.75,62.13,80.18,62.61,73.57,82.27,61.75
27649.00,79.81,78.98,80.47,73.99,82.67,61.77,62.18,80.03,62.63,73.61,82.67,61.77
28673.00,79.78,78.99,80.53,74.02,82.73,61.81,62.21,79.99,62.67,73.64,82.73,61.81
29697.00,79.76,78.98,80.56,74.02,82.76,61.85,62.22,80.03,62.69,73.65,82.76,61.85
30721.00,79.80,78.97,80.67,74.09,82.76,61.85,62.25,80.02,62.70,73.68,82.76,61.85
31745.00,79.84,78.99,80.70,74.11,82.79,61.85,62.27,80.05,62.74,73.70,82.79,61.85
32768.00,79.85,79.02,81.27,74.12,82.77,61.86,62.28,80.06,62.74,73.77,82.77,61.86


==> figures/ref_uncal_firwin2_K512.csv <==
i,avg_ref,max_ref,min_ref,avg_uncal,max_uncal,min_uncal
1.00,75.45,78.38,71.34,45.72,57.23,38.29
16383.00,75.45,78.38,71.34,45.72,57.23,38.29


==> figures/ref_uncal_wiener_K512.csv <==
i,avg_ref,max_ref,min_ref,avg_uncal,max_uncal,min_uncal
1.00,75.56,77.94,71.64,50.06,59.02,41.44
32767.00,75.56,77.94,71.64,50.06,59.02,41.44


==> figures/signals/clk_short.csv <==
x,y
4.150546105E-11,0
8.145368108E-11,0
2.66621101E-10,0
3.219171581E-10,1.092577403
6.589016421E-10,1.2
1.183169904E-09,1.2
1.380405153E-09,1.2
1.449346776E-09,1.2
1.896469686E-09,1.2
2.569104349E-09,1.2
2.582817248E-09,1.2
2.626001795E-09,1.2
2.68478593E-09,1.2
3.010012287E-09,0
3.242565807E-09,0
3.901623025E-09,0
4.954314643E-09,0
5.142715941E-09,0
5.191460826E-09,0
5.232346306E-09,0
5.269208205E-09,0
5.307284024E-09,0
5.458412143E-09,1.2
6.206250669E-09,1.2
6.550310122E-09,1.2
6.742345225E-09,1.2
7.693318825E-09,1.2
7.712511454E-09,1.2
7.744349778E-09,1.2
7.79996189E-09,1.2
8.053504633E-09,0
8.393992718E-09,0
9.095432416E-09,0
1.002850044E-08,0
1.027800067E-08,0
1.032746663E-08,0
1.036895752E-08,0
1.038073724E-08,0
1.041732226E-08,0
1.064200132E-08,1.2
1.139383108E-08,1.2
1.1795349E-08,1.2
1.19093262E-08,1.2
1.284126708E-08,1.2
1.286176186E-08,1.2
1.291345244E-08,1.2
1.316227375E-08,1.120836757E-12
1.350276022E-08,0
1.385398857E-08,0
1.496939891E-08,0
1.541474363E-08,0
1.548552259E-08,0
1.552672953E-08,0
1.558575416E-08,0
1.584782424E-08,1.2
1.653326803E-08,1.2
1.690532356E-08,1.2
1.783333333E-08,1.2
1.798474116E-08,1.2
1.802653185E-08,1.2
1.809160133E-08,1.2
1.846756E-08,0
1.867929724E-08,0
1.95E-08,0
2.0528845E-08,0
2.058135987E-08,0
2.063497429E-08,0
2.065505765E-08,0
2.070471165E-08,0
2.097656929E-08,1.2
2.164083025E-08,1.2
2.175927187E-08,1.2
2.215011067E-08,1.2
2.24176304E-08,1.2
2.311414775E-08,1.2
2.314477333E-08,1.2
2.319953335E-08,1.2
2.343683244E-08,0
2.37796891E-08,0
2.414685281E-08,0
2.533333333E-08,0
2.568960176E-08,0
2.576077018E-08,0
2.580068919E-08,0
2.586431518E-08,0
2.613766259E-08,1.2
2.676588327E-08,1.2
2.687781048E-08,1.2
2.725004551E-08,1.2
2.810731978E-08,1.2
2.825680791E-08,1.2
2.830502225E-08,1.2
2.838772246E-08,1.2
2.883333333E-08,0
2.895733816E-08,0
2.985462096E-08,0
3.081767308E-08,0
3.087675059E-08,0
3.092500194E-08,0
3.094000661E-08,0
3.113865996E-08,1.2
3.181048501E-08,1.2
3.195248067E-08,1.2
3.207603497E-08,1.2
3.242219624E-08,1.2
3.256878976E-08,1.2
3.33857591E-08,1.2
3.3411866E-08,1.2
3.346513622E-08,1.2
3.37068822E-08,0
3.404189547E-08,0
3.422795586E-08,0
3.53627395E-08,0
3.595885273E-08,0
3.603095507E-08,0
3.6072759E-08,0
3.61326996E-08,0
3.641041113E-08,1.2
3.699337272E-08,1.2
3.710308367E-08,1.2
3.722934975E-08,1.2
3.731588892E-08,1.2
3.755843668E-08,1.2
3.785118314E-08,1.2
3.852437358E-08,1.2
3.856007272E-08,1.2
3.861991384E-08,1.2
3.893988212E-08,0
3.919528906E-08,0
3.97265437E-08,0
4.10889333E-08,0
4.114040214E-08,0
4.119298067E-08,0
4.120820227E-08,0
4.129590788E-08,0
4.195462948E-08,1.2
4.216235316E-08,1.2
4.224779796E-08,1.2
4.236603903E-08,1.2
4.244339652E-08,1.2
4.26945482E-08,1.2
4.290158104E-08,1.2
4.366171475E-08,1.2
4.372541898E-08,1.2
4.397817292E-08,0.890181461
4.429680582E-08,0
4.438683343E-08,0
4.558333333E-08,0
4.626390443E-08,0
4.634210998E-08,0
4.654781193E-08,1.2
4.724200605E-08,1.2
4.732406231E-08,1.2
4.74237472E-08,1.2
4.751942736E-08,1.2
4.783033861E-08,1.2
4.793310492E-08,1.2
4.879402535E-08,1.2
4.884854127E-08,1.2
4.892902036E-08,1.2
4.939570107E-08,0
4.947638985E-08,0
5.024037388E-08,0
5.136570312E-08,0
5.146838391E-08,0
5.168215364E-08,0.09438326123
5.229952793E-08,1.2
5.243437232E-08,1.2
5.252822995E-08,1.2
5.26058124E-08,1.2
5.295406254E-08,1.2
5.297126789E-08,1.2
5.390536331E-08,1.2
5.396559684E-08,1.2
5.402947198E-08,1.2
5.436320217E-08,0
5.460792247E-08,0
5.516666667E-08,0
5.649865994E-08,0
5.659692157E-08,0
5.673453496E-08,0
5.747486652E-08,1.2
5.762100131E-08,1.2
5.770971522E-08,1.2
5.78918863E-08,1.2
5.810306783E-08,1.2
5.894055015E-08,1.2
5.909684228E-08,1.2
5.916328713E-08,1.2
5.946916021E-08,0
5.973943508E-08,0
6.028006638E-08,0
6.16347107E-08,0
6.173110591E-08,0
6.18646747E-08,0
6.256725052E-08,1.2
6.272277242E-08,1.2
6.285847141E-08,1.2
6.293824474E-08,1.2
6.32388895E-08,1.2
6.342787416E-08,1.2
6.420465413E-08,1.2
6.426813641E-08,1.2
6.452234206E-08,1.2
6.484478006E-08,0
6.495522484E-08,0
6.629240821E-08,0
6.68195221E-08,0
6.688926744E-08,0
6.710017998E-08,1.2
6.777892147E-08,1.2
6.789491181E-08,1.2
6.796345567E-08,1.2
6.804741346E-08,1.2
6.837467219E-08,1.2
6.847040289E-08,1.2
6.933844222E-08,1.2
6.939135511E-08,1.2
6.946874249E-08,1.2
6.994331283E-08,0
7.003091462E-08,0
7.09434756E-08,0
7.191054336E-08,0
7.201343327E-08,0
7.222664081E-08,0.1661950205
7.289778572E-08,1.2
7.302914531E-08,1.2
7.309649183E-08,1.2
7.322704079E-08,1.2
7.351118594E-08,1.2
7.396605786E-08,1.2
7.448858133E-08,1.2
7.455612381E-08,1.2
7.479685828E-08,0
7.513633614E-08,0
7.542871426E-08,0
7.704260247E-08,0
7.712668019E-08,0
7.718184971E-08,0
7.732026937E-08,0
7.8E-08,1.2
7.814986295E-08,1.2
7.827451401E-08,1.2
7.847148282E-08,1.2
7.929469328E-08,1.2
7.963379068E-08,1.2
7.970144654E-08,1.2
7.994485049E-08,0
8.027983005E-08,0
8.072973669E-08,0
8.217892994E-08,0
8.227513192E-08,0
8.23074192E-08,0
8.249971597E-08,1.2
8.317119581E-08,1.2
8.328317344E-08,1.2
8.342747218E-08,1.2
8.349667227E-08,1.2
8.378336433E-08,1.2
8.393693688E-08,1.2
8.474734193E-08,1.2
8.480706717E-08,1.2
8.495622755E-08,1.2
8.537325993E-08,0
8.546767572E-08,0
8.666666667E-08,0
8.735376092E-08,0
8.74244513E-08,0
8.744236347E-08,0
8.763583556E-08,1.2
8.830634991E-08,1.2
8.842335428E-08,1.2
8.849550615E-08,1.2
8.858826854E-08,1.2
8.891930704E-08,1.2
8.89200402E-08,1.2
8.985760144E-08,1.2
8.991762689E-08,1.2
8.99818975E-08,1.2
9.033333333E-08,0
9.055956281E-08,0
9.127038228E-08,0
9.245400201E-08,0
9.255607318E-08,0
9.258835283E-08,0
9.277280231E-08,1.2
9.34665604E-08,1.2
9.355518916E-08,1.2
9.367915754E-08,1.2
9.37805358E-08,1.2
9.40556168E-08,1.2
9.430255245E-08,1.2
9.502435023E-08,1.2
9.508813101E-08,1.2
9.533944684E-08,0.6434586752
9.565986342E-08,0
9.572713588E-08,0
9.669198048E-08,0
9.760996524E-08,0
9.769626358E-08,0
9.771054957E-08,0
9.790711512E-08,0.09438326123
9.850532043E-08,1.2
9.864033461E-08,1.2
9.871858119E-08,1.2
9.880372565E-08,1.2
9.890919832E-08,1.2
9.919168606E-08,1.2
9.933333333E-08,1.2
1.001550942E-07,1.2
1.002081948E-07,1.2
1.002833538E-07,1.2
1.007487958E-07,0
1.008395349E-07,0
1.017360041E-07,0
1.027291676E-07,0
1.028299819E-07,0
1.028470102E-07,0
1.03043222E-07,0.09438326121
1.036781158E-07,1.2
1.038129571E-07,1.2
1.039017051E-07,1.2
1.039831606E-07,1.2
1.040649211E-07,1.2
1.043278171E-07,1.2
1.044884672E-07,1.2
1.052913619E-07,1.2
1.05348672E-07,1.2
1.05462411E-07,1.2
1.059118523E-07,0
1.059899508E-07,0
1.07E-07,0
1.078957618E-07,0
1.079686269E-07,0
1.079914149E-07,0
1.081803553E-07,1.2
1.088543509E-07,1.2
1.089327535E-07,1.2
1.090312578E-07,1.2
1.091271001E-07,1.2
1.091860392E-07,1.2
1.094638295E-07,1.2
1.095629737E-07,1.2
1.10427934E-07,1.2
1.104876913E-07,1.2
1.106169261E-07,1.2
1.110379115E-07,0
1.111118841E-07,0
1.118884514E-07,0
1.129992329E-07,0
1.13101211E-07,0
1.131159195E-07,0
1.132267748E-07,0
1.138797948E-07,1.2
1.140471927E-07,1.2
1.141209155E-07,1.2
1.142033472E-07,1.2
1.142988004E-07,1.2
1.145999899E-07,1.2
1.147042915E-07,1.2
1.155630268E-07,1.2
1.156120728E-07,1.2
1.156808512E-07,1.2
1.161559197E-07,0
1.162456888E-07,0
1.17E-07,0
1.181346732E-07,0
1.18236791E-07,0
1.182723465E-07,0
1.184557533E-07,1.2
1.19122918E-07,1.2
1.192571656E-07,1.2
1.19343922E-07,1.2
1.194306992E-07,1.2
1.194950866E-07,1.2
1.197361491E-07,1.2
1.199664977E-07,1.2
1.207018863E-07,1.2
1.207654993E-07,1.2
1.210195959E-07,1.105616739
1.213418794E-07,0
1.214270807E-07,0
1.22579933E-07,0
1.233052925E-07,0
1.233842017E-07,0
1.235921371E-07,1.2
1.242675397E-07,1.2
1.24350686E-07,1.2
1.244150351E-07,1.2
1.245017114E-07,1.2
1.246456473E-07,1.2
1.248724349E-07,1.2
1.254697378E-07,1.2
1.258510962E-07,1.2
1.259192463E-07,1.2
1.26164161E-07,0
1.264935014E-07,0
1.266989258E-07,0
1.283333333E-07,0
1.284669282E-07,0
1.285301124E-07,0
1.29E-07,1.2
1.294053374E-07,1.2
1.295161192E-07,1.2
1.295827364E-07,1.2
1.296586999E-07,1.2
1.298432811E-07,1.2
1.300086673E-07,1.2
1.306326068E-07,1.2


==> figures/signals/s_0_short.csv <==
x,y
4.150546105E-11,-1.2
8.145368108E-11,-1.2
2.666210706E-10,-1.2
3.219171619E-10,-1.2
6.589015356E-10,-1.2
1.183169894E-09,-1.2
1.380405156E-09,-1.2
1.449346778E-09,-1.2
1.896469684E-09,-1.2
2.569104349E-09,-1.2
2.582817248E-09,-1.2
2.626001795E-09,-1.2
2.68478593E-09,-1.2
3.010012288E-09,-1.2
3.242565807E-09,-1.2
3.901623024E-09,-1.2
4.954314643E-09,-1.2
5.142715941E-09,-1.2
5.191460826E-09,-1.2
5.232346306E-09,-1.2
5.269208205E-09,-1.2
5.307284024E-09,-1.2
5.458412143E-09,-1.2
6.206250669E-09,-1.2
6.550310122E-09,-1.2
6.742345225E-09,-1.2
7.693508991E-09,-1.2
7.712879278E-09,-1.2
7.744429702E-09,-1.2
7.799967337E-09,-1.2
8.05350525E-09,-1.2
8.394430913E-09,-1.2
9.085321571E-09,-1.2
1.002868374E-08,-1.2
1.027802756E-08,-1.2
1.032597548E-08,-1.2
1.036825394E-08,-1.2
1.038077035E-08,-1.2
1.042376887E-08,-1.2
1.071445126E-08,-1.2
1.140618895E-08,-1.2
1.183333333E-08,-1.2
1.20316341E-08,1.2
1.284141442E-08,1.2
1.286649419E-08,1.2
1.292029314E-08,1.2
1.316244315E-08,1.2
1.35082026E-08,1.2
1.39665669E-08,1.2
1.509596837E-08,1.2
1.541820906E-08,1.2
1.549262275E-08,1.2
1.553033323E-08,1.2
1.559439584E-08,1.2
1.597403848E-08,1.2
1.6543919E-08,1.2
1.695029875E-08,1.2
1.797637391E-08,1.2
1.798864518E-08,1.2
1.803597476E-08,1.2
1.814315303E-08,1.2
1.855354183E-08,1.2
1.87293987E-08,1.2
1.958440729E-08,1.2
2.054520801E-08,1.2
2.059297908E-08,1.2
2.064008623E-08,1.2
2.065928579E-08,1.2
2.071568345E-08,1.2
2.112011642E-08,1.2
2.166535577E-08,1.2
2.182347473E-08,1.2
2.215041178E-08,-1.2
2.291400636E-08,-1.2
2.312094992E-08,-1.2
2.316799967E-08,-1.2
2.324777683E-08,-1.2
2.368185041E-08,-1.2
2.383002086E-08,-1.2
2.468695216E-08,-1.2
2.568147754E-08,-1.2
2.572983518E-08,-1.2
2.57771357E-08,-1.2
2.582637111E-08,-1.2
2.600156954E-08,-1.2
2.660911705E-08,-1.2
2.682193004E-08,-1.2
2.695397093E-08,-1.2
2.752221782E-08,-1.2
2.825000333E-08,-1.2
2.827800564E-08,-1.2
2.833333333E-08,-1.2
2.857150743E-08,-1.2
2.89128837E-08,-1.2
2.923839719E-08,-1.2
3.055949268E-08,-1.2
3.083333333E-08,-1.2
3.090440267E-08,-1.2
3.09252595E-08,-1.2
3.097205882E-08,-1.2
3.138254193E-08,-1.2
3.18915562E-08,-1.2
3.200561759E-08,-1.2
3.217942799E-08,-1.2
3.242267437E-08,1.2
3.321311972E-08,1.2
3.339366626E-08,1.2
3.344341356E-08,1.2
3.354033182E-08,1.2
3.398502189E-08,1.2
3.408309978E-08,1.2
3.489700767E-08,1.2
3.595354187E-08,1.2
3.600553726E-08,1.2
3.605516185E-08,1.2
3.610439215E-08,1.2
3.627476517E-08,1.2
3.692629091E-08,1.2
3.705826718E-08,1.2
3.717127907E-08,1.2
3.727180537E-08,1.2
3.746827668E-08,1.2
3.755885207E-08,1.2
3.830037559E-08,1.2
3.852996124E-08,1.2
3.858167435E-08,1.2
3.869002542E-08,1.2
3.914312917E-08,1.2
3.922873653E-08,1.2
4.013283462E-08,1.2
4.108998198E-08,1.2
4.115758835E-08,1.2
4.119922187E-08,1.2
4.121949156E-08,1.2
4.141086133E-08,1.2
4.210981334E-08,1.2
4.219291711E-08,1.2
4.229816964E-08,1.2
4.243821177E-08,1.2
4.269463648E-08,-1.2
4.333333333E-08,-1.2
4.368083008E-08,-1.2
4.374989749E-08,-1.2
4.399615111E-08,-1.2
4.431670666E-08,-1.2
4.448518509E-08,-1.2
4.610711578E-08,-1.2
4.628890801E-08,-1.2
4.635046447E-08,-1.2
4.662595169E-08,-1.2
4.722622001E-08,-1.2
4.734660736E-08,-1.2
4.743739925E-08,-1.2
4.759788577E-08,-1.2
4.783072074E-08,-1.2
4.815258197E-08,-1.2
4.880218876E-08,-1.2
4.886782488E-08,-1.2
4.911511189E-08,-1.2
4.945139641E-08,-1.2
4.964078337E-08,-1.2
5.113489245E-08,-1.2
5.142247487E-08,-1.2
5.148561185E-08,-1.2
5.180900918E-08,-1.2
5.242115241E-08,-1.2
5.252985459E-08,-1.2
5.262565927E-08,-1.2
5.285181375E-08,-1.2
5.296801662E-08,-1.2
5.392947592E-08,-1.2
5.397256134E-08,-1.2
5.403869434E-08,-1.2
5.445391181E-08,-1.2
5.461484435E-08,-1.2
5.553415511E-08,-1.2
5.650365191E-08,-1.2
5.660601648E-08,-1.2
5.681860975E-08,-1.2
5.748525051E-08,-1.2
5.760047127E-08,-1.2
5.774405814E-08,-1.2
5.782897069E-08,-1.2
5.810266605E-08,-1.2
5.821882023E-08,-1.2
5.906631339E-08,-1.2
5.912413633E-08,-1.2
5.923274453E-08,-1.2
5.968048836E-08,-1.2
5.977661751E-08,-1.2
6.083333333E-08,-1.2
6.166320561E-08,-1.2
6.174803859E-08,-1.2
6.195549253E-08,-1.2
6.264216942E-08,-1.2
6.275628041E-08,-1.2
6.28255517E-08,-1.2
6.29308278E-08,-1.2
6.316666667E-08,-1.2
6.324358674E-08,-1.2
6.420180032E-08,-1.2
6.424766507E-08,-1.2
6.43172072E-08,-1.2
6.477600264E-08,-1.2
6.488686948E-08,-1.2
6.580636877E-08,-1.2
6.677844818E-08,-1.2
6.687881614E-08,-1.2
6.709065366E-08,-1.2
6.774071474E-08,-1.2
6.786543654E-08,-1.2
6.793595151E-08,-1.2
6.80295165E-08,-1.2
6.826428814E-08,-1.2
6.837549329E-08,-1.2
6.923891104E-08,-1.2
6.936713572E-08,-1.2
6.9434812E-08,-1.2
6.975619186E-08,-1.2
7.001110222E-08,-1.2
7.047022629E-08,-1.2
7.190652582E-08,-1.2
7.199685384E-08,-1.2
7.209098201E-08,-1.2
7.277471133E-08,-1.2
7.298415706E-08,-1.2
7.309228784E-08,-1.2
7.316641338E-08,-1.2
7.35110071E-08,-1.2
7.367747775E-08,-1.2
7.447572211E-08,-1.2
7.453760153E-08,-1.2
7.471043435E-08,-1.2
7.510476981E-08,-1.2
7.521167513E-08,-1.2
7.65E-08,-1.2
7.708768291E-08,-1.2
7.716134927E-08,-1.2
7.722395009E-08,-1.2
7.75E-08,-1.2
7.810819859E-08,-1.2
7.822386248E-08,-1.2
7.834650727E-08,-1.2
7.864726108E-08,-1.2
7.890680771E-08,-1.2
7.961946129E-08,-1.2
7.968445992E-08,-1.2
7.993177936E-08,-1.2
8.026121873E-08,-1.2
8.0387008E-08,-1.2
8.195924691E-08,-1.2
8.224066646E-08,-1.2
8.229521328E-08,-1.2
8.236362738E-08,-1.2
8.298801473E-08,-1.2
8.323379837E-08,-1.2
8.334124541E-08,-1.2
8.341767648E-08,-1.2
8.378339519E-08,-1.2
8.408018426E-08,1.2
8.475150739E-08,1.2
8.481560816E-08,1.2
8.506738109E-08,1.2
8.540439399E-08,1.2
8.556853095E-08,1.2
8.721002298E-08,1.2
8.73778189E-08,1.2
8.742448248E-08,1.2
8.745409739E-08,1.2
8.763839754E-08,1.2
8.834974553E-08,1.2
8.846266603E-08,1.2
8.857348493E-08,1.2
8.864341846E-08,1.2
8.891947936E-08,1.2
8.915821639E-08,-1.2
8.989025582E-08,-1.2
8.99546005E-08,-1.2
9.020393511E-08,-1.2
9.054015336E-08,-1.2
9.076089289E-08,-1.2
9.245035425E-08,-1.2
9.252358061E-08,-1.2
9.257259212E-08,-1.2
9.270713819E-08,-1.2
9.34163418E-08,-1.2
9.354950568E-08,-1.2
9.366666667E-08,-1.2
9.378476933E-08,-1.2
9.405551833E-08,-1.2
9.425882508E-08,1.2
9.50222841E-08,1.2
9.508533241E-08,1.2
9.533903651E-08,1.2
9.565944137E-08,1.2
9.574156786E-08,1.2
9.683333333E-08,1.2
9.762317006E-08,1.2
9.769628522E-08,1.2
9.771713396E-08,1.2
9.790806128E-08,1.2
9.853869133E-08,1.2
9.865329132E-08,1.2
9.873923434E-08,1.2
9.883546125E-08,1.2
9.895807514E-08,1.2
9.91918362E-08,-1.2
9.953371632E-08,-1.2
1.001638506E-07,-1.2
1.002286897E-07,-1.2
1.0047629E-07,-1.2
1.008078065E-07,-1.2
1.009355844E-07,-1.2
1.024166667E-07,-1.2
1.027841751E-07,-1.2
1.028333333E-07,-1.2
1.028839921E-07,-1.2
1.032975055E-07,-1.2
1.037426578E-07,-1.2
1.038240795E-07,-1.2
1.039356811E-07,-1.2
1.040553347E-07,-1.2
1.043277665E-07,-1.2
1.045811593E-07,1.2
1.052954537E-07,1.2
1.053587697E-07,1.2
1.056115892E-07,1.2
1.059311318E-07,1.2
1.059973238E-07,1.2
1.071353616E-07,1.2
1.079018883E-07,1.2
1.079686345E-07,1.2
1.079964164E-07,1.2
1.081819638E-07,1.2
1.088232368E-07,1.2
1.089491025E-07,1.2
1.090140932E-07,1.2
1.09110007E-07,1.2
1.092098359E-07,1.2
1.094639682E-07,-1.2
1.097848291E-07,-1.2
1.10434E-07,-1.2
1.104978164E-07,-1.2
1.107483174E-07,-1.2
1.110839182E-07,-1.2
1.112697999E-07,-1.2
1.129693335E-07,-1.2
1.130603343E-07,-1.2
1.131031266E-07,-1.2
1.131508721E-07,-1.2
1.134147815E-07,-1.2
1.140517074E-07,-1.2
1.141377139E-07,-1.2
1.142684397E-07,-1.2
1.143558077E-07,-1.2
1.145892836E-07,-1.2
1.146529856E-07,1.2
1.155634478E-07,1.2
1.156204092E-07,1.2
1.157153552E-07,1.2
1.161797273E-07,1.2
1.162521628E-07,1.2
1.171684371E-07,1.2
1.181488651E-07,1.2
1.18240623E-07,1.2
1.182835763E-07,1.2
1.185E-07,1.2
1.191266116E-07,1.2
1.19206244E-07,1.2
1.193059931E-07,1.2
1.193905735E-07,1.2
1.196169997E-07,1.2
1.197369965E-07,-1.2
1.20580157E-07,-1.2
1.207298401E-07,-1.2
1.207970703E-07,-1.2
1.211489881E-07,-1.2
1.213806447E-07,-1.2
1.220800852E-07,-1.2
1.232682442E-07,-1.2
1.23366796E-07,-1.2
1.23522511E-07,-1.2
1.242401749E-07,-1.2
1.24387185E-07,-1.2
1.245125278E-07,-1.2
1.245730343E-07,-1.2
1.248721502E-07,-1.2
1.2508057E-07,-1.2
1.25840425E-07,-1.2
1.259043112E-07,-1.2
1.261563179E-07,-1.2
1.264918035E-07,-1.2
1.267588815E-07,-1.2
1.28402929E-07,-1.2
1.284779931E-07,-1.2
1.285438793E-07,-1.2
1.292059662E-07,-1.2
1.294647666E-07,-1.2
1.295728083E-07,-1.2
1.296636213E-07,-1.2
1.300081375E-07,-1.2
1.301182284E-07,-1.2
1.309717682E-07,-1.2
1.310277157E-07,-1.2
1.311140034E-07,-1.2
1.31594194E-07,-1.2
1.316933692E-07,-1.2
1.33E-07,-1.2
1.335840204E-07,-1.2


==> figures/signals/s_1_short.csv <==
x,y
4.150546105E-11,0
8.145368108E-11,-4.440892099E-16
2.66621101E-10,6.132182309E-07
3.219171581E-10,6.13218365E-07
6.589016421E-10,6.132174335E-07
1.183169904E-09,6.132172579E-07
1.380405153E-09,6.132168862E-07
1.449346776E-09,6.751683386E-07
1.896469686E-09,6.751680699E-07
2.569104349E-09,6.751652921E-07
2.582817248E-09,6.751590398E-07
2.626001795E-09,6.75160176E-07
2.68478593E-09,6.751611379E-07
3.010012287E-09,6.751605233E-07
3.242565807E-09,6.751608326E-07
3.901623025E-09,6.75166107E-07
4.954314643E-09,6.751692354E-07
5.142715941E-09,6.751680339E-07
5.191460826E-09,6.751694592E-07
5.232346306E-09,6.751699027E-07
5.269208205E-09,6.751709911E-07
5.307284024E-09,6.751736947E-07
5.458412143E-09,6.751749282E-07
6.206250669E-09,6.751783874E-07
6.550310122E-09,6.751786938E-07
6.742345225E-09,0
7.693318825E-09,0
7.712511454E-09,0
7.744349778E-09,0
7.79996189E-09,0
8.053504633E-09,0
8.393992718E-09,0
9.095432416E-09,0
1.002850044E-08,0
1.027800067E-08,0
1.032746663E-08,0
1.036895752E-08,0
1.038073724E-08,0
1.041732226E-08,0
1.064200132E-08,0
1.139383108E-08,0
1.1795349E-08,0
1.19093262E-08,0
1.284126708E-08,0
1.286176186E-08,0
1.291345244E-08,0
1.316227375E-08,0
1.350276022E-08,0
1.385398857E-08,0
1.496939891E-08,0
1.541474363E-08,0
1.548552259E-08,0
1.552672953E-08,0
1.558575416E-08,0
1.584782424E-08,0
1.653326803E-08,0
1.690532356E-08,0
1.783333333E-08,0
1.798474116E-08,0
1.802653185E-08,0
1.809160133E-08,0
1.846756E-08,0
1.867929724E-08,0
1.95E-08,0
2.0528845E-08,0
2.058135987E-08,0
2.063497429E-08,0
2.065505765E-08,0
2.070471165E-08,0
2.097656929E-08,0
2.164083025E-08,0
2.175927187E-08,0
2.215011067E-08,0
2.24176304E-08,0
2.311414775E-08,0
2.314477333E-08,0
2.319953335E-08,0
2.343683244E-08,0
2.37796891E-08,0
2.414685281E-08,0
2.533333333E-08,0
2.568960176E-08,0
2.576077018E-08,0
2.580068919E-08,0
2.586431518E-08,0
2.613766259E-08,0
2.676588327E-08,0
2.687781048E-08,0
2.725004551E-08,0
2.810731978E-08,0
2.825680791E-08,0
2.830502225E-08,0
2.838772246E-08,0
2.883333333E-08,0
2.895733816E-08,0
2.985462096E-08,0
3.081767308E-08,0
3.087675059E-08,0
3.092500194E-08,0
3.094000661E-08,0
3.113865996E-08,0
3.181048501E-08,0
3.195248067E-08,0
3.207603497E-08,0
3.242219624E-08,0
3.256878976E-08,0
3.33857591E-08,0
3.3411866E-08,0
3.346513622E-08,0
3.37068822E-08,0
3.404189547E-08,0
3.422795586E-08,0
3.53627395E-08,0
3.595885273E-08,0
3.603095507E-08,0
3.6072759E-08,0
3.61326996E-08,0
3.641041113E-08,0
3.699337272E-08,0
3.710308367E-08,0
3.722934975E-08,0
3.731588892E-08,0
3.755843668E-08,-1.2
3.785118314E-08,-1.2
3.852437358E-08,-1.2
3.856007272E-08,-1.2
3.861991384E-08,-1.2
3.893988212E-08,-1.2
3.919528906E-08,-1.2
3.97265437E-08,-1.2
4.10889333E-08,-1.2
4.114040214E-08,-1.2
4.119298067E-08,-1.2
4.120820227E-08,-1.2
4.129590788E-08,-1.2
4.195462948E-08,-1.2
4.216235316E-08,-1.2
4.224779796E-08,-1.2
4.236603903E-08,-1.2
4.244339652E-08,-1.2
4.26945482E-08,0
4.290158104E-08,0
4.366171475E-08,0
4.372541898E-08,0
4.397817292E-08,0
4.429680582E-08,0
4.438683343E-08,0
4.558333333E-08,0
4.626390443E-08,0
4.634210998E-08,0
4.654781193E-08,0
4.724200605E-08,0
4.732406231E-08,0
4.74237472E-08,0
4.751942736E-08,0
4.783033861E-08,0
4.793310492E-08,0
4.879402535E-08,0
4.884854127E-08,0
4.892902036E-08,0
4.939570107E-08,0
4.947638985E-08,0
5.024037388E-08,0
5.136570312E-08,0
5.146838391E-08,0
5.168215364E-08,0
5.229952793E-08,0
5.243437232E-08,0
5.252822995E-08,0
5.26058124E-08,0
5.295406254E-08,0
5.297126789E-08,0
5.390536331E-08,0
5.396559684E-08,0
5.402947198E-08,0
5.436320217E-08,0
5.460792247E-08,0
5.516666667E-08,0
5.649865994E-08,0
5.659692157E-08,0
5.673453496E-08,0
5.747486652E-08,0
5.762100131E-08,0
5.770971522E-08,0
5.78918863E-08,0
5.810306783E-08,0
5.894055015E-08,0
5.909684228E-08,0
5.916328713E-08,0
5.946916021E-08,0
5.973943508E-08,0
6.028006638E-08,0
6.16347107E-08,0
6.173110591E-08,0
6.18646747E-08,0
6.256725052E-08,0
6.272277242E-08,0
6.285847141E-08,0
6.293824474E-08,0
6.32388895E-08,0
6.342787416E-08,0
6.420465413E-08,0
6.426813641E-08,0
6.452234206E-08,0
6.484478006E-08,0
6.495522484E-08,0
6.629240821E-08,0
6.68195221E-08,0
6.688926744E-08,0
6.710017998E-08,0
6.777892147E-08,0
6.789491181E-08,0
6.796345567E-08,0
6.804741346E-08,0
6.837467219E-08,0
6.847040289E-08,-1.2
6.933844222E-08,-1.2
6.939135511E-08,-1.2
6.946874249E-08,-1.2
6.994331283E-08,-1.2
7.003091462E-08,-1.2
7.09434756E-08,-1.2
7.191054336E-08,-1.2
7.201343327E-08,-1.2
7.222664081E-08,-1.2
7.289778572E-08,-1.2
7.302914531E-08,-1.2
7.309649183E-08,-1.2
7.322704079E-08,-1.2
7.351118594E-08,0
7.396605786E-08,0
7.448858133E-08,0
7.455612381E-08,0
7.479685828E-08,0
7.513633614E-08,0
7.542871426E-08,0
7.704260247E-08,0
7.712668019E-08,0
7.718184971E-08,0
7.732026937E-08,0
7.8E-08,0
7.814986295E-08,0
7.827451401E-08,0
7.847148282E-08,0
7.929469328E-08,0
7.963379068E-08,0
7.970144654E-08,0
7.994485049E-08,0
8.027983005E-08,0
8.072973669E-08,0
8.217892994E-08,0
8.227513192E-08,0
8.23074192E-08,0
8.249971597E-08,0
8.317119581E-08,0
8.328317344E-08,0
8.342747218E-08,0
8.349667227E-08,0
8.378336433E-08,0
8.393693688E-08,-1.2
8.474734193E-08,-1.2
8.480706717E-08,-1.2
8.495622755E-08,-1.2
8.537325993E-08,-1.2
8.546767572E-08,-1.2
8.666666667E-08,-1.2
8.735376092E-08,-1.2
8.74244513E-08,-1.2
8.744236347E-08,-1.2
8.763583556E-08,-1.2
8.830634991E-08,-1.2
8.842335428E-08,-1.2
8.849550615E-08,-1.2
8.858826854E-08,-1.2
8.891930704E-08,-1.2
8.89200402E-08,0
8.985760144E-08,0
8.991762689E-08,0
8.99818975E-08,0
9.033333333E-08,0
9.055956281E-08,0
9.127038228E-08,0
9.245400201E-08,0
9.255607318E-08,0
9.258835283E-08,0
9.277280231E-08,0
9.34665604E-08,0
9.355518916E-08,0
9.367915754E-08,0
9.37805358E-08,0
9.40556168E-08,0
9.430255245E-08,0
9.502435023E-08,0
9.508813101E-08,0
9.533944684E-08,0
9.565986342E-08,0
9.572713588E-08,0
9.669198048E-08,0
9.760996524E-08,0
9.769626358E-08,0
9.771054957E-08,0
9.790711512E-08,0
9.850532043E-08,0
9.864033461E-08,0
9.871858119E-08,0
9.880372565E-08,0
9.890919832E-08,0
9.919168606E-08,0
9.933333333E-08,-1.2
1.001550942E-07,-1.2
1.002081948E-07,-1.2
1.002833538E-07,-1.2
1.007487958E-07,-1.2
1.008395349E-07,-1.2
1.017360041E-07,-1.2
1.027291676E-07,-1.2
1.028299819E-07,-1.2
1.028470102E-07,-1.2
1.03043222E-07,-1.2
1.036781158E-07,-1.2
1.038129571E-07,-1.2
1.039017051E-07,-1.2
1.039831606E-07,-1.2
1.040649211E-07,-1.2
1.043278171E-07,2.220446049E-16
1.044884672E-07,0
1.052913619E-07,0
1.05348672E-07,0
1.05462411E-07,0
1.059118523E-07,0
1.059899508E-07,0
1.07E-07,0
1.078957618E-07,0
1.079686269E-07,0
1.079914149E-07,0
1.081803553E-07,0
1.088543509E-07,0
1.089327535E-07,0
1.090312578E-07,0
1.091271001E-07,0
1.091860392E-07,0
1.094638295E-07,0
1.095629737E-07,-1.2
1.10427934E-07,-1.2
1.104876913E-07,-1.2
1.106169261E-07,-1.2
1.110379115E-07,-1.2
1.111118841E-07,-1.2
1.118884514E-07,-1.2
1.129992329E-07,-1.2
1.13101211E-07,-1.2
1.131159195E-07,-1.2
1.132267748E-07,-1.2
1.138797948E-07,-1.2
1.140471927E-07,-1.2
1.141209155E-07,-1.2
1.142033472E-07,-1.2
1.142988004E-07,-1.2
1.145999899E-07,-1.2
1.147042915E-07,0
1.155630268E-07,0
1.156120728E-07,0
1.156808512E-07,0
1.161559197E-07,0
1.162456888E-07,0
1.17E-07,0
1.181346732E-07,0
1.18236791E-07,0
1.182723465E-07,0
1.184557533E-07,0
1.19122918E-07,0
1.192571656E-07,0
1.19343922E-07,0
1.194306992E-07,0
1.194950866E-07,0
1.197361491E-07,-1.2
1.199664977E-07,-1.2
1.207018863E-07,-1.2
1.207654993E-07,-1.2
1.210195959E-07,-1.2
1.213418794E-07,-1.2
1.214270807E-07,-1.2
1.22579933E-07,-1.2
1.233052925E-07,-1.2
1.233842017E-07,-1.2
1.235921371E-07,-1.2
1.242675397E-07,-1.2
1.24350686E-07,-1.2
1.244150351E-07,-1.2
1.245017114E-07,-1.2
1.246456473E-07,-1.2
1.248724349E-07,0
1.254697378E-07,0
1.258510962E-07,0
1.259192463E-07,0
1.26164161E-07,0
1.264935014E-07,0
1.266989258E-07,0
1.283333333E-07,0
1.284669282E-07,0
1.285301124E-07,0
1.29E-07,0
1.294053374E-07,0
1.295161192E-07,0
1.295827364E-07,0
1.296586999E-07,0
1.298432811E-07,0
1.300086673E-07,0
1.306326068E-07,0


==> figures/signals/s_2_short.csv <==
x,y
4.150546105E-11,0
8.145368108E-11,0
2.66621101E-10,-7.542514666E-07
3.219171581E-10,-7.542515197E-07
6.589016421E-10,-7.54253326E-07
1.183169904E-09,-7.542513174E-07
1.380405153E-09,-7.542489608E-07
1.449346776E-09,-6.792986105E-07
1.896469686E-09,-6.792935077E-07
2.569104349E-09,-6.792900631E-07
2.582817248E-09,-6.792943985E-07
2.626001795E-09,-6.792883773E-07
2.68478593E-09,-6.792888805E-07
3.010012287E-09,-6.792943277E-07
3.242565807E-09,-6.792987135E-07
3.901623025E-09,-6.793004863E-07
4.954314643E-09,-6.793017897E-07
5.142715941E-09,-6.79300981E-07
5.191460826E-09,-6.792964466E-07
5.232346306E-09,-6.792944101E-07
5.269208205E-09,-6.792932687E-07
5.307284024E-09,-6.79292895E-07
5.458412143E-09,-6.792907965E-07
6.206250669E-09,-6.792903409E-07
6.550310122E-09,-6.792949421E-07
6.742345225E-09,0
7.693318825E-09,0
7.712511454E-09,0
7.744349778E-09,0
7.79996189E-09,0
8.053504633E-09,0
8.393992718E-09,0
9.095432416E-09,0
1.002850044E-08,0
1.027800067E-08,0
1.032746663E-08,0
1.036895752E-08,0
1.038073724E-08,0
1.041732226E-08,0
1.064200132E-08,0
1.139383108E-08,0
1.1795349E-08,0
1.19093262E-08,0
1.284126708E-08,0
1.286176186E-08,0
1.291345244E-08,0
1.316227375E-08,0
1.350276022E-08,0
1.385398857E-08,0
1.496939891E-08,0
1.541474363E-08,0
1.548552259E-08,0
1.552672953E-08,0
1.558575416E-08,0
1.584782424E-08,0
1.653326803E-08,0
1.690532356E-08,0
1.783333333E-08,0
1.798474116E-08,0
1.802653185E-08,0
1.809160133E-08,0
1.846756E-08,0
1.867929724E-08,0
1.95E-08,0
2.0528845E-08,0
2.058135987E-08,0
2.063497429E-08,0
2.065505765E-08,0
2.070471165E-08,0
2.097656929E-08,0
2.164083025E-08,0
2.175927187E-08,0
2.215011067E-08,0
2.24176304E-08,0
2.311414775E-08,0
2.314477333E-08,0
2.319953335E-08,0
2.343683244E-08,0
2.37796891E-08,0
2.414685281E-08,0
2.533333333E-08,0
2.568960176E-08,0
2.576077018E-08,0
2.580068919E-08,0
2.586431518E-08,0
2.613766259E-08,0
2.676588327E-08,0
2.687781048E-08,0
2.725004551E-08,0
2.810731978E-08,0
2.825680791E-08,0
2.830502225E-08,0
2.838772246E-08,0
2.883333333E-08,0
2.895733816E-08,0
2.985462096E-08,0
3.081767308E-08,0
3.087675059E-08,0
3.092500194E-08,0
3.094000661E-08,0
3.113865996E-08,0
3.181048501E-08,0
3.195248067E-08,0
3.207603497E-08,0
3.242219624E-08,0
3.256878976E-08,0
3.33857591E-08,0
3.3411866E-08,0
3.346513622E-08,0
3.37068822E-08,0
3.404189547E-08,0
3.422795586E-08,0
3.53627395E-08,0
3.595885273E-08,0
3.603095507E-08,0
3.6072759E-08,0
3.61326996E-08,0
3.641041113E-08,0
3.699337272E-08,0
3.710308367E-08,0
3.722934975E-08,0
3.731588892E-08,0
3.755843668E-08,0
3.785118314E-08,0
3.852437358E-08,0
3.856007272E-08,0
3.861991384E-08,0
3.893988212E-08,0
3.919528906E-08,0
3.97265437E-08,0
4.10889333E-08,0
4.114040214E-08,0
4.119298067E-08,0
4.120820227E-08,0
4.129590788E-08,0
4.195462948E-08,0
4.216235316E-08,0
4.224779796E-08,0
4.236603903E-08,0
4.244339652E-08,0
4.26945482E-08,-1.2
4.290158104E-08,-1.2
4.366171475E-08,-1.2
4.372541898E-08,-1.2
4.397817292E-08,-1.2
4.429680582E-08,-1.2
4.438683343E-08,-1.2
4.558333333E-08,-1.2
4.626390443E-08,-1.2
4.634210998E-08,-1.2
4.654781193E-08,-1.2
4.724200605E-08,-1.2
4.732406231E-08,-1.2
4.74237472E-08,-1.2
4.751942736E-08,-1.2
4.783033861E-08,-1.2
4.793310492E-08,1.2
4.879402535E-08,1.2
4.884854127E-08,1.2
4.892902036E-08,1.2
4.939570107E-08,1.2
4.947638985E-08,1.2
5.024037388E-08,1.2
5.136570312E-08,1.2
5.146838391E-08,1.2
5.168215364E-08,1.2
5.229952793E-08,1.2
5.243437232E-08,1.2
5.252822995E-08,1.2
5.26058124E-08,1.2
5.295406254E-08,1.2
5.297126789E-08,0
5.390536331E-08,0
5.396559684E-08,0
5.402947198E-08,0
5.436320217E-08,0
5.460792247E-08,0
5.516666667E-08,0
5.649865994E-08,0
5.659692157E-08,0
5.673453496E-08,0
5.747486652E-08,0
5.762100131E-08,0
5.770971522E-08,0
5.78918863E-08,0
5.810306783E-08,0
5.894055015E-08,0
5.909684228E-08,0
5.916328713E-08,0
5.946916021E-08,0
5.973943508E-08,0
6.028006638E-08,0
6.16347107E-08,0
6.173110591E-08,0
6.18646747E-08,0
6.256725052E-08,0
6.272277242E-08,0
6.285847141E-08,0
6.293824474E-08,0
6.32388895E-08,0
6.342787416E-08,0
6.420465413E-08,0
6.426813641E-08,0
6.452234206E-08,0
6.484478006E-08,0
6.495522484E-08,0
6.629240821E-08,0
6.68195221E-08,0
6.688926744E-08,0
6.710017998E-08,0
6.777892147E-08,0
6.789491181E-08,0
6.796345567E-08,0
6.804741346E-08,0
6.837467219E-08,0
6.847040289E-08,-1.2
6.933844222E-08,-1.2
6.939135511E-08,-1.2
6.946874249E-08,-1.2
6.994331283E-08,-1.2
7.003091462E-08,-1.2
7.09434756E-08,-1.2
7.191054336E-08,-1.2
7.201343327E-08,-1.2
7.222664081E-08,-1.2
7.289778572E-08,-1.2
7.302914531E-08,-1.2
7.309649183E-08,-1.2
7.322704079E-08,-1.2
7.351118594E-08,0
7.396605786E-08,0
7.448858133E-08,0
7.455612381E-08,0
7.479685828E-08,0
7.513633614E-08,0
7.542871426E-08,0
7.704260247E-08,0
7.712668019E-08,0
7.718184971E-08,0
7.732026937E-08,0
7.8E-08,0
7.814986295E-08,0
7.827451401E-08,0
7.847148282E-08,0
7.929469328E-08,0
7.963379068E-08,0
7.970144654E-08,0
7.994485049E-08,0
8.027983005E-08,0
8.072973669E-08,0
8.217892994E-08,0
8.227513192E-08,0
8.23074192E-08,0
8.249971597E-08,0
8.317119581E-08,0
8.328317344E-08,0
8.342747218E-08,0
8.349667227E-08,0
8.378336433E-08,0
8.393693688E-08,0
8.474734193E-08,0
8.480706717E-08,0
8.495622755E-08,0
8.537325993E-08,0
8.546767572E-08,0
8.666666667E-08,0
8.735376092E-08,0
8.74244513E-08,0
8.744236347E-08,0
8.763583556E-08,0
8.830634991E-08,0
8.842335428E-08,0
8.849550615E-08,0
8.858826854E-08,0
8.891930704E-08,0
8.89200402E-08,0
8.985760144E-08,0
8.991762689E-08,0
8.99818975E-08,0
9.033333333E-08,0
9.055956281E-08,0
9.127038228E-08,0
9.245400201E-08,0
9.255607318E-08,0
9.258835283E-08,0
9.277280231E-08,0
9.34665604E-08,0
9.355518916E-08,0
9.367915754E-08,0
9.37805358E-08,0
9.40556168E-08,0
9.430255245E-08,0
9.502435023E-08,0
9.508813101E-08,0
9.533944684E-08,0
9.565986342E-08,0
9.572713588E-08,0
9.669198048E-08,0
9.760996524E-08,0
9.769626358E-08,0
9.771054957E-08,0
9.790711512E-08,0
9.850532043E-08,0
9.864033461E-08,0
9.871858119E-08,0
9.880372565E-08,0
9.890919832E-08,0
9.919168606E-08,0
9.933333333E-08,0
1.001550942E-07,0
1.002081948E-07,0
1.002833538E-07,0
1.007487958E-07,0
1.008395349E-07,0
1.017360041E-07,0
1.027291676E-07,0
1.028299819E-07,0
1.028470102E-07,0
1.03043222E-07,0
1.036781158E-07,0
1.038129571E-07,0
1.039017051E-07,0
1.039831606E-07,0
1.040649211E-07,0
1.043278171E-07,0
1.044884672E-07,0
1.052913619E-07,0
1.05348672E-07,0
1.05462411E-07,0
1.059118523E-07,0
1.059899508E-07,0
1.07E-07,0
1.078957618E-07,0
1.079686269E-07,0
1.079914149E-07,0
1.081803553E-07,0
1.088543509E-07,0
1.089327535E-07,0
1.090312578E-07,0
1.091271001E-07,0
1.091860392E-07,0
1.094638295E-07,0
1.095629737E-07,-1.2
1.10427934E-07,-1.2
1.104876913E-07,-1.2
1.106169261E-07,-1.2
1.110379115E-07,-1.2
1.111118841E-07,-1.2
1.118884514E-07,-1.2
1.129992329E-07,-1.2
1.13101211E-07,-1.2
1.131159195E-07,-1.2
1.132267748E-07,-1.2
1.138797948E-07,-1.2
1.140471927E-07,-1.2
1.141209155E-07,-1.2
1.142033472E-07,-1.2
1.142988004E-07,-1.2
1.145999899E-07,-1.2
1.147042915E-07,0
1.155630268E-07,0
1.156120728E-07,0
1.156808512E-07,0
1.161559197E-07,0
1.162456888E-07,0
1.17E-07,0
1.181346732E-07,0
1.18236791E-07,0
1.182723465E-07,0
1.184557533E-07,0
1.19122918E-07,0
1.192571656E-07,0
1.19343922E-07,0
1.194306992E-07,0
1.194950866E-07,0
1.197361491E-07,1.2
1.199664977E-07,1.2
1.207018863E-07,1.2
1.207654993E-07,1.2
1.210195959E-07,1.2
1.213418794E-07,1.2
1.214270807E-07,1.2
1.22579933E-07,1.2
1.233052925E-07,1.2
1.233842017E-07,1.2
1.235921371E-07,1.2
1.242675397E-07,1.2
1.24350686E-07,1.2
1.244150351E-07,1.2
1.245017114E-07,1.2
1.246456473E-07,1.2
1.248724349E-07,-1.2
1.254697378E-07,-1.2
1.258510962E-07,-1.2
1.259192463E-07,-1.2
1.26164161E-07,-1.2
1.264935014E-07,-1.2
1.266989258E-07,-1.2
1.283333333E-07,-1.2
1.284669282E-07,-1.2
1.285301124E-07,-1.2
1.29E-07,-1.2
1.294053374E-07,-1.2
1.295161192E-07,-1.2
1.295827364E-07,-1.2
1.296586999E-07,-1.2
1.298432811E-07,-1.2
1.300086673E-07,0
1.306326068E-07,0


==> figures/signals/u_short.csv <==
x,y
4.150546105E-11,0
8.145368108E-11,0
2.666210706E-10,0
3.219171619E-10,0
6.589015356E-10,0
1.183169894E-09,0
1.380405156E-09,0
1.449346778E-09,0
1.896469684E-09,0
2.569104349E-09,0
2.582817248E-09,0
2.626001795E-09,0
2.68478593E-09,0
3.010012288E-09,0
3.242565807E-09,0
3.901623024E-09,0
4.954314643E-09,0
5.142715941E-09,0
5.191460826E-09,0
5.232346306E-09,0
5.269208205E-09,0
5.307284024E-09,0
5.458412143E-09,3.611736791E-06
6.206250669E-09,0.002083479598
6.550310122E-09,0.003040360922
6.742345225E-09,0.003574436149
7.693508991E-09,0.006219696294
7.712879278E-09,0.006273565413
7.744429702E-09,0.0063613076
7.799967337E-09,0.006515758215
8.05350525E-09,0.007220843221
8.394430913E-09,0.00816893531
9.085321571E-09,0.01009018815
1.002868374E-08,0.01271334085
1.027802756E-08,0.01340663582
1.032597548E-08,0.0135399518
1.036825394E-08,0.01365750364
1.038077035E-08,0.0136923044
1.042376887E-08,0.01381185755
1.071445126E-08,0.01462005585
1.140618895E-08,0.01654321125
1.183333333E-08,0.01773066066
1.20316341E-08,0.01828190641
1.284141442E-08,0.02053279601
1.286649419E-08,0.02060250377
1.292029314E-08,0.02075203377
1.316244315E-08,0.02142505384
1.35082026E-08,0.02238599107
1.39665669E-08,0.02365978584
1.509596837E-08,0.02679789635
1.541820906E-08,0.02769312252
1.549262275E-08,0.02789984408
1.553033323E-08,0.02800460264
1.559439584E-08,0.02818256448
1.597403848E-08,0.02923713278
1.6543919E-08,0.03081996061
1.695029875E-08,0.03194853053
1.797637391E-08,0.03479753017
1.798864518E-08,0.03483159766
1.803597476E-08,0.03496299282
1.814315303E-08,0.03526053174
1.855354183E-08,0.03639973102
1.87293987E-08,0.03688784993
1.958440729E-08,0.03926068572
2.054520801E-08,0.04192633378
2.059297908E-08,0.04205884736
2.064008623E-08,0.04218951712
2.065928579E-08,0.04224277387
2.071568345E-08,0.04239921058
2.112011642E-08,0.04352094216
2.166535577E-08,0.04503295493
2.182347473E-08,0.04547138066
2.215041178E-08,0.04637781558
2.291400636E-08,0.04849444135
2.312094992E-08,0.04906796307
2.316799967E-08,0.04919834967
2.324777683E-08,0.04941942644
2.368185041E-08,0.05062219519
2.383002086E-08,0.05103270913
2.468695216E-08,0.0534063736
2.568147754E-08,0.05616004254
2.572983518E-08,0.05629390465
2.57771357E-08,0.05642483756
2.582637111E-08,0.05656112341
2.600156954E-08,0.05704605514
2.660911705E-08,0.05872737394
2.682193004E-08,0.05931619343
2.695397093E-08,0.05968149862
2.752221782E-08,0.06125334125
2.825000333E-08,0.06326582656
2.827800564E-08,0.06334324391
2.833333333E-08,0.06349620379
2.857150743E-08,0.06415461313
2.89128837E-08,0.06509816979
2.923839719E-08,0.06599772074
3.055949268E-08,0.06964688351
3.083333333E-08,0.07040295047
3.090440267E-08,0.07059915142
3.09252595E-08,0.07065672926
3.097205882E-08,0.07078592202
3.138254193E-08,0.07191893652
3.18915562E-08,0.07332353167
3.200561759E-08,0.0736382182
3.217942799E-08,0.07411770551
3.242267437E-08,0.0747886586
3.321311972E-08,0.07696826301
3.339366626E-08,0.07746595603
3.344341356E-08,0.07760307889
3.354033182E-08,0.0778702106
3.398502189E-08,0.07909567615
3.408309978E-08,0.0793659088
3.489700767E-08,0.08160777977
3.595354187E-08,0.08451610713
3.600553726E-08,0.08465918012
3.605516185E-08,0.08479572462
3.610439215E-08,0.08493117947
3.627476517E-08,0.08539991658
3.692629091E-08,0.0871918955
3.705826718E-08,0.08755478523
3.717127907E-08,0.08786550171
3.727180537E-08,0.08814186857
3.746827668E-08,0.08868194867
3.755885207E-08,0.08893090512
3.830037559E-08,0.09096843356
3.852996124E-08,0.09159904937
3.858167435E-08,0.0917410775
3.869002542E-08,0.09203864147
3.914312917E-08,0.09328272969
3.922873653E-08,0.09351773311
4.013283462E-08,0.09599863776
4.108998198E-08,0.09862315947
4.115758835E-08,0.09880846042
4.119922187E-08,0.09892256781
4.121949156E-08,0.09897812066
4.141086133E-08,0.09950255949
4.210981334E-08,0.1014172906
4.219291711E-08,0.1016448728
4.229816964E-08,0.1019330871
4.243821177E-08,0.1023165262
4.269463648E-08,0.103018505
4.333333333E-08,0.1047663031
4.368083008E-08,0.1057168213
4.374989749E-08,0.1059057088
4.399615111E-08,0.1065790761
4.431670666E-08,0.1074553968
4.448518509E-08,0.1079158748
4.610711578E-08,0.112345244
4.628890801E-08,0.112841289
4.635046447E-08,0.113009235
4.662595169E-08,0.1137607333
4.722622001E-08,0.1153975136
4.734660736E-08,0.1157256657
4.743739925E-08,0.1159731211
4.759788577E-08,0.1164104773
4.783072074E-08,0.117044875
4.815258197E-08,0.1179216009
4.880218876E-08,0.1196902293
4.886782488E-08,0.1198688672
4.911511189E-08,0.1205417876
4.945139641E-08,0.1214566187
4.964078337E-08,0.1219716906
5.113489245E-08,0.1260316521
5.142247487E-08,0.1268123725
5.148561185E-08,0.126983743
5.180900918E-08,0.1278613471
5.242115241E-08,0.129521684
5.252985459E-08,0.1298164052
5.262565927E-08,0.1300761286
5.285181375E-08,0.1306891181
5.296801662E-08,0.1310040255
5.392947592E-08,0.1336080017
5.397256134E-08,0.1337246268
5.403869434E-08,0.1339036269
5.445391181E-08,0.1350271767
5.461484435E-08,0.1354625063
5.553415511E-08,0.1379477387
5.650365191E-08,0.1405657571
5.660601648E-08,0.1408420061
5.681860975E-08,0.1414156192
5.748525051E-08,0.1432133811
5.760047127E-08,0.1435239556
5.774405814E-08,0.1439109293
5.782897069E-08,0.1441397409
5.810266605E-08,0.144877099
5.821882023E-08,0.1451899531
5.906631339E-08,0.1474712642
5.912413633E-08,0.1476268262
5.923274453E-08,0.1479189862
5.968048836E-08,0.1491230119
5.977661751E-08,0.1493814235
6.083333333E-08,0.1522199664
6.166320561E-08,0.1544464463
6.174803859E-08,0.1546739101
6.195549253E-08,0.1552300518
6.264216942E-08,0.1570698013
6.275628041E-08,0.1573753649
6.28255517E-08,0.1575608351
6.29308278E-08,0.1578426731
6.316666667E-08,0.1584738998
6.324358674E-08,0.1586797341
6.420180032E-08,0.1612420612
6.424766507E-08,0.1613646222
6.43172072E-08,0.1615504398
6.477600264E-08,0.1627759
6.488686948E-08,0.1630719124
6.580636877E-08,0.1655251867
6.677844818E-08,0.1681152714
6.687881614E-08,0.168382494
6.709065366E-08,0.1689463693
6.774071474E-08,0.1706756374
6.786543654E-08,0.1710072298
6.793595151E-08,0.1711946781
6.80295165E-08,0.1714433696
6.826428814E-08,0.172067231
6.837549329E-08,0.1723626623
6.923891104E-08,0.1746547834
6.936713572E-08,0.1749949297
6.9434812E-08,0.1751744306
6.975619186E-08,0.1760265906
7.001110222E-08,0.1767022072
7.047022629E-08,0.1779184115
7.190652582E-08,0.1817175636
7.199685384E-08,0.1819562058
7.209098201E-08,0.1822048517
7.277471133E-08,0.1840098591
7.298415706E-08,0.1845623921
7.309228784E-08,0.1848475766
7.316641338E-08,0.185043047
7.35110071E-08,0.1859514419
7.367747775E-08,0.1863901001
7.447572211E-08,0.1884918693
7.453760153E-08,0.188654683
7.471043435E-08,0.1891093437
7.510476981E-08,0.1901462145
7.521167513E-08,0.1904271966
7.65E-08,0.1938094053
7.708768291E-08,0.1953498033
7.716134927E-08,0.1955427846
7.722395009E-08,0.1957067588
7.75E-08,0.1964296244
7.810819859E-08,0.1980210481
7.822386248E-08,0.1983235074
7.834650727E-08,0.1986441556
7.864726108E-08,0.1994301711
7.890680771E-08,0.2001081612
7.961946129E-08,0.2019681752
7.968445992E-08,0.2021377043
7.993177936E-08,0.2027825833
8.026121873E-08,0.2036411477
8.0387008E-08,0.2039688389
8.195924691E-08,0.208058392
8.224066646E-08,0.2087891603
8.229521328E-08,0.2089307596
8.236362738E-08,0.2091083372
8.298801473E-08,0.2107279794
8.323379837E-08,0.2113650211
8.334124541E-08,0.2116434194
8.341767648E-08,0.2118414205
8.378339519E-08,0.2127884538
8.408018426E-08,0.2135565154
8.475150739E-08,0.215292248
8.481560816E-08,0.2154578674
8.506738109E-08,0.2161081865
8.540439399E-08,0.2169781871
8.556853095E-08,0.2174017039
8.721002298E-08,0.2216297875
8.73778189E-08,0.2220612251
8.742448248E-08,0.2221811813
8.745409739E-08,0.2222573054
8.763839754E-08,0.2227309428
8.834974553E-08,0.2245574295
8.846266603E-08,0.2248471308
8.857348493E-08,0.2251313767
8.864341846E-08,0.2253107208
8.891947936E-08,0.2260184314
8.915821639E-08,0.2266301413
8.989025582E-08,0.2285039854
8.99546005E-08,0.2286685588
9.020393511E-08,0.2293060741
9.054015336E-08,0.2301652235
9.076089289E-08,0.2307289635
9.245035425E-08,0.2350350796
9.252358061E-08,0.2352213754
9.257259212E-08,0.2353460498
9.270713819E-08,0.2356882389
9.34163418E-08,0.2374903327
9.354950568E-08,0.2378284
9.366666667E-08,0.2381257606
9.378476933E-08,0.2384254356
9.405551833E-08,0.2391121505
9.425882508E-08,0.2396275451
9.50222841E-08,0.241560935
9.508533241E-08,0.2417204557
9.533903651E-08,0.2423621392
9.565944137E-08,0.243172017
9.574156786E-08,0.243379514
9.683333333E-08,0.2461343442
9.762317006E-08,0.2481231514
9.769628522E-08,0.2483070769
9.771713396E-08,0.2483595176
9.790806128E-08,0.2488396409
9.853869133E-08,0.2504240069
9.865329132E-08,0.2507116789
9.873923434E-08,0.250927366
9.883546125E-08,0.251168812
9.895807514E-08,0.2514763893
9.91918362E-08,0.2520625404
9.953371632E-08,0.2529192313
1.001638506E-07,0.2544964655
1.002286897E-07,0.2546586278
1.0047629E-07,0.2552776504
1.008078065E-07,0.256105911
1.009355844E-07,0.2564249799
1.024166667E-07,0.2601163203
1.027841751E-07,0.2610302607
1.028333333E-07,0.2611524491
1.028839921E-07,0.2612783522
1.032975055E-07,0.262305491
1.037426578E-07,0.2634100739
1.038240795E-07,0.2636119816
1.039356811E-07,0.2638886638
1.040553347E-07,0.2641852253
1.043277665E-07,0.264860125
1.045811593E-07,0.2654874561
1.052954537E-07,0.2672537552
1.053587697E-07,0.2674101724
1.056115892E-07,0.2680344988
1.059311318E-07,0.2688230348
1.059973238E-07,0.2689862987
1.071353616E-07,0.2717890688
1.079018883E-07,0.2736723523
1.079686345E-07,0.2738361682
1.079964164E-07,0.2739043451
1.081819638E-07,0.2743595569
1.088232368E-07,0.275931157
1.089491025E-07,0.2762393188
1.090140932E-07,0.2763983988
1.09110007E-07,0.2766331217
1.092098359E-07,0.2768773641
1.094639682E-07,0.2774988421
1.097848291E-07,0.2782829195
1.10434E-07,0.2798672749
1.104978164E-07,0.2800228788
1.107483174E-07,0.2806334255
1.110839182E-07,0.281450756
1.112697999E-07,0.2819031455
1.129693335E-07,0.2860290253
1.130603343E-07,0.2862494141
1.131031266E-07,0.2863530313
1.131508721E-07,0.2864686277
1.134147815E-07,0.2871073097
1.140517074E-07,0.2886468384
1.141377139E-07,0.2888545221
1.142684397E-07,0.2891700982
1.143558077E-07,0.2893809442
1.145892836E-07,0.2899441463
1.146529856E-07,0.290097749
1.155634478E-07,0.292290171
1.156204092E-07,0.2924271524
1.157153552E-07,0.2926554313
1.161797273E-07,0.2937710543
1.162521628E-07,0.2939449452
1.171684371E-07,0.2961415372
1.181488651E-07,0.2984856366
1.18240623E-07,0.2987046855
1.182835763E-07,0.2988072058
1.185E-07,0.299323572
1.191266116E-07,0.3008167998
1.19206244E-07,0.3010063723
1.193059931E-07,0.3012437734
1.193905735E-07,0.3014450194
1.196169997E-07,0.3019835232
1.197369965E-07,0.3022687656
1.20580157E-07,0.3042702191
1.207298401E-07,0.3046250141
1.207970703E-07,0.3047843198
1.211489881E-07,0.3056176942
1.213806447E-07,0.3061658074
1.220800852E-07,0.3078184453
1.232682442E-07,0.3106179348
1.23366796E-07,0.3108496899
1.23522511E-07,0.3112157299
1.242401749E-07,0.3129005149
1.24387185E-07,0.3132451818
1.245125278E-07,0.3135389274
1.245730343E-07,0.3136806863
1.248721502E-07,0.3143810912
1.2508057E-07,0.314868744
1.25840425E-07,0.316643975
1.259043112E-07,0.3167930408
1.261563179E-07,0.3173807607
1.264918035E-07,0.3181624526
1.267588815E-07,0.3187841679
1.28402929E-07,0.3225997763
1.284779931E-07,0.3227735163
1.285438793E-07,0.3229259793
1.292059662E-07,0.3244562919
1.294647666E-07,0.3250535873
1.295728083E-07,0.325302794
1.296636213E-07,0.3255121942
1.300081375E-07,0.3263060352
1.301182284E-07,0.3265595226
1.309717682E-07,0.3285217493
1.310277157E-07,0.3286501781
1.311140034E-07,0.3288482075
1.31594194E-07,0.3299492174
1.316933692E-07,0.3301763962
1.33E-07,0.3331625246
1.335840204E-07,0.3344930312


==> figures/signals/x_1_short.csv <==
x,y
4.150546105E-11,-9.547918012E-15
8.145368108E-11,-5.739853037E-14
2.66621101E-10,-2.613387563E-06
3.219171581E-10,-8.547016564E-06
6.589016421E-10,3.593574955E-05
1.183169904E-09,0.000113149638
1.380405153E-09,9.86350573E-05
1.449346776E-09,5.47831494E-05
1.896469686E-09,-7.213420475E-05
2.569104349E-09,4.461276253E-05
2.582817248E-09,5.516373385E-05
2.626001795E-09,8.575093845E-05
2.68478593E-09,0.00012124917
3.010012287E-09,0.0001378163234
3.242565807E-09,-3.184556125E-05
3.901623025E-09,4.833733484E-05
4.954314643E-09,8.268591646E-05
5.142715941E-09,-2.961037939E-05
5.191460826E-09,-4.458675674E-05
5.232346306E-09,-5.074552337E-05
5.269208205E-09,-5.179693321E-05
5.307284024E-09,-4.892875793E-05
5.458412143E-09,-5.087491759E-05
6.206250669E-09,-7.947149097E-05
6.550310122E-09,5.351494897E-05
6.742345225E-09,0.000101934304
7.693318825E-09,-0.0002278099256
7.712511454E-09,-0.0002294797598
7.744349778E-09,-0.0002402194961
7.79996189E-09,-0.0002840852816
8.053504633E-09,-0.0005100020995
8.393992718E-09,-0.0006218042251
9.095432416E-09,-0.0009266818573
1.002850044E-08,-0.001314472027
1.027800067E-08,-0.00131099168
1.032746663E-08,-0.001333702263
1.036895752E-08,-0.001358489011
1.038073724E-08,-0.001363386792
1.041732226E-08,-0.001371784065
1.064200132E-08,-0.001303889025
1.139383108E-08,-0.001619009938
1.1795349E-08,-0.001545213153
1.19093262E-08,-0.001583729074
1.284126708E-08,-0.0004996779285
1.286176186E-08,-0.0004647170232
1.291345244E-08,-0.0003724096867
1.316227375E-08,0.0001707346379
1.350276022E-08,0.000831301746
1.385398857E-08,0.001270093332
1.496939891E-08,0.003482895642
1.541474363E-08,0.004502359061
1.548552259E-08,0.004661519122
1.552672953E-08,0.00475313909
1.558575416E-08,0.004878783303
1.584782424E-08,0.005383967649
1.653326803E-08,0.006867926052
1.690532356E-08,0.007655022074
1.783333333E-08,0.00992961834
1.798474116E-08,0.01022564861
1.802653185E-08,0.01032362299
1.809160133E-08,0.01048400649
1.846756E-08,0.01148660638
1.867929724E-08,0.01199190603
1.95E-08,0.01399859346
2.0528845E-08,0.01676662094
2.058135987E-08,0.01690427046
2.063497429E-08,0.01705375737
2.065505765E-08,0.0171117554
2.070471165E-08,0.01725475345
2.097656929E-08,0.01787819298
2.164083025E-08,0.01989724889
2.175927187E-08,0.02024546218
2.215011067E-08,0.02133955525
2.24176304E-08,0.02238399847
2.311414775E-08,0.02319824478
2.314477333E-08,0.02322203493
2.319953335E-08,0.02326449737
2.343683244E-08,0.02349782874
2.37796891E-08,0.0241533876
2.414685281E-08,0.02466304113
2.533333333E-08,0.02637083742
2.568960176E-08,0.026877841
2.576077018E-08,0.02703559666
2.580068919E-08,0.02713101585
2.586431518E-08,0.02728288574
2.613766259E-08,0.02774468625
2.676588327E-08,0.02864990085
2.687781048E-08,0.0288891126
2.725004551E-08,0.02952615892
2.810731978E-08,0.03113960372
2.825680791E-08,0.03137708643
2.830502225E-08,0.03145802493
2.838772246E-08,0.03158811184
2.883333333E-08,0.0323923772
2.895733816E-08,0.03262533643
2.985462096E-08,0.03446431055
3.081767308E-08,0.03656622146
3.087675059E-08,0.03671799212
3.092500194E-08,0.03683277316
3.094000661E-08,0.03686647104
3.113865996E-08,0.037246029
3.181048501E-08,0.03856138402
3.195248067E-08,0.03887288052
3.207603497E-08,0.0392189436
3.242219624E-08,0.0400517236
3.256878976E-08,0.04004897149
3.33857591E-08,0.04332353761
3.3411866E-08,0.04342275014
3.346513622E-08,0.04361861523
3.37068822E-08,0.0445236188
3.404189547E-08,0.04611526442
3.422795586E-08,0.04691832211
3.53627395E-08,0.05150585425
3.595885273E-08,0.05398519449
3.603095507E-08,0.05434202362
3.6072759E-08,0.05455001415
3.61326996E-08,0.05484026623
3.641041113E-08,0.05603284564
3.699337272E-08,0.05847898981
3.710308367E-08,0.05900889319
3.722934975E-08,0.05955291745
3.731588892E-08,0.0599078869
3.755843668E-08,0.06091915479
3.785118314E-08,0.06696726972
3.852437358E-08,0.04741185266
3.856007272E-08,0.04655142145
3.861991384E-08,0.04514306894
3.893988212E-08,0.03789851699
3.919528906E-08,0.03198425247
3.97265437E-08,0.01959060787
4.10889333E-08,-0.0124021665
4.114040214E-08,-0.01362125365
4.119298067E-08,-0.0148610677
4.120820227E-08,-0.01521947506
4.129590788E-08,-0.01727683511
4.195462948E-08,-0.03237599351
4.216235316E-08,-0.03733978114
4.224779796E-08,-0.03928850768
4.236603903E-08,-0.0419526069
4.244339652E-08,-0.0437390949
4.26945482E-08,-0.04955588446
4.290158104E-08,-0.05930724705
4.366171475E-08,-0.05485009502
4.372541898E-08,-0.05461717394
4.397817292E-08,-0.05398203925
4.429680582E-08,-0.05289659888
4.438683343E-08,-0.05250236968
4.558333333E-08,-0.04756140068
4.626390443E-08,-0.04448965005
4.634210998E-08,-0.04411544258
4.654781193E-08,-0.04312319748
4.724200605E-08,-0.03967865856
4.732406231E-08,-0.03926732574
4.74237472E-08,-0.03877997273
4.751942736E-08,-0.03829230782
4.783033861E-08,-0.03666988879
4.793310492E-08,-0.03608188772
4.879402535E-08,-0.03121335186
4.884854127E-08,-0.03087133884
4.892902036E-08,-0.03035894342
4.939570107E-08,-0.02781310652
4.947638985E-08,-0.02739527901
5.024037388E-08,-0.02289448601
5.136570312E-08,-0.0168308858
5.146838391E-08,-0.0162697492
5.168215364E-08,-0.01514934576
5.229952793E-08,-0.01176554062
5.243437232E-08,-0.01107067414
5.252822995E-08,-0.01051613249
5.26058124E-08,-0.01008648519
5.295406254E-08,-0.008391634016
5.297126789E-08,-0.008300531319
5.390536331E-08,-0.00354764912
5.396559684E-08,-0.003274727869
5.402947198E-08,-0.00299958034
5.436320217E-08,-0.00133314498
5.460792247E-08,-8.245226849E-05
5.516666667E-08,0.002920975852
5.649865994E-08,0.01001476554
5.659692157E-08,0.01055217634
5.673453496E-08,0.01122806032
5.747486652E-08,0.01534997003
5.762100131E-08,0.01616252853
5.770971522E-08,0.01661642376
5.78918863E-08,0.01761597518
5.810306783E-08,0.01871348776
5.894055015E-08,0.02338305428
5.909684228E-08,0.02434159658
5.916328713E-08,0.0247418335
5.946916021E-08,0.02649291896
5.973943508E-08,0.02810328082
6.028006638E-08,0.03103044742
6.16347107E-08,0.03896573751
6.173110591E-08,0.03960138348
6.18646747E-08,0.04045920864
6.256725052E-08,0.04451675907
6.272277242E-08,0.04551300397
6.285847141E-08,0.04647236559
6.293824474E-08,0.04698884659
6.32388895E-08,0.04869437635
6.342787416E-08,0.04977306822
6.420465413E-08,0.05466184077
6.426813641E-08,0.05504425665
6.452234206E-08,0.05652529697
6.484478006E-08,0.0585804115
6.495522484E-08,0.05933766754
6.629240821E-08,0.06776972717
6.68195221E-08,0.07091781019
6.688926744E-08,0.07133883245
6.710017998E-08,0.07269799391
6.777892147E-08,0.07723364449
6.789491181E-08,0.07798852687
6.796345567E-08,0.07844689831
6.804741346E-08,0.07901624429
6.837467219E-08,0.08107936663
6.847040289E-08,0.08533606669
6.933844222E-08,0.06931745801
6.939135511E-08,0.06814007458
6.946874249E-08,0.06648938453
6.994331283E-08,0.0568287353
7.003091462E-08,0.05499716138
7.09434756E-08,0.03543979779
7.191054336E-08,0.01531968491
7.201343327E-08,0.01317347325
7.222664081E-08,0.008868362341
7.289778572E-08,-0.005029739383
7.302914531E-08,-0.007667097637
7.309649183E-08,-0.008993265266
7.322704079E-08,-0.01155241888
7.351118594E-08,-0.01710829493
7.396605786E-08,-0.02639375888
7.448858133E-08,-0.01822973244
7.455612381E-08,-0.0176761476
7.479685828E-08,-0.0158621018
7.513633614E-08,-0.0131542089
7.542871426E-08,-0.01076627987
7.704260247E-08,0.003162521686
7.712668019E-08,0.003968473139
7.718184971E-08,0.004513824308
7.732026937E-08,0.005803033135
7.8E-08,0.01170729889
7.814986295E-08,0.01303992511
7.827451401E-08,0.01414569847
7.847148282E-08,0.01590825088
7.929469328E-08,0.02322692663
7.963379068E-08,0.0263465753
7.970144654E-08,0.02693244784
7.994485049E-08,0.02904158041
8.027983005E-08,0.03207156959
8.072973669E-08,0.03615594853
8.217892994E-08,0.04934609431
8.227513192E-08,0.05020792899
8.23074192E-08,0.05049128117
8.249971597E-08,0.05233131627
8.317119581E-08,0.05870285823
8.328317344E-08,0.05965838197
8.342747218E-08,0.0609630677
8.349667227E-08,0.06159375492
8.378336433E-08,0.06446517419
8.393693688E-08,0.07046392669
8.474734193E-08,0.05651329585
8.480706717E-08,0.05550122197
8.495622755E-08,0.05318245835
8.537325993E-08,0.04628780744
8.546767572E-08,0.04468213094
8.666666667E-08,0.02441447741
8.735376092E-08,0.0128245462
8.74244513E-08,0.01162003391
8.744236347E-08,0.0113118114
8.763583556E-08,0.007996669988
8.830634991E-08,-0.003038751304
8.842335428E-08,-0.005039927806
8.849550615E-08,-0.006249525162
8.858826854E-08,-0.007798674552
8.891930704E-08,-0.01338756199
8.89200402E-08,-0.01342441803
8.985760144E-08,-0.01262249533
8.991762689E-08,-0.01198321428
8.99818975E-08,-0.01137326098
9.033333333E-08,-0.008327784272
9.055956281E-08,-0.006131918182
9.127038228E-08,0.001105590105
9.245400201E-08,0.01312101382
9.255607318E-08,0.0141495092
9.258835283E-08,0.01447910113
9.277280231E-08,0.01636749356
9.34665604E-08,0.02340927308
9.355518916E-08,0.02434358084
9.367915754E-08,0.02566000264
9.37805358E-08,0.02675005348
9.40556168E-08,0.02966311593
9.430255245E-08,0.03194692023
9.502435023E-08,0.04090129128
9.508813101E-08,0.04170653685
9.533944684E-08,0.0447957396
9.565986342E-08,0.04860445687
9.572713588E-08,0.04942542015
9.669198048E-08,0.06129762588
9.760996524E-08,0.07254657155
9.769626358E-08,0.07367700291
9.771054957E-08,0.07386797858
9.790711512E-08,0.07648714765
9.850532043E-08,0.08364480227
9.864033461E-08,0.08532584708
9.871858119E-08,0.08633312655
9.880372565E-08,0.08746586222
9.890919832E-08,0.08887610663
9.919168606E-08,0.09242429608
9.933333333E-08,0.09917547825
1.001550942E-07,0.08537746654
1.002081948E-07,0.08443908136
1.002833538E-07,0.08317480051
1.007487958E-07,0.075626007
1.008395349E-07,0.07407112015
1.017360041E-07,0.0585366682
1.027291676E-07,0.041467282
1.028299819E-07,0.03972014938
1.028470102E-07,0.03942045878
1.03043222E-07,0.03606430182
1.036781158E-07,0.02527619325
1.038129571E-07,0.02299152106
1.039017051E-07,0.02149976105
1.039831606E-07,0.02013971142
1.040649211E-07,0.01874931028
1.043278171E-07,0.01409826816
1.044884672E-07,0.005969400996
1.052913619E-07,0.01690459277
1.05348672E-07,0.01766631646
1.05462411E-07,0.01900620409
1.059118523E-07,0.02428743569
1.059899508E-07,0.02526963431
1.07E-07,0.03856835089
1.078957618E-07,0.05007413575
1.079686269E-07,0.05100423435
1.079914149E-07,0.05129380813
1.081803553E-07,0.05366032376
1.088543509E-07,0.06265468223
1.089327535E-07,0.06370214724
1.090312578E-07,0.06504683537
1.091271001E-07,0.06630103543
1.091860392E-07,0.06704825688
1.094638295E-07,0.0706304336
1.095629737E-07,0.07594154372
1.10427934E-07,0.0644220997
1.104876913E-07,0.06339573583
1.106169261E-07,0.06131301001
1.110379115E-07,0.0547401406
1.111118841E-07,0.05353847063
1.118884514E-07,0.04096773632
1.129992329E-07,0.02337690391
1.13101211E-07,0.02180786482
1.131159195E-07,0.02158135552
1.132267748E-07,0.01986359956
1.138797948E-07,0.009800283579
1.140471927E-07,0.00727539142
1.141209155E-07,0.006114564115
1.142033472E-07,0.004784481962
1.142988004E-07,0.003293061199
1.145999899E-07,-0.001181693438
1.147042915E-07,-0.00677134453
1.155630268E-07,0.00354517568
1.156120728E-07,0.004323458777
1.156808512E-07,0.005352153798
1.161559197E-07,0.01212095603
1.162456888E-07,0.01345942676
1.17E-07,0.02487014885
1.181346732E-07,0.04233684089
1.18236791E-07,0.04388297259
1.182723465E-07,0.04442132694
1.184557533E-07,0.04714338122
1.19122918E-07,0.05737948772
1.192571656E-07,0.05940422656
1.19343922E-07,0.06072977749
1.194306992E-07,0.06207545754
1.194950866E-07,0.06308629636
1.197361491E-07,0.06688018897
1.199664977E-07,0.07596803498
1.207018863E-07,0.06256219854
1.207654993E-07,0.06167508456
1.210195959E-07,0.05839818763
1.213418794E-07,0.05403431866
1.214270807E-07,0.05281836741
1.22579933E-07,0.03580142638
1.233052925E-07,0.02511104529
1.233842017E-07,0.02393083001
1.235921371E-07,0.02080126176
1.242675397E-07,0.01082306203
1.24350686E-07,0.009564840175
1.244150351E-07,0.008582017025
1.245017114E-07,0.007273691947
1.246456473E-07,0.00511581476
1.248724349E-07,0.001682407712
1.254697378E-07,-0.002296298599
1.258510962E-07,0.005138678416
1.259192463E-07,0.006038452191
1.26164161E-07,0.008877007965
1.264935014E-07,0.01274949339
1.266989258E-07,0.01551452701
1.283333333E-07,0.03752721321
1.284669282E-07,0.03933461507
1.285301124E-07,0.04024399995
1.29E-07,0.04684239772
1.294053374E-07,0.05246325916
1.295161192E-07,0.05412233244
1.295827364E-07,0.05511098628
1.296586999E-07,0.05621464145
1.298432811E-07,0.05889820896
1.300086673E-07,0.06122901071
1.306326068E-07,0.07011088097


==> figures/signals/x_2_short.csv <==
x,y
4.150546105E-11,-4.05231404E-14
8.145368108E-11,-1.971756092E-13
2.66621101E-10,-2.140193299E-05
3.219171581E-10,-4.401952682E-05
6.589016421E-10,4.654946377E-05
1.183169904E-09,-0.0001272411027
1.380405153E-09,-0.0001222387609
1.449346776E-09,-5.540103723E-05
1.896469686E-09,1.423099756E-05
2.569104349E-09,0.0001037697748
2.582817248E-09,0.0001074227724
2.626001795E-09,0.0001194261492
2.68478593E-09,0.0001349569225
3.010012287E-09,0.0001242408942
3.242565807E-09,4.909857686E-05
3.901623025E-09,-4.519935278E-05
4.954314643E-09,-0.000195377522
5.142715941E-09,-0.0001305822405
5.191460826E-09,-0.0001179748324
5.232346306E-09,-9.783189584E-05
5.269208205E-09,-7.297386416E-05
5.307284024E-09,-4.262935519E-05
5.458412143E-09,-8.625990914E-06
6.206250669E-09,-0.0002436728028
6.550310122E-09,-0.0002465470566
6.742345225E-09,-0.0001933608663
7.693318825E-09,3.438860471E-05
7.712511454E-09,3.846302459E-05
7.744349778E-09,4.353211298E-05
7.79996189E-09,4.620901413E-05
8.053504633E-09,-1.990033093E-05
8.393992718E-09,-0.0001009835446
9.095432416E-09,-1.187997608E-05
1.002850044E-08,-0.0003051925164
1.027800067E-08,-0.0002209260774
1.032746663E-08,-0.0002079456818
1.036895752E-08,-0.0002006550497
1.038073724E-08,-0.000199195222
1.041732226E-08,-0.0001958274514
1.064200132E-08,-8.809065685E-05
1.139383108E-08,-0.0003973060378
1.1795349E-08,-0.0004721658551
1.19093262E-08,-0.0005331366948
1.284126708E-08,-0.0004898636547
1.286176186E-08,-0.0004864239182
1.291345244E-08,-0.00048434534
1.316227375E-08,-0.0005194530379
1.350276022E-08,-0.0007036830552
1.385398857E-08,-0.0005998231157
1.496939891E-08,-0.0006443596453
1.541474363E-08,-0.0004981114071
1.548552259E-08,-0.0005448368912
1.552672953E-08,-0.0005841218485
1.558575416E-08,-0.0006166337155
1.584782424E-08,-0.0004560251309
1.653326803E-08,-1.093454516E-05
1.690532356E-08,0.0001772942821
1.783333333E-08,0.0008093964887
1.798474116E-08,0.0009264188765
1.802653185E-08,0.0009415497093
1.809160133E-08,0.0009574503771
1.846756E-08,0.001346028784
1.867929724E-08,0.001661286894
1.95E-08,0.002314240305
2.0528845E-08,0.003662511408
2.058135987E-08,0.00374691925
2.063497429E-08,0.003826780592
2.065505765E-08,0.003855932229
2.070471165E-08,0.00393354661
2.097656929E-08,0.00442391814
2.164083025E-08,0.005278699846
2.175927187E-08,0.005471332089
2.215011067E-08,0.00615630409
2.24176304E-08,0.006588465151
2.311414775E-08,0.008056132255
2.314477333E-08,0.008100030507
2.319953335E-08,0.008177570866
2.343683244E-08,0.008711558516
2.37796891E-08,0.009623200816
2.414685281E-08,0.01030057834
2.533333333E-08,0.01275161333
2.568960176E-08,0.01358091675
2.576077018E-08,0.01375257164
2.580068919E-08,0.01385334355
2.586431518E-08,0.01401428216
2.613766259E-08,0.01470450852
2.676588327E-08,0.01639152526
2.687781048E-08,0.01665842728
2.725004551E-08,0.01757660382
2.810731978E-08,0.01974088963
2.825680791E-08,0.02016957658
2.830502225E-08,0.0203267799
2.838772246E-08,0.02058061058
2.883333333E-08,0.02155601536
2.895733816E-08,0.02186621553
2.985462096E-08,0.0245876824
3.081767308E-08,0.02752924917
3.087675059E-08,0.02763534368
3.092500194E-08,0.02775186603
3.094000661E-08,0.02779202757
3.113865996E-08,0.02834810524
3.181048501E-08,0.0305730283
3.195248067E-08,0.03103697877
3.207603497E-08,0.03143913798
3.242219624E-08,0.0324273385
3.256878976E-08,0.0329111558
3.33857591E-08,0.03594818796
3.3411866E-08,0.03603891118
3.346513622E-08,0.03620179282
3.37068822E-08,0.03698464353
3.404189547E-08,0.03833789449
3.422795586E-08,0.03884752983
3.53627395E-08,0.04355171688
3.595885273E-08,0.04612850142
3.603095507E-08,0.04640589081
3.6072759E-08,0.04658128443
3.61326996E-08,0.04684687424
3.641041113E-08,0.04793034683
3.699337272E-08,0.05102170342
3.710308367E-08,0.05145414804
3.722934975E-08,0.05201191989
3.731588892E-08,0.05238209592
3.755843668E-08,0.05354600648
3.785118314E-08,0.0550945476
3.852437358E-08,0.05889598528
3.856007272E-08,0.05910691383
3.861991384E-08,0.05944398009
3.893988212E-08,0.06101676242
3.919528906E-08,0.06199509338
3.97265437E-08,0.06368943305
4.10889333E-08,0.06516694684
4.114040214E-08,0.06515957388
4.119298067E-08,0.06515291265
4.120820227E-08,0.06515149406
4.129590788E-08,0.06515144265
4.195462948E-08,0.06401478006
4.216235316E-08,0.06355338893
4.224779796E-08,0.06328673242
4.236603903E-08,0.06291593863
4.244339652E-08,0.06263057115
4.26945482E-08,0.06189431377
4.290158104E-08,0.06475685572
4.366171475E-08,0.04860959863
4.372541898E-08,0.04633530618
4.397817292E-08,0.03705640399
4.429680582E-08,0.02548853881
4.438683343E-08,0.02230789457
4.558333333E-08,-0.0167236905
4.626390443E-08,-0.03845845896
4.634210998E-08,-0.04093304568
4.654781193E-08,-0.04745940606
4.724200605E-08,-0.06885365097
4.732406231E-08,-0.071361651
4.74237472E-08,-0.07442656463
4.751942736E-08,-0.07736173034
4.783033861E-08,-0.08694136324
4.793310492E-08,-0.0952477114
4.879402535E-08,-0.1004216348
4.884854127E-08,-0.09883137498
4.892902036E-08,-0.09633137839
4.939570107E-08,-0.08123578726
4.947638985E-08,-0.07880909535
5.024037388E-08,-0.05767687454
5.136570312E-08,-0.02849029084
5.146838391E-08,-0.02581146754
5.168215364E-08,-0.02020723159
5.229952793E-08,-0.003932960821
5.243437232E-08,-0.0003309817903
5.252822995E-08,0.002286578489
5.26058124E-08,0.004437316392
5.295406254E-08,0.01385480273
5.297126789E-08,0.01449101408
5.390536331E-08,0.0334641594
5.396559684E-08,0.03336466987
5.402947198E-08,0.03320352104
5.436320217E-08,0.03187701201
5.460792247E-08,0.03123477877
5.516666667E-08,0.03065684498
5.649865994E-08,0.03211761635
5.659692157E-08,0.03217323675
5.673453496E-08,0.03228456751
5.747486652E-08,0.03286773776
5.762100131E-08,0.03296369365
5.770971522E-08,0.03311798393
5.78918863E-08,0.03339100168
5.810306783E-08,0.03372283393
5.894055015E-08,0.03482680428
5.909684228E-08,0.03510878995
5.916328713E-08,0.0351531144
5.946916021E-08,0.03563712158
5.973943508E-08,0.03616864235
6.028006638E-08,0.0370439155
6.16347107E-08,0.04034693986
6.173110591E-08,0.04071216983
6.18646747E-08,0.04093223949
6.256725052E-08,0.04284015897
6.272277242E-08,0.04342584848
6.285847141E-08,0.04386579868
6.293824474E-08,0.04412496892
6.32388895E-08,0.04526735185
6.342787416E-08,0.04587269967
6.420465413E-08,0.04842798724
6.426813641E-08,0.04872172344
6.452234206E-08,0.04988396248
6.484478006E-08,0.05138808108
6.495522484E-08,0.05186194808
6.629240821E-08,0.05866620833
6.68195221E-08,0.06181027349
6.688926744E-08,0.06218031893
6.710017998E-08,0.06343759204
6.777892147E-08,0.06765289116
6.789491181E-08,0.06846051126
6.796345567E-08,0.06896993612
6.804741346E-08,0.06959446361
6.837467219E-08,0.07188438865
6.847040289E-08,0.07505396805
6.933844222E-08,0.07198830052
6.939135511E-08,0.07082166357
6.946874249E-08,0.06907253579
6.994331283E-08,0.05783597487
7.003091462E-08,0.05577775689
7.09434756E-08,0.03533364974
7.191054336E-08,0.01298719425
7.201343327E-08,0.01043478709
7.222664081E-08,0.005073674804
7.289778572E-08,-0.01208794645
7.302914531E-08,-0.01556992533
7.309649183E-08,-0.01740474134
7.322704079E-08,-0.02099469562
7.351118594E-08,-0.02862066145
7.396605786E-08,-0.04462337414
7.448858133E-08,-0.0482670237
7.455612381E-08,-0.04820875596
7.479685828E-08,-0.04786925812
7.513633614E-08,-0.04736147583
7.542871426E-08,-0.04738260648
7.704260247E-08,-0.04793238734
7.712668019E-08,-0.04788110885
7.718184971E-08,-0.04784857233
7.732026937E-08,-0.0478032757
7.8E-08,-0.04730007031
7.814986295E-08,-0.04711834112
7.827451401E-08,-0.04699450811
7.847148282E-08,-0.0467509784
7.929469328E-08,-0.04536594017
7.963379068E-08,-0.04455895526
7.970144654E-08,-0.04439488112
7.994485049E-08,-0.04380232325
8.027983005E-08,-0.04277780715
8.072973669E-08,-0.04120121568
8.217892994E-08,-0.03553108746
8.227513192E-08,-0.03508562203
8.23074192E-08,-0.03493452094
8.249971597E-08,-0.03402148138
8.317119581E-08,-0.03050701829
8.328317344E-08,-0.02985434409
8.342747218E-08,-0.02902585485
8.349667227E-08,-0.02866484331
8.378336433E-08,-0.02711963733
8.393693688E-08,-0.02626344667
8.474734193E-08,-0.02042273683
8.480706717E-08,-0.01997233359
8.495622755E-08,-0.01889565162
8.537325993E-08,-0.01636999618
8.546767572E-08,-0.01587063506
8.666666667E-08,-0.01072921518
8.735376092E-08,-0.008654298674
8.74244513E-08,-0.008510926907
8.744236347E-08,-0.008484577432
8.763583556E-08,-0.008278671674
8.830634991E-08,-0.00772903892
8.842335428E-08,-0.007733473159
8.849550615E-08,-0.007764093899
8.858826854E-08,-0.007788569405
8.891930704E-08,-0.007788598569
8.89200402E-08,-0.007788621703
8.985760144E-08,-0.009597582603
8.991762689E-08,-0.009734050603
8.99818975E-08,-0.009883614403
9.033333333E-08,-0.01074213098
9.055956281E-08,-0.01119463183
9.127038228E-08,-0.01212300391
9.245400201E-08,-0.0128617048
9.255607318E-08,-0.01279175232
9.258835283E-08,-0.01278633773
9.277280231E-08,-0.01280262168
9.34665604E-08,-0.01239632415
9.355518916E-08,-0.0123169394
9.367915754E-08,-0.01218239631
9.37805358E-08,-0.01204546297
9.40556168E-08,-0.01162481461
9.430255245E-08,-0.01130192641
9.502435023E-08,-0.01009457218
9.508813101E-08,-0.009918619002
9.533944684E-08,-0.009087928214
9.565986342E-08,-0.008005729818
9.572713588E-08,-0.007753230156
9.669198048E-08,-0.003734655335
9.760996524E-08,0.001030290871
9.769626358E-08,0.001509837887
9.771054957E-08,0.001586321376
9.790711512E-08,0.002634804652
9.850532043E-08,0.00682555619
9.864033461E-08,0.007866861736
9.871858119E-08,0.008476392932
9.880372565E-08,0.009151480017
9.890919832E-08,0.009985024477
9.919168606E-08,0.01220168783
9.933333333E-08,0.01341658143
1.001550942E-07,0.02129643248
1.002081948E-07,0.02176612375
1.002833538E-07,0.02249883558
1.007487958E-07,0.02680314679
1.008395349E-07,0.02762503065
1.017360041E-07,0.03447246342
1.027291676E-07,0.04058115248
1.028299819E-07,0.04110141679
1.028470102E-07,0.04118956402
1.03043222E-07,0.04227831015
1.036781158E-07,0.04500740924
1.038129571E-07,0.04548160151
1.039017051E-07,0.04581540605
1.039831606E-07,0.04611419656
1.040649211E-07,0.04638806676
1.043278171E-07,0.04707878981
1.044884672E-07,0.04748476165
1.052913619E-07,0.04903165008
1.05348672E-07,0.04906610117
1.05462411E-07,0.04912108757
1.059118523E-07,0.04975247525
1.059899508E-07,0.04987468742
1.07E-07,0.05249813854
1.078957618E-07,0.05559860134
1.079686269E-07,0.05587982804
1.079914149E-07,0.05596365462
1.081803553E-07,0.05674417537
1.088543509E-07,0.05959911449
1.089327535E-07,0.05995866081
1.090312578E-07,0.0603088576
1.091271001E-07,0.06078614364
1.091860392E-07,0.06113713467
1.094638295E-07,0.06258605964
1.095629737E-07,0.06567459063
1.10427934E-07,0.06005701867
1.104876913E-07,0.05870727498
1.106169261E-07,0.05560682365
1.110379115E-07,0.04497973835
1.111118841E-07,0.04311639498
1.118884514E-07,0.02469666785
1.129992329E-07,-0.002156895949
1.13101211E-07,-0.004740953647
1.131159195E-07,-0.005109949959
1.132267748E-07,-0.007869461914
1.138797948E-07,-0.02429131786
1.140471927E-07,-0.02857110576
1.141209155E-07,-0.03043578779
1.142033472E-07,-0.03251503884
1.142988004E-07,-0.03495792754
1.145999899E-07,-0.04282555787
1.147042915E-07,-0.04819144611
1.155630268E-07,-0.06129639721
1.156120728E-07,-0.06121294343
1.156808512E-07,-0.06104716855
1.161559197E-07,-0.05970797157
1.162456888E-07,-0.05947014536
1.17E-07,-0.05755452006
1.181346732E-07,-0.05465789982
1.18236791E-07,-0.05431623763
1.182723465E-07,-0.05417454466
1.184557533E-07,-0.05342563126
1.19122918E-07,-0.05048488957
1.192571656E-07,-0.04984527059
1.19343922E-07,-0.04937740097
1.194306992E-07,-0.04891717242
1.194950866E-07,-0.04857826405
1.197361491E-07,-0.04716107541
1.199664977E-07,-0.04975293353
1.207018863E-07,-0.03252044765
1.207654993E-07,-0.03016585453
1.210195959E-07,-0.0205408929
1.213418794E-07,-0.008502434864
1.214270807E-07,-0.005437430928
1.22579933E-07,0.03224565773
1.233052925E-07,0.05479643942
1.233842017E-07,0.05721004606
1.235921371E-07,0.06340368723
1.242675397E-07,0.08297208707
1.24350686E-07,0.08530044814
1.244150351E-07,0.08708207341
1.245017114E-07,0.08945375431
1.246456473E-07,0.09353663474
1.248724349E-07,0.100021129
1.254697378E-07,0.1185892829
1.258510962E-07,0.1092993674
1.259192463E-07,0.1069772087
1.26164161E-07,0.09823525686
1.264935014E-07,0.08691601289
1.266989258E-07,0.08034284706
1.283333333E-07,0.03654163894
1.284669282E-07,0.03305931763
1.285301124E-07,0.03144004282
1.29E-07,0.01979357924
1.294053374E-07,0.009744464727
1.295161192E-07,0.00709968775
1.295827364E-07,0.005502594906
1.296586999E-07,0.003664896326
1.298432811E-07,-0.000709180639
1.300086673E-07,-0.004558654308
1.306326068E-07,-0.02022139857


==> figures/testing_error_circuit.csv <==
i,downsized_rls_K_9_v1,downsized_rls_K_9_v1,downsized_rls_K_9_v1
1.00,-7.61,-8.58,-8.02
4097.00,69.86,68.31,67.43
8193.00,77.11,74.36,73.85
12289.00,78.77,76.38,75.67
16384.00,79.57,77.25,76.59


==> figures/testing_error_component_variation.csv <==
i,luna_batch_0_rls_K_9,luna_batch_1_rls_K_9,luna_batch_2_rls_K_9,luna_batch_3_rls_K_9,luna_batch_4_rls_K_9,luna_batch_5_rls_K_9,luna_batch_6_rls_K_9,luna_batch_7_rls_K_9,luna_batch_8_rls_K_9,luna_batch_9_rls_K_9,luna_batch_10_rls_K_9,luna_batch_11_rls_K_9,luna_batch_12_rls_K_9,luna_batch_13_rls_K_9,luna_batch_14_rls_K_9,luna_batch_15_rls_K_9,luna_batch_16_rls_K_9,luna_batch_17_rls_K_9,luna_batch_18_rls_K_9,luna_batch_19_rls_K_9,luna_batch_20_rls_K_9,luna_batch_21_rls_K_9,luna_batch_22_rls_K_9,luna_batch_23_rls_K_9,luna_batch_24_rls_K_9,luna_batch_25_rls_K_9,luna_batch_26_rls_K_9,luna_batch_27_rls_K_9,luna_batch_28_rls_K_9,luna_batch_29_rls_K_9,luna_batch_30_rls_K_9,luna_batch_31_rls_K_9,luna_batch_32_rls_K_9,luna_batch_33_rls_K_9,luna_batch_34_rls_K_9,luna_batch_35_rls_K_9,luna_batch_36_rls_K_9,luna_batch_37_rls_K_9,luna_batch_38_rls_K_9,luna_batch_39_rls_K_9,luna_batch_40_rls_K_9,luna_batch_41_rls_K_9,luna_batch_42_rls_K_9,luna_batch_43_rls_K_9,luna_batch_44_rls_K_9,luna_batch_45_rls_K_9,luna_batch_46_rls_K_9,luna_batch_47_rls_K_9,luna_batch_48_rls_K_9,luna_batch_49_rls_K_9,luna_batch_50_rls_K_9,luna_batch_51_rls_K_9,luna_batch_52_rls_K_9,luna_batch_53_rls_K_9,luna_batch_54_rls_K_9,luna_batch_55_rls_K_9,luna_batch_56_rls_K_9,luna_batch_57_rls_K_9,luna_batch_58_rls_K_9,luna_batch_59_rls_K_9,leda_batch_0_rls_K_9,leda_batch_1_rls_K_9,leda_batch_2_rls_K_9,leda_batch_3_rls_K_9,leda_batch_4_rls_K_9,leda_batch_5_rls_K_9,leda_batch_6_rls_K_9,leda_batch_7_rls_K_9,leda_batch_8_rls_K_9,leda_batch_9_rls_K_9,leda_batch_10_rls_K_9,leda_batch_11_rls_K_9,leda_batch_12_rls_K_9,leda_batch_13_rls_K_9,leda_batch_14_rls_K_9,leda_batch_15_rls_K_9,leda_batch_16_rls_K_9,leda_batch_17_rls_K_9,leda_batch_18_rls_K_9,leda_batch_19_rls_K_9,leda_batch_20_rls_K_9,leda_batch_21_rls_K_9,leda_batch_22_rls_K_9,leda_batch_23_rls_K_9,leda_batch_24_rls_K_9,leda_batch_25_rls_K_9,leda_batch_26_rls_K_9,leda_batch_27_rls_K_9,leda_batch_28_rls_K_9,leda_batch_29_rls_K_9,leda_batch_30_rls_K_9,leda_batch_31_rls_K_9,leda_batch_32_rls_K_9,leda_batch_33_rls_K_9,leda_batch_34_rls_K_9,leda_batch_35_rls_K_9,leda_batch_36_rls_K_9,leda_batch_37_rls_K_9,leda_batch_38_rls_K_9,leda_batch_39_rls_K_9,leda_batch_40_rls_K_9,leda_batch_41_rls_K_9,leda_batch_42_rls_K_9,leda_batch_43_rls_K_9,leda_batch_44_rls_K_9,leda_batch_45_rls_K_9,leda_batch_46_rls_K_9,leda_batch_47_rls_K_9,leda_batch_48_rls_K_9,leda_batch_49_rls_K_9,leda_batch_50_rls_K_9,leda_batch_51_rls_K_9,leda_batch_52_rls_K_9,leda_batch_53_rls_K_9,leda_batch_54_rls_K_9,leda_batch_55_rls_K_9,leda_batch_56_rls_K_9,leda_batch_57_rls_K_9,leda_batch_58_rls_K_9,leda_batch_59_rls_K_9,leda_batch_60_rls_K_9,leda_batch_61_rls_K_9,leda_batch_62_rls_K_9,leda_batch_63_rls_K_9,leda_batch_64_rls_K_9,leda_batch_65_rls_K_9,leda_batch_66_rls_K_9,leda_batch_67_rls_K_9,avg,max,min
1.00,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51,-9.51
513.00,-6.23,-6.17,-3.59,-8.54,-5.34,-6.97,-8.10,-7.98,-3.66,-8.68,-8.77,-2.27,-8.19,-7.01,-5.24,-7.58,-6.67,-9.54,-8.59,-6.01,-6.00,-8.85,-6.83,-5.22,-2.63,-4.82,-9.17,-4.33,-6.97,-4.82,-6.30,-6.76,-8.12,-9.04,-7.62,-5.35,-8.93,-4.87,-1.91,-7.58,-8.37,-7.73,-4.73,-4.54,-6.68,-8.70,-6.76,-5.02,-5.37,-6.03,-8.46,-8.60,-6.14,-8.20,-5.05,-8.89,-8.60,-7.53,-5.57,-8.60,-8.11,-5.25,-9.24,-7.90,-6.01,-6.99,-8.56,-4.74,-8.56,-8.31,-6.87,-8.70,-5.60,-5.66,-8.85,-7.30,-8.57,-7.87,-8.24,-6.99,-9.07,-7.22,-8.13,-2.48,-4.20,-5.53,-8.79,-5.73,-3.12,-4.57,-7.31,-5.24,-4.77,-8.38,-8.95,-5.08,-8.01,-8.82,-8.77,-6.31,-8.27,-7.19,-3.94,-7.23,-5.01,-5.98,-7.74,-8.23,-4.73,-8.90,-9.33,-8.88,-4.22,-8.86,-9.47,-8.46,-7.42,-8.87,-9.81,-7.88,-8.96,-4.01,-7.86,-7.49,-8.91,-7.22,-5.77,-2.35,-6.90,-1.91,-9.81
1025.00,-0.34,0.26,1.57,-8.30,0.97,4.65,0.07,1.93,8.49,4.80,-2.75,1.67,2.75,6.18,1.39,-1.26,-4.28,2.28,0.47,5.73,12.79,-0.75,3.64,-3.64,-1.05,6.60,1.26,7.36,-0.00,-2.64,0.23,-8.94,2.53,1.42,-2.81,5.70,-3.47,3.27,0.52,-2.99,-0.26,3.88,0.39,-0.19,6.35,-5.69,3.89,-1.61,0.92,-6.48,-3.02,3.02,1.08,-0.51,3.27,-7.74,5.63,0.45,4.99,6.20,-7.92,2.20,-4.97,6.25,-2.92,1.06,-6.14,-8.05,5.02,-1.75,0.72,-6.32,0.95,-4.79,-3.37,-1.51,1.17,-3.75,2.04,-9.18,1.76,-6.21,-1.81,1.53,3.12,3.10,-1.80,-2.01,1.60,-5.68,-3.55,-2.00,-1.26,1.72,-3.54,-6.48,2.24,-3.09,3.21,-0.54,6.96,-9.95,0.42,1.91,2.65,2.26,-2.10,-5.37,1.57,-8.28,1.95,8.07,-0.05,-0.97,-3.98,4.76,4.59,3.16,7.64,-1.58,-7.86,0.73,-5.01,-2.47,-8.03,-0.48,6.58,7.03,0.02,12.79,-9.95
1537.00,9.16,13.21,6.54,11.14,7.67,6.07,13.39,8.24,10.59,13.88,7.89,11.20,11.57,12.66,7.77,4.85,-9.07,3.53,-0.15,4.16,14.46,11.05,11.42,3.66,8.19,5.13,11.01,6.50,4.00,-1.88,13.95,1.34,9.12,6.80,2.51,2.38,0.71,14.43,9.94,2.70,12.05,12.28,12.03,5.83,11.21,3.39,8.79,5.27,6.52,13.48,-1.79,8.54,0.14,6.33,10.24,8.08,12.60,3.57,14.15,4.49,6.84,3.33,7.60,12.70,6.25,-3.56,2.90,1.54,8.72,12.33,3.10,11.29,6.94,-6.63,0.12,11.86,9.72,7.83,8.51,2.27,2.61,4.79,-5.23,7.56,14.26,7.20,0.55,-1.07,16.83,0.61,14.65,8.60,7.00,8.50,7.43,-4.84,6.10,6.54,14.60,7.06,8.95,5.19,9.33,1.52,9.20,10.62,7.88,-1.79,5.06,4.20,8.75,6.64,12.86,4.76,-1.25,9.35,10.67,5.82,13.09,9.23,8.93,2.85,2.55,9.70,3.02,4.91,11.63,15.67,6.92,16.83,-9.07
2049.00,14.96,17.81,13.94,17.36,12.77,11.34,18.87,16.46,13.52,15.72,14.82,14.13,19.21,19.78,15.26,13.25,8.76,14.47,8.25,8.73,16.71,13.79,16.37,7.89,9.05,15.18,13.54,10.12,10.06,1.20,15.97,16.31,21.82,7.00,8.14,12.84,-3.36,19.95,15.54,11.77,14.35,16.06,21.11,15.21,19.15,8.99,14.62,14.07,12.77,17.73,1.01,13.57,13.25,15.86,15.80,10.71,17.12,21.73,16.65,14.04,14.66,20.71,7.67,16.98,12.94,11.41,7.18,13.74,11.05,15.75,17.82,17.41,18.16,8.95,13.50,13.96,13.77,15.94,14.10,5.29,8.63,11.81,15.79,15.64,16.46,16.35,12.57,5.99,18.70,12.15,17.41,14.08,18.08,14.00,11.61,7.59,14.36,13.74,16.53,8.02,14.36,16.76,18.35,8.89,12.54,16.62,11.38,13.99,12.84,15.99,10.29,12.91,12.87,13.05,10.79,17.70,16.60,8.01,17.81,12.72,15.36,14.58,14.67,13.20,12.54,8.80,15.37,18.25,13.68,21.82,-3.36
2561.00,23.38,28.89,20.21,20.41,27.89,22.08,27.06,22.90,20.96,23.80,22.75,21.90,26.45,26.02,24.18,20.98,27.75,20.74,25.62,18.68,22.84,21.62,24.77,16.51,23.56,26.16,18.58,24.20,24.74,20.90,23.66,23.78,24.79,16.44,23.14,18.70,22.83,23.65,24.95,18.68,25.73,26.46,26.35,22.34,24.95,24.18,26.22,14.45,24.25,23.68,20.87,23.57,24.78,24.98,24.59,26.16,22.70,28.07,26.74,23.16,25.91,20.99,14.74,23.97,24.82,26.92,23.31,19.29,26.16,26.43,22.67,25.14,25.59,26.37,23.03,21.88,14.16,26.94,17.32,22.51,21.44,19.02,20.44,25.67,24.88,24.66,20.27,21.09,25.71,20.21,24.77,19.35,23.45,20.70,24.06,24.27,18.92,17.85,26.43,19.41,25.12,23.12,23.44,26.17,19.76,22.82,24.36,23.03,19.37,24.97,15.66,28.89,19.62,20.55,25.88,26.20,27.61,17.52,26.58,22.85,26.69,23.11,24.00,21.83,18.11,28.18,23.36,26.45,23.10,28.89,14.16
3073.00,42.98,44.77,39.92,41.83,50.15,47.38,43.34,35.11,44.09,42.20,40.30,40.11,44.76,35.23,40.30,37.25,41.04,42.15,42.38,41.35,42.36,39.55,41.60,40.71,40.56,45.10,36.27,47.49,35.63,39.93,38.04,46.60,42.87,39.99,41.96,43.67,39.92,44.58,44.36,38.98,42.19,42.78,45.34,41.32,36.72,39.34,40.38,37.30,39.17,41.60,43.08,43.90,43.73,37.94,41.38,41.49,41.89,43.67,41.86,43.61,42.30,41.01,39.13,37.60,40.91,42.83,38.47,43.97,41.15,44.43,44.12,41.30,41.98,39.07,46.57,48.77,43.54,39.76,45.34,37.58,33.63,41.08,38.29,50.14,45.75,39.15,43.30,40.57,41.96,38.93,40.01,41.19,45.47,42.15,43.38,45.03,37.83,41.10,42.08,45.75,48.23,42.14,43.44,42.39,34.51,34.65,39.13,42.46,39.38,46.01,37.93,41.83,43.04,39.70,43.29,45.66,47.64,42.24,50.51,39.66,47.08,41.14,44.10,40.24,39.49,40.15,42.98,46.94,41.86,50.51,33.63
3585.00,69.68,69.00,71.98,68.79,71.60,72.23,72.96,73.12,69.43,70.25,70.83,68.63,69.20,66.33,68.50,68.53,68.43,67.65,69.92,69.48,70.05,67.02,67.45,71.08,66.50,70.01,69.16,70.39,63.09,66.98,70.14,72.36,72.25,70.66,66.82,69.61,70.94,68.44,70.92,66.00,67.23,69.87,70.87,70.61,69.58,70.57,71.28,68.68,69.98,68.89,72.81,70.45,69.94,67.24,75.03,70.71,67.72,72.32,70.72,69.39,69.28,72.38,70.02,70.57,71.29,71.06,67.58,67.12,69.54,70.94,67.06,68.93,71.64,70.17,70.06,69.65,68.58,68.19,72.24,65.57,67.76,69.85,66.31,68.23,67.22,69.02,68.33,68.58,70.86,68.43,73.20,71.07,70.73,68.51,72.29,70.03,69.71,66.92,72.06,69.91,70.40,69.65,65.04,68.47,70.17,70.73,69.03,69.05,69.84,71.87,70.69,70.55,72.03,67.62,69.13,67.29,72.61,69.02,72.55,71.22,69.16,72.01,68.82,69.03,66.36,71.75,66.97,71.74,69.64,75.03,63.09
4097.00,74.51,74.63,76.80,74.09,75.00,75.25,75.64,78.12,74.72,75.12,76.60,76.41,73.20,73.86,74.72,74.08,74.74,73.99,75.94,75.71,73.45,74.69,72.21,74.75,72.21,74.06,74.90,74.52,73.05,73.06,73.62,75.26,75.65,76.31,75.16,75.47,74.31,75.98,74.65,73.14,70.66,73.65,75.33,74.63,74.87,74.82,75.73,74.33,75.73,74.64,75.37,75.69,72.58,74.52,76.68,75.58,73.86,75.59,73.95,76.31,74.29,76.64,74.46,74.47,76.01,74.02,73.78,72.09,75.44,74.20,71.57,74.10,75.14,74.72,73.50,74.49,73.30,73.43,75.03,71.90,73.61,76.56,72.93,71.15,73.92,73.44,73.87,73.81,74.23,75.23,75.41,75.42,75.25,74.14,76.61,75.93,75.19,72.89,74.58,74.51,74.39,73.69,75.07,73.85,76.67,74.09,74.42,72.91,73.83,75.06,75.69,74.97,76.37,75.57,74.09,72.36,76.43,75.37,74.69,75.80,73.61,74.79,73.88,72.72,74.53,75.50,72.32,74.49,74.55,78.12,70.66
4609.00,75.67,77.27,78.02,76.07,76.20,77.02,77.71,78.52,76.75,76.38,77.48,78.36,75.21,75.32,77.50,75.79,77.13,76.00,76.45,77.98,75.44,77.09,74.81,77.11,76.59,76.61,76.06,76.13,75.63,74.70,75.14,76.84,76.87,78.30,76.56,77.16,75.80,77.70,76.70,75.64,74.38,76.42,76.75,76.11,77.06,77.30,79.17,77.57,77.96,76.13,77.41,76.99,74.57,77.20,77.47,77.03,75.85,76.66,75.09,77.80,76.13,77.02,76.63,76.53,77.77,75.90,75.67,74.56,76.57,76.52,73.94,75.16,75.59,76.96,75.41,75.80,75.22,75.77,76.65,74.06,74.98,77.21,75.22,72.74,75.35,75.77,75.51,74.60,76.71,77.84,76.21,77.24,77.01,76.21,77.00,77.91,76.48,75.05,77.98,75.82,75.56,76.24,76.29,75.26,77.98,76.67,77.11,75.81,76.20,76.43,77.00,76.67,78.05,77.90,75.76,74.92,78.42,76.76,76.83,77.50,74.32,76.83,75.62,74.13,76.37,76.81,75.56,76.18,76.39,79.17,72.74
5121.00,77.07,78.83,78.99,77.69,76.94,78.28,77.94,79.13,77.42,76.89,78.43,78.81,76.32,76.69,78.21,77.14,78.21,77.32,77.16,78.61,76.79,78.60,75.17,78.27,77.54,77.59,77.41,77.23,76.57,76.26,75.43,77.46,77.29,78.83,77.44,79.24,76.11,79.44,77.18,76.80,75.39,76.87,77.55,77.24,78.00,78.46,79.80,78.40,78.58,77.96,78.03,77.89,76.59,77.88,78.54,78.05,76.65,77.77,76.10,78.72,77.35,78.20,78.12,77.85,78.87,77.63,76.71,76.75,77.39,78.38,74.56,75.89,76.55,77.69,76.59,76.58,75.83,77.04,77.41,75.32,75.89,78.26,76.38,74.00,76.59,76.92,76.34,76.57,77.69,79.95,77.12,78.23,77.99,77.42,78.04,78.67,78.04,76.87,79.36,77.31,76.47,77.26,76.37,77.32,78.58,77.61,78.40,77.39,77.71,77.58,79.16,78.09,79.23,79.28,77.08,75.67,79.27,77.43,77.34,78.20,75.28,78.12,76.90,75.41,77.16,77.00,76.43,76.60,77.45,79.95,74.00
5633.00,77.62,78.85,79.57,78.57,77.19,78.79,78.83,79.65,78.24,77.43,78.91,79.18,76.82,76.98,78.99,77.74,78.81,78.12,77.72,78.77,77.22,79.44,75.98,78.71,78.64,77.99,77.88,78.27,77.11,76.84,76.04,78.22,77.91,79.86,78.54,80.19,76.89,79.83,77.69,77.61,76.33,77.31,77.80,77.90,78.41,78.92,80.40,78.74,79.02,78.81,78.66,78.55,77.24,78.75,79.23,79.02,77.09,78.42,76.79,79.22,77.94,78.71,79.17,78.58,79.28,78.44,77.29,77.38,78.06,78.82,75.00,76.29,76.77,78.02,77.24,77.19,76.60,77.98,78.05,76.36,77.26,78.90,77.41,75.36,77.56,77.77,77.23,77.77,78.29,80.15,77.66,78.44,78.81,78.16,78.67,79.13,78.34,78.25,79.80,78.64,77.18,77.41,77.41,77.54,79.50,77.73,78.77,78.04,78.12,78.13,79.36,79.02,79.70,79.53,78.13,76.47,79.84,77.85,77.85,78.70,76.10,78.44,77.61,76.11,77.45,77.34,77.59,77.44,78.09,80.40,75.00
6145.00,78.33,79.35,79.72,78.73,77.63,79.06,79.46,80.43,78.58,77.95,79.51,80.45,77.37,77.54,79.27,78.23,79.04,78.58,77.99,79.51,77.65,79.95,76.18,79.24,78.76,78.39,78.33,78.84,77.33,77.24,76.89,78.30,78.40,80.25,78.83,80.58,77.14,80.24,78.06,78.16,76.74,78.12,78.06,78.52,78.49,79.13,80.93,79.59,80.07,79.17,79.35,79.39,77.94,79.11,79.51,79.40,77.19,78.68,77.06,79.55,78.13,79.09,79.33,78.83,79.70,79.01,78.07,77.86,78.63,78.96,75.31,76.99,76.89,78.42,77.71,77.84,77.35,78.95,78.66,76.99,77.78,79.10,78.00,75.74,78.26,78.08,77.72,78.06,78.56,81.02,78.00,79.12,78.95,78.50,78.96,79.78,78.83,78.70,80.54,79.04,77.70,77.76,77.81,78.04,80.00,78.32,78.95,78.99,78.47,78.62,80.03,79.52,80.07,80.18,78.50,77.10,80.10,78.30,78.69,79.15,76.54,78.54,78.25,76.28,78.21,77.60,78.02,77.91,78.55,81.02,75.31
6657.00,78.46,79.66,79.88,79.10,78.12,79.23,79.61,80.75,78.61,78.19,79.81,80.84,77.71,78.21,79.77,78.88,79.46,78.83,78.24,79.82,78.14,80.40,76.59,79.62,79.14,78.77,78.61,79.31,77.61,77.66,77.24,78.70,78.57,80.54,79.13,81.62,77.46,80.68,78.24,78.69,77.30,78.94,78.64,79.16,79.03,79.42,81.01,80.25,80.52,79.65,79.63,79.52,78.42,79.58,80.27,79.51,77.74,78.97,77.39,80.05,78.18,79.59,79.50,79.03,80.37,79.20,78.62,77.98,79.07,79.16,76.10,77.70,77.36,78.43,78.09,78.27,77.71,79.26,79.04,77.51,78.26,79.60,78.36,75.96,78.57,78.55,78.23,78.21,79.00,81.57,78.27,79.22,79.32,79.17,79.40,79.96,79.06,79.23,80.79,79.21,78.03,77.90,78.03,78.50,80.38,78.56,79.31,79.57,78.81,78.63,80.74,80.36,80.39,80.26,79.14,77.65,80.61,78.54,79.19,79.39,77.27,79.18,78.26,76.87,78.94,78.31,78.59,78.28,78.94,81.62,75.96
7169.00,78.90,79.85,80.14,79.36,78.26,79.45,80.14,81.24,78.71,78.41,80.04,80.82,78.15,78.61,80.11,78.98,79.54,79.16,78.57,79.96,78.32,80.49,76.79,79.95,79.45,78.93,78.76,79.45,77.86,77.70,77.25,78.93,78.85,80.83,79.45,81.96,77.74,81.05,78.62,79.14,77.64,79.34,78.99,79.41,79.48,79.36,81.31,80.33,80.87,79.96,79.94,79.86,78.73,79.78,80.61,79.66,78.06,79.41,77.72,80.35,78.43,79.88,79.73,79.07,80.45,79.44,78.85,78.31,79.44,79.46,76.40,77.80,77.72,78.64,78.29,78.47,78.13,79.53,79.30,77.70,78.34,79.88,78.82,76.07,79.06,78.59,78.37,78.26,79.68,81.60,78.37,79.48,79.83,79.31,79.59,80.05,79.21,79.54,81.08,79.62,78.43,77.88,78.22,78.73,80.61,78.88,79.75,79.53,79.24,78.63,81.04,80.78,80.58,80.54,79.49,77.78,80.74,78.70,79.74,79.63,77.32,79.35,78.38,77.14,79.56,78.68,78.79,78.70,79.20,81.96,76.07
7681.00,79.14,80.08,80.30,79.49,78.65,79.67,80.29,81.37,78.91,78.54,80.04,80.75,78.33,78.79,80.19,79.19,79.62,79.25,78.76,80.11,78.56,80.66,77.06,80.21,79.51,78.89,78.92,79.59,78.14,77.72,77.27,79.30,78.91,81.08,79.66,82.11,77.99,81.23,78.76,79.23,78.01,79.35,79.14,79.59,79.73,79.75,81.59,80.54,81.08,80.04,80.12,80.21,79.00,79.87,80.93,79.98,78.39,79.85,77.98,80.51,78.44,80.26,79.87,79.41,80.50,79.64,78.98,78.60,79.54,79.79,76.47,78.34,78.07,78.81,78.39,78.59,78.31,79.92,79.44,77.89,78.77,79.98,79.08,76.24,79.18,79.12,78.69,78.34,79.78,81.69,78.34,79.91,79.95,79.43,79.83,80.31,79.34,79.83,81.47,79.74,78.92,78.45,78.72,79.18,80.80,79.15,79.88,79.70,79.63,78.81,81.18,80.92,80.79,80.82,79.71,77.81,80.94,79.00,80.08,79.99,77.32,79.74,78.48,77.51,79.67,78.92,79.19,78.90,79.41,82.11,76.24
8193.00,79.27,80.37,80.36,79.77,78.77,79.80,80.39,81.68,79.06,78.58,80.18,81.06,78.46,79.08,80.36,79.17,79.78,79.43,79.14,80.43,78.68,80.85,77.31,80.51,79.72,79.06,79.24,79.95,78.26,77.84,77.33,79.39,79.07,81.31,79.91,82.15,78.15,81.23,78.94,79.23,78.27,79.26,79.32,79.96,79.90,79.91,81.69,80.79,81.31,80.25,80.31,80.36,79.18,80.15,81.02,80.09,78.67,80.05,78.29,80.62,78.49,80.37,79.96,79.60,80.76,79.61,79.29,78.65,79.61,80.07,76.73,78.50,78.14,78.93,78.44,78.75,78.48,79.96,79.56,78.03,78.99,80.09,79.31,76.42,79.49,79.22,78.92,78.29,79.94,81.83,78.47,80.18,80.20,79.53,80.14,80.55,79.55,80.02,81.98,79.99,78.84,78.57,79.20,79.37,81.09,79.33,80.05,79.91,79.77,79.41,81.27,81.02,80.86,80.99,80.01,77.94,81.00,79.53,80.38,80.05,77.36,79.97,78.54,77.62,79.77,79.24,79.25,78.99,79.59,82.15,76.42
8705.00,79.52,80.45,80.36,79.98,78.93,79.96,80.73,81.63,79.22,78.59,80.32,81.15,78.48,79.18,80.41,79.29,79.84,79.57,79.50,80.83,78.79,80.95,77.35,80.48,79.71,79.10,79.38,80.10,78.46,77.87,77.56,79.63,79.23,81.34,80.31,82.25,78.30,81.17,79.06,79.27,78.33,79.40,79.45,80.20,79.94,80.10,81.88,80.97,81.47,80.51,80.75,80.49,79.36,80.16,81.08,80.14,78.99,80.09,78.43,80.65,78.71,80.61,80.19,79.75,80.84,79.81,79.57,78.83,79.80,80.23,76.74,78.69,78.30,79.36,78.53,78.87,78.50,80.18,79.74,78.16,79.17,80.24,79.43,76.49,79.82,79.42,79.17,78.46,80.22,82.10,78.71,80.48,80.43,79.47,80.29,80.89,79.92,80.10,81.92,80.13,78.92,78.75,79.30,79.44,81.11,79.37,80.02,79.94,79.81,79.53,81.41,81.10,80.96,81.22,80.06,78.09,81.17,79.50,80.69,80.35,77.66,80.08,78.51,77.71,79.99,79.45,79.49,79.15,79.73,82.25,76.49
9217.00,79.63,80.48,80.51,80.05,79.10,80.03,80.93,81.74,79.46,78.74,80.55,81.33,78.64,79.16,80.59,79.50,80.07,79.86,79.59,80.79,78.86,81.11,77.45,80.61,80.26,79.24,79.51,80.25,78.64,77.90,77.74,79.85,79.31,81.38,80.57,82.31,78.53,81.41,79.16,79.28,78.39,79.46,79.54,80.22,80.16,80.23,81.83,81.29,81.57,80.86,80.80,80.70,79.38,80.24,81.33,80.20,79.05,80.30,78.58,80.88,78.91,80.88,80.31,79.75,80.91,80.02,79.64,78.88,79.90,80.23,76.80,78.55,78.62,79.55,78.70,79.00,78.53,80.27,79.78,78.25,79.26,80.38,79.46,76.62,79.81,79.62,79.55,78.53,80.32,82.17,78.77,80.58,80.54,79.61,80.46,80.99,79.95,80.24,81.85,80.23,79.09,78.90,79.42,79.58,81.23,79.54,80.15,80.10,79.98,79.76,81.65,81.19,81.06,81.35,80.16,78.20,81.33,79.56,80.86,80.66,77.97,80.10,78.58,77.99,79.99,79.67,79.56,79.29,79.86,82.31,76.62
9729.00,79.74,80.57,80.50,80.19,79.35,80.15,80.98,81.91,79.49,78.92,80.65,81.59,78.80,79.27,80.79,79.71,80.18,80.05,79.63,80.80,79.03,81.18,77.37,80.73,80.45,79.28,79.63,80.54,78.77,78.07,78.05,80.16,79.34,81.41,80.66,82.70,78.71,81.54,79.26,79.34,78.51,79.70,79.70,80.35,80.34,80.37,82.01,81.60,81.66,80.92,81.14,80.78,79.42,80.27,81.22,80.35,79.07,80.28,78.62,80.87,79.00,81.01,80.47,79.76,80.87,79.95,79.79,79.11,80.01,80.32,77.06,78.76,78.73,79.67,78.77,79.07,78.57,80.45,79.72,78.38,79.49,80.46,79.69,76.84,80.18,79.71,79.63,78.64,80.29,82.34,78.93,80.76,80.71,79.75,80.52,81.11,80.09,80.43,81.97,80.48,79.27,78.74,79.50,79.63,81.28,79.76,80.29,80.20,80.17,79.91,81.73,81.37,81.12,81.35,80.24,78.31,81.36,79.73,80.94,80.72,77.94,80.30,78.57,78.05,80.13,79.75,79.78,79.32,79.98,82.70,76.84
10241.00,79.90,80.67,80.71,80.24,79.47,80.06,81.08,81.90,79.56,78.99,80.72,81.68,78.87,79.35,80.92,79.87,80.32,80.10,79.77,80.87,78.98,81.32,77.56,80.81,80.63,79.31,79.85,80.61,78.82,78.19,78.19,80.37,79.36,81.47,80.78,82.84,78.69,81.80,79.41,79.40,78.51,79.76,79.83,80.43,80.46,80.43,82.19,81.69,81.79,80.95,81.12,80.84,79.56,80.42,81.38,80.48,79.16,80.42,78.69,80.97,79.14,81.16,80.61,79.93,80.97,80.05,79.84,79.27,79.97,80.46,77.23,79.00,78.80,79.69,78.88,79.17,78.64,80.43,79.76,78.43,79.71,80.57,79.86,76.93,80.17,79.79,79.66,78.89,80.43,82.46,78.99,80.94,80.88,79.97,80.61,81.12,80.22,80.64,82.08,80.50,79.37,78.77,79.59,79.70,81.53,79.87,80.39,80.37,80.36,79.94,81.87,81.51,81.29,81.34,80.36,78.27,81.43,79.78,80.93,80.75,77.94,80.35,78.69,78.07,80.17,79.78,79.83,79.40,80.08,82.84,76.93
10753.00,79.93,80.67,80.75,80.25,79.64,80.04,81.09,81.96,79.57,79.04,80.83,81.80,78.92,79.46,80.89,79.92,80.42,80.12,79.82,80.85,79.15,81.57,77.61,80.87,80.76,79.41,79.89,80.61,78.83,78.31,78.15,80.53,79.52,81.62,80.76,82.91,78.72,81.88,79.46,79.58,78.51,79.84,79.77,80.51,80.48,80.55,82.25,81.86,82.02,81.00,81.20,80.96,79.60,80.69,81.29,80.49,79.19,80.48,78.80,81.03,79.21,81.24,80.65,80.01,80.97,80.15,79.87,79.29,80.06,80.54,77.36,79.08,78.85,79.85,78.98,79.22,78.77,80.59,79.87,78.61,79.69,80.61,79.90,77.00,80.35,79.80,79.70,79.14,80.55,82.58,78.99,81.01,80.89,80.00,80.70,81.05,80.32,80.85,82.27,80.54,79.42,78.90,79.71,79.69,81.62,80.00,80.46,80.47,80.48,80.07,81.95,81.57,81.33,81.51,80.44,78.38,81.49,79.91,81.25,80.81,78.15,80.30,78.73,78.11,80.25,79.93,79.91,79.41,80.16,82.91,77.00
11265.00,80.04,80.79,81.00,80.32,79.75,80.15,81.18,82.15,79.54,79.09,80.88,81.78,79.00,79.59,81.02,79.97,80.50,80.16,79.93,80.93,79.17,81.65,77.65,80.99,80.91,79.73,79.94,80.59,78.93,78.36,78.22,80.63,79.56,81.69,80.77,82.91,78.76,81.98,79.56,79.63,78.46,79.84,79.78,80.61,80.65,80.56,82.37,81.88,82.06,81.04,81.19,80.97,79.64,80.75,81.55,80.53,79.30,80.51,78.78,81.04,79.32,81.18,80.64,80.22,81.09,80.24,80.00,79.37,80.13,80.65,77.44,79.15,78.88,79.90,79.22,79.34,78.80,80.70,79.93,78.64,79.69,80.58,80.00,77.11,80.41,79.94,79.82,79.28,80.63,82.72,78.97,80.95,80.98,80.07,80.77,81.14,80.48,80.85,82.33,80.68,79.51,79.12,79.79,79.74,81.58,80.11,80.52,80.62,80.48,80.04,82.06,81.61,81.34,81.50,80.51,78.40,81.61,80.00,81.36,80.89,78.13,80.29,78.87,78.08,80.32,79.99,79.97,79.44,80.23,82.91,77.11
11777.00,80.08,80.89,81.03,80.44,79.83,80.19,81.27,82.11,79.64,79.16,80.86,81.86,79.04,79.74,81.12,80.03,80.43,80.28,80.02,81.00,79.37,81.85,77.86,81.04,80.93,79.77,79.96,80.69,79.05,78.43,78.25,80.65,79.56,81.76,80.90,82.89,78.76,82.05,79.61,79.64,78.58,79.83,79.87,80.58,80.78,80.66,82.44,82.09,82.13,81.12,81.35,80.98,79.64,80.84,81.67,80.60,79.38,80.73,78.83,81.11,79.38,81.34,80.69,80.33,81.24,80.26,80.08,79.42,80.22,80.77,77.50,79.24,78.97,79.96,79.32,79.35,78.85,80.76,80.05,78.70,79.70,80.61,80.09,77.20,80.55,79.94,79.93,79.42,80.70,82.87,79.02,81.06,81.02,80.06,80.85,81.08,80.50,80.84,82.43,80.74,79.50,79.27,79.92,79.82,81.76,80.16,80.58,80.72,80.51,80.13,82.16,81.73,81.42,81.49,80.58,78.48,81.64,80.07,81.41,80.88,78.20,80.34,79.03,78.23,80.32,80.02,79.95,79.49,80.30,82.89,77.20
12289.00,80.14,81.02,81.09,80.48,79.87,80.24,81.38,82.11,79.75,79.19,81.00,81.94,79.07,79.82,81.17,80.05,80.45,80.39,80.07,81.13,79.47,81.87,77.89,81.15,80.99,79.71,80.05,80.80,79.15,78.50,78.26,80.66,79.63,81.80,80.96,82.95,78.88,82.05,79.65,79.66,78.74,79.85,79.88,80.61,80.79,80.83,82.57,82.10,82.14,81.07,81.41,81.07,79.65,80.92,81.81,80.67,79.46,80.76,78.85,81.20,79.51,81.43,80.83,80.33,81.32,80.44,80.13,79.49,80.25,80.88,77.58,79.32,79.12,80.01,79.43,79.35,78.86,80.89,80.05,78.79,79.77,80.67,80.12,77.30,80.64,80.02,80.05,79.53,80.71,82.97,79.15,81.15,81.04,80.19,80.83,81.15,80.55,80.97,82.41,80.86,79.57,79.31,79.86,79.85,81.82,80.19,80.61,80.82,80.53,80.13,82.15,81.91,81.45,81.66,80.69,78.49,81.66,80.10,81.44,81.01,78.14,80.53,79.09,78.17,80.44,80.12,79.92,79.56,80.36,82.97,77.30
12801.00,80.12,81.01,81.16,80.53,79.92,80.28,81.47,82.14,79.80,79.19,81.02,81.90,79.18,79.79,81.26,80.10,80.49,80.45,80.12,81.15,79.55,81.86,77.94,81.19,81.03,79.72,80.05,80.83,79.22,78.64,78.36,80.86,79.81,81.86,81.01,83.05,79.04,82.07,79.76,79.64,78.84,79.87,79.89,80.59,80.92,80.91,82.60,82.15,82.22,81.08,81.45,81.13,79.70,81.00,81.87,80.61,79.49,80.80,78.95,81.25,79.69,81.52,80.89,80.38,81.44,80.61,80.19,79.52,80.30,80.98,77.65,79.26,79.12,80.09,79.51,79.35,78.92,80.91,80.20,78.88,79.80,80.80,80.22,77.40,80.77,80.11,80.02,79.63,80.73,83.05,79.20,81.21,80.98,80.31,80.85,81.24,80.62,81.04,82.43,80.89,79.60,79.44,79.88,79.90,81.89,80.16,80.66,80.90,80.61,80.12,82.24,81.96,81.53,81.75,80.68,78.50,81.75,80.13,81.55,81.07,78.26,80.56,79.05,78.22,80.43,80.15,79.99,79.57,80.42,83.05,77.40
13313.00,80.11,81.09,81.28,80.55,79.98,80.36,81.55,82.11,79.84,79.18,81.05,81.94,79.25,79.82,81.33,80.09,80.53,80.48,80.14,81.24,79.63,81.87,78.03,81.34,81.20,79.75,80.16,80.79,79.28,78.72,78.36,80.96,79.93,81.99,81.05,83.12,79.08,82.14,79.78,79.79,78.94,79.94,80.06,80.63,80.98,80.91,82.71,82.27,82.35,81.19,81.56,81.14,79.88,81.12,81.89,80.76,79.52,80.81,79.04,81.29,79.78,81.48,81.03,80.35,81.48,80.73,80.19,79.55,80.38,81.05,77.72,79.44,79.06,80.13,79.55,79.42,78.91,80.98,80.27,78.84,79.84,80.84,80.31,77.45,80.81,80.16,79.98,79.61,80.86,83.13,79.26,81.35,81.06,80.37,80.85,81.23,80.66,81.14,82.49,80.91,79.58,79.52,79.88,80.00,81.86,80.15,80.73,81.02,80.74,80.06,82.31,82.04,81.59,81.81,80.69,78.50,81.78,80.14,81.68,81.07,78.28,80.66,79.03,78.25,80.45,80.22,80.05,79.59,80.47,83.13,77.45
13825.00,80.11,81.20,81.23,80.61,80.01,80.35,81.62,82.20,79.91,79.20,81.08,81.93,79.32,79.81,81.42,80.08,80.55,80.49,80.20,81.28,79.65,81.95,78.10,81.31,81.17,79.86,80.20,80.81,79.31,78.79,78.44,81.03,79.92,82.07,81.11,83.20,79.15,82.23,79.81,79.81,78.99,80.10,80.12,80.80,81.02,80.86,82.73,82.26,82.36,81.20,81.56,81.16,79.93,81.17,81.91,80.79,79.61,80.90,79.06,81.27,79.79,81.48,81.05,80.37,81.55,80.70,80.12,79.60,80.44,81.05,77.80,79.57,79.15,80.21,79.55,79.55,78.95,81.03,80.39,78.94,79.84,80.81,80.41,77.40,80.89,80.22,79.99,79.63,80.92,83.10,79.30,81.40,81.04,80.40,80.87,81.18,80.69,81.15,82.52,81.02,79.58,79.60,79.93,80.04,81.93,80.20,80.77,81.06,80.78,80.09,82.30,82.07,81.80,81.84,80.76,78.63,81.77,80.29,81.82,81.12,78.35,80.71,79.04,78.39,80.47,80.23,80.10,79.61,80.51,83.20,77.40
14337.00,80.13,81.28,81.24,80.64,80.07,80.38,81.68,82.29,79.96,79.24,81.10,81.90,79.33,79.85,81.50,80.14,80.49,80.51,80.26,81.28,79.69,81.93,78.22,81.34,81.16,79.95,80.26,80.90,79.27,78.84,78.42,81.06,79.91,82.14,81.10,83.30,79.18,82.24,79.80,79.80,79.01,80.11,80.18,80.82,81.08,80.93,82.81,82.27,82.43,81.24,81.57,81.25,79.97,81.17,81.97,80.86,79.80,80.92,79.03,81.28,79.82,81.51,81.10,80.43,81.56,80.70,80.16,79.72,80.55,81.12,77.78,79.55,79.20,80.27,79.64,79.56,78.94,81.05,80.46,78.98,79.92,80.80,80.45,77.47,81.00,80.22,80.00,79.61,80.98,83.07,79.41,81.43,81.08,80.40,80.82,81.25,80.67,81.13,82.62,81.14,79.58,79.71,79.93,80.01,81.97,80.31,80.85,81.11,80.79,80.12,82.35,82.09,81.85,81.89,80.84,78.67,81.82,80.29,81.84,81.15,78.30,80.63,79.09,78.46,80.56,80.29,80.07,79.62,80.55,83.30,77.47
14849.00,80.17,81.31,81.36,80.76,80.07,80.51,81.73,82.31,79.98,79.32,81.14,82.03,79.44,79.92,81.54,80.17,80.46,80.58,80.35,81.29,79.60,81.95,78.25,81.42,81.31,80.00,80.26,80.86,79.36,78.85,78.40,81.09,79.99,82.19,81.10,83.42,79.20,82.33,79.92,79.89,79.02,80.20,80.22,80.94,81.09,81.05,82.86,82.32,82.48,81.28,81.67,81.28,80.03,81.21,81.97,80.88,79.79,80.95,79.09,81.33,79.84,81.64,81.09,80.48,81.57,80.74,80.22,79.77,80.62,81.21,77.72,79.55,79.22,80.33,79.70,79.61,78.97,81.06,80.51,78.99,79.95,80.88,80.48,77.51,81.03,80.20,80.05,79.60,81.14,83.13,79.40,81.49,81.14,80.46,80.80,81.23,80.77,81.13,82.70,81.17,79.56,79.67,79.91,80.07,81.99,80.40,80.90,81.21,80.85,80.17,82.32,82.18,81.90,81.91,80.86,78.77,81.80,80.24,81.85,81.19,78.36,80.61,79.12,78.43,80.55,80.29,80.12,79.69,80.59,83.42,77.51
15361.00,80.18,81.30,81.40,80.79,80.08,80.56,81.82,82.30,79.96,79.40,81.20,82.13,79.52,79.95,81.60,80.17,80.45,80.60,80.35,81.33,79.59,81.99,78.27,81.47,81.37,80.11,80.29,80.87,79.38,78.84,78.44,81.11,80.00,82.21,81.20,83.45,79.24,82.43,80.01,79.84,79.01,80.24,80.27,80.92,81.10,81.12,82.89,82.36,82.53,81.30,81.71,81.35,80.02,81.30,82.00,80.91,79.75,80.94,79.17,81.36,79.90,81.68,81.16,80.55,81.58,80.75,80.31,79.86,80.62,81.27,77.72,79.57,79.28,80.37,79.78,79.65,78.96,81.12,80.53,79.03,79.97,80.93,80.57,77.56,81.11,80.27,80.01,79.60,81.20,83.17,79.42,81.57,81.18,80.56,80.85,81.31,80.82,81.15,82.70,81.19,79.67,79.76,79.97,80.09,82.02,80.45,80.92,81.22,80.89,80.15,82.33,82.25,81.96,81.91,80.84,78.78,81.85,80.24,81.81,81.27,78.39,80.62,79.19,78.48,80.60,80.39,80.15,79.76,80.63,83.45,77.56
15873.00,80.16,81.31,81.46,80.85,80.10,80.60,81.90,82.37,79.98,79.45,81.26,82.11,79.54,79.97,81.62,80.21,80.46,80.66,80.34,81.34,79.65,82.07,78.35,81.47,81.43,80.12,80.29,80.86,79.48,78.82,78.44,81.13,79.96,82.25,81.25,83.51,79.31,82.43,80.04,79.94,79.04,80.21,80.36,80.94,81.14,81.19,82.93,82.39,82.59,81.30,81.79,81.35,80.01,81.39,82.07,81.02,79.73,80.96,79.24,81.39,79.90,81.71,81.17,80.58,81.63,80.74,80.41,79.86,80.61,81.30,77.73,79.56,79.28,80.37,79.80,79.69,79.01,81.17,80.63,79.02,80.03,81.06,80.62,77.64,81.23,80.27,80.06,79.64,81.20,83.34,79.54,81.66,81.24,80.53,80.87,81.39,80.86,81.17,82.77,81.30,79.78,79.87,80.04,80.08,82.09,80.47,80.94,81.28,80.91,80.23,82.35,82.25,82.00,81.91,80.84,78.86,81.88,80.28,81.91,81.31,78.41,80.66,79.29,78.49,80.68,80.42,80.18,79.81,80.67,83.51,77.64
16384.00,80.19,81.36,81.51,80.95,80.13,80.58,81.98,82.43,80.01,79.44,81.30,82.11,79.56,80.02,81.71,80.24,80.51,80.72,80.40,81.35,79.71,82.10,78.36,81.50,81.54,80.11,80.27,80.86,79.46,78.89,78.42,81.10,80.03,82.33,81.27,83.51,79.39,82.48,80.09,79.98,79.08,80.32,80.35,81.00,81.21,81.21,82.98,82.46,82.62,81.29,81.80,81.41,80.08,81.33,82.16,81.04,79.88,81.00,79.29,81.44,79.97,81.74,81.19,80.65,81.66,80.70,80.41,79.87,80.69,81.41,77.77,79.56,79.31,80.42,79.77,79.73,79.00,81.22,80.65,79.04,80.05,81.06,80.64,77.68,81.30,80.30,80.12,79.72,81.26,83.41,79.59,81.65,81.21,80.57,80.88,81.44,80.90,81.20,82.78,81.39,79.78,79.88,80.08,80.11,82.10,80.50,80.90,81.29,80.93,80.21,82.37,82.25,82.03,81.95,80.89,78.90,81.92,80.31,81.97,81.40,78.41,80.77,79.34,78.57,80.66,80.41,80.25,79.90,80.70,83.51,77.68


==> figures/training_error_circuit.csv <==
i,downsized_rls_K_9_v1,downsized_rls_K_9_v1,downsized_rls_K_9_v1
1.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00
2.000000e+00,1.278251e-08,-5.474034e-09,-3.693947e-08
3.000000e+00,-1.312387e-08,-2.890922e-08,1.179539e-08
4.000000e+00,-2.077868e-08,-9.249990e-09,4.957800e-08
5.000000e+00,5.360241e-09,2.679177e-08,1.237864e-08
6.000000e+00,1.817782e-08,2.117482e-08,-2.612853e-08
7.000000e+00,-3.700038e-09,-5.120025e-09,8.183100e-09
8.000000e+00,-1.497927e-08,6.850845e-09,4.697543e-08
9.000000e+00,7.551592e-09,3.855889e-08,1.328813e-08
1.000000e+01,1.984050e-08,3.057248e-08,-2.819819e-08
1.100000e+01,2.344066e-08,-1.157121e-08,-7.386889e-08
1.200000e+01,2.018163e-08,-8.024994e-08,-1.189271e-07
1.300000e+01,1.221949e-08,-1.658137e-07,-1.579126e-07
1.400000e+01,1.938130e-09,-2.571620e-07,-1.853365e-07
1.500000e+01,-8.236208e-09,-3.426535e-07,-1.963710e-07
1.600000e+01,-1.606108e-08,-4.111918e-07,-1.875160e-07
1.700000e+01,-4.527022e-08,-4.423916e-07,-8.328663e-08
1.800000e+01,-2.847585e-08,-3.887526e-07,-2.329733e-08
1.900000e+01,-3.537782e-08,-3.217333e-07,1.172110e-07
2.000000e+01,-2.118290e-08,-4.363969e-07,2.139303e-07
2.100000e+01,-3.252757e-08,-5.486513e-07,4.786644e-07
2.200000e+01,3.742451e-08,-2.190735e-07,7.009721e-07
2.300000e+01,1.017217e-07,5.141507e-07,9.948859e-07
2.400000e+01,1.817441e-07,8.099126e-07,1.084052e-06
2.500000e+01,2.420478e-07,1.269599e-06,1.155061e-06
2.600000e+01,3.010829e-07,1.480454e-06,1.041237e-06
2.700000e+01,3.072195e-07,1.372636e-06,8.109819e-07
2.800000e+01,2.989486e-07,1.162438e-06,4.433478e-07
2.900000e+01,2.709686e-07,1.173831e-06,1.162928e-08
3.000000e+01,2.110930e-07,7.332706e-07,-5.937286e-07
3.100000e+01,9.045332e-08,2.556623e-07,-9.875180e-07
3.200000e+01,-1.157091e-08,-4.047892e-07,-1.404784e-06
3.300000e+01,-1.039189e-07,-6.844130e-07,-1.474482e-06
3.400000e+01,-1.223154e-07,-1.391365e-06,-1.346616e-06
3.500000e+01,-1.456304e-07,-1.514016e-06,-1.263868e-06
3.600000e+01,-7.879647e-08,-1.582010e-06,-9.049718e-07
3.700000e+01,3.067900e-09,-1.128751e-06,-3.934943e-07
3.800000e+01,1.697619e-07,-6.229750e-07,3.392415e-07
3.900000e+01,3.725328e-07,4.152304e-07,9.672588e-07
4.000000e+01,6.558918e-07,1.687750e-06,1.632516e-06
4.100000e+01,8.739161e-07,2.466256e-06,2.244341e-06
4.200000e+01,1.003174e-06,2.948694e-06,2.433646e-06
4.300000e+01,1.072111e-06,3.351264e-06,2.353739e-06
4.400000e+01,9.991635e-07,3.143554e-06,1.839172e-06
4.500000e+01,7.794629e-07,2.380488e-06,1.155145e-06
4.600000e+01,4.896145e-07,1.343979e-06,2.226476e-07
4.700000e+01,1.407764e-07,4.175242e-07,-7.028413e-07
4.800000e+01,-2.354582e-07,-9.683743e-07,-1.581956e-06
4.900000e+01,-5.968416e-07,-2.471023e-06,-2.493104e-06
5.000000e+01,-8.929512e-07,-3.570314e-06,-3.142615e-06
5.100000e+01,-1.069366e-06,-4.367754e-06,-3.372465e-06
5.200000e+01,-1.085366e-06,-5.248168e-06,-3.248789e-06
5.300000e+01,-1.008114e-06,-4.989496e-06,-2.699074e-06
5.400000e+01,-7.172864e-07,-4.406726e-06,-1.756552e-06
5.500000e+01,-3.136798e-07,-3.048988e-06,-3.779383e-07
5.600000e+01,1.914833e-07,-1.486009e-06,1.029452e-06
5.700000e+01,6.956581e-07,4.070832e-07,2.430617e-06
5.800000e+01,1.173084e-06,2.102956e-06,3.489980e-06
5.900000e+01,1.586656e-06,3.881014e-06,4.633913e-06
6.000000e+01,1.805759e-06,4.995618e-06,5.042285e-06
6.100000e+01,1.845331e-06,5.700390e-06,4.915912e-06
6.200000e+01,1.807269e-06,5.898711e-06,4.343326e-06
6.300000e+01,1.574547e-06,5.645330e-06,3.157301e-06
6.400000e+01,1.254455e-06,4.587566e-06,1.625947e-06
6.500000e+01,8.986646e-07,3.519528e-06,3.466753e-08
6.600000e+01,3.806644e-07,1.415865e-06,-2.001805e-06
6.700000e+01,-9.769103e-08,-8.136254e-07,-3.709176e-06
6.800000e+01,-4.072315e-07,-2.413884e-06,-4.775074e-06
6.900000e+01,-5.082044e-07,-3.785778e-06,-5.276322e-06
7.000000e+01,-4.056930e-07,-4.250596e-06,-5.012665e-06
7.100000e+01,-1.046550e-07,-4.214492e-06,-4.326097e-06
7.200000e+01,4.801284e-07,-3.273258e-06,-2.781402e-06
7.300000e+01,1.165613e-06,-1.801714e-06,-8.218165e-07
7.400000e+01,1.905454e-06,2.547674e-08,1.239543e-06
7.500000e+01,2.554953e-06,2.032845e-06,3.266708e-06
7.600000e+01,3.174412e-06,4.102117e-06,5.151763e-06
7.700000e+01,3.558228e-06,5.906405e-06,6.547578e-06
7.800000e+01,3.607328e-06,6.916727e-06,6.954596e-06
7.900000e+01,3.377945e-06,7.229266e-06,6.671264e-06
8.000000e+01,2.829441e-06,6.802564e-06,5.483454e-06
8.100000e+01,2.016113e-06,5.413585e-06,3.744482e-06
8.200000e+01,1.055031e-06,3.725378e-06,1.537147e-06
8.300000e+01,-6.335613e-08,1.183966e-06,-1.093654e-06
8.400000e+01,-9.969580e-07,-1.140843e-06,-3.522736e-06
8.500000e+01,-1.712210e-06,-2.926063e-06,-5.522072e-06
8.600000e+01,-2.064783e-06,-4.239265e-06,-6.877548e-06
8.700000e+01,-2.033563e-06,-4.574659e-06,-7.227553e-06
8.800000e+01,-1.602974e-06,-4.549437e-06,-6.919127e-06
8.900000e+01,-8.106375e-07,-3.683058e-06,-5.521300e-06
9.000000e+01,3.068757e-07,-2.339342e-06,-3.402522e-06
9.100000e+01,1.669155e-06,-2.343591e-07,-5.981102e-07
9.200000e+01,3.089439e-06,1.919514e-06,2.267950e-06
9.300000e+01,4.478704e-06,4.343251e-06,5.257605e-06
9.400000e+01,5.480526e-06,5.619408e-06,7.161979e-06
9.500000e+01,6.045560e-06,6.197485e-06,8.446055e-06
9.600000e+01,6.102596e-06,5.839390e-06,8.724309e-06
9.700000e+01,5.749046e-06,5.197208e-06,8.322447e-06
9.800000e+01,4.734332e-06,3.899241e-06,6.616503e-06
9.900000e+01,3.617501e-06,2.566241e-06,4.470316e-06
1.000000e+02,2.426904e-06,1.128286e-06,1.979139e-06
1.010000e+02,9.081120e-07,-7.640851e-07,-1.284804e-06
1.020000e+02,-6.077847e-07,-2.236067e-06,-4.542318e-06
1.030000e+02,-1.316657e-06,-2.592744e-06,-6.373059e-06
1.040000e+02,-2.001169e-06,-3.130711e-06,-8.048278e-06
1.050000e+02,-2.594373e-06,-3.405448e-06,-9.275655e-06
1.060000e+02,-2.407607e-06,-2.302004e-06,-8.811132e-06
1.070000e+02,-1.234624e-06,-1.508078e-07,-6.402141e-06
1.080000e+02,2.450718e-07,2.920251e-06,-2.984662e-06
1.090000e+02,1.908999e-06,5.621993e-06,8.140544e-07
1.100000e+02,3.636645e-06,8.035849e-06,4.552545e-06
1.110000e+02,5.412203e-06,1.020629e-05,8.193018e-06
1.120000e+02,7.151227e-06,1.174888e-05,1.133061e-05
1.130000e+02,8.272665e-06,1.187108e-05,1.304934e-05
1.140000e+02,8.937806e-06,1.112272e-05,1.337116e-05
1.150000e+02,8.689516e-06,8.788303e-06,1.165896e-05
1.160000e+02,7.931314e-06,5.504673e-06,8.701731e-06
1.170000e+02,6.586990e-06,1.446689e-06,4.318486e-06
1.180000e+02,4.893002e-06,-2.805028e-06,-8.550267e-07
1.190000e+02,3.053421e-06,-6.366885e-06,-5.986642e-06
1.200000e+02,1.211593e-06,-8.881331e-06,-1.062614e-05
1.210000e+02,-1.362637e-07,-9.709424e-06,-1.372105e-05
1.220000e+02,-6.272052e-07,-8.081352e-06,-1.476917e-05
1.230000e+02,-1.157819e-06,-6.385929e-06,-1.537174e-05
1.240000e+02,-6.614745e-07,-2.387299e-06,-1.336531e-05
1.250000e+02,4.926487e-07,2.474143e-06,-9.519331e-06
1.260000e+02,2.326656e-06,8.435590e-06,-3.972737e-06
1.270000e+02,4.368042e-06,1.335289e-05,1.810765e-06
1.280000e+02,6.780392e-06,1.818782e-05,8.795906e-06
1.290000e+02,9.065919e-06,2.154365e-05,1.517851e-05
1.300000e+02,1.092231e-05,2.326060e-05,2.049332e-05
1.310000e+02,1.204876e-05,2.264604e-05,2.360261e-05
1.320000e+02,1.236775e-05,1.943747e-05,2.405331e-05
1.330000e+02,1.156430e-05,1.447223e-05,2.171791e-05
1.340000e+02,1.004153e-05,7.357608e-06,1.646200e-05
1.350000e+02,7.530780e-06,-3.701253e-07,8.985031e-06
1.360000e+02,4.667034e-06,-8.440503e-06,-2.830331e-08
1.370000e+02,1.700376e-06,-1.537705e-05,-9.310167e-06
1.380000e+02,-8.041669e-07,-2.060995e-05,-1.796164e-05
1.390000e+02,-2.651349e-06,-2.333786e-05,-2.474106e-05
1.400000e+02,-3.672480e-06,-2.267891e-05,-2.891378e-05
1.410000e+02,-3.752429e-06,-1.912089e-05,-3.015931e-05
1.420000e+02,-1.990524e-06,-1.156446e-05,-2.697323e-05
1.430000e+02,7.502987e-07,-1.615474e-06,-2.020590e-05
1.440000e+02,4.790391e-06,1.084586e-05,-1.024073e-05
1.450000e+02,9.555951e-06,2.427646e-05,2.608654e-06
1.460000e+02,1.448492e-05,3.631232e-05,1.578195e-05
1.470000e+02,1.884223e-05,4.547618e-05,2.765509e-05
1.480000e+02,2.268551e-05,5.102444e-05,3.708389e-05
1.490000e+02,2.509250e-05,5.200073e-05,4.397888e-05
1.500000e+02,2.565749e-05,4.688157e-05,4.532996e-05
1.510000e+02,2.408773e-05,3.641173e-05,4.124665e-05
1.520000e+02,2.087016e-05,2.115641e-05,3.193878e-05
1.530000e+02,1.578123e-05,3.183485e-06,1.892600e-05
1.540000e+02,9.901545e-06,-1.582682e-05,3.064098e-06
1.550000e+02,3.759941e-06,-3.330258e-05,-1.404219e-05
1.560000e+02,-2.129485e-06,-4.699245e-05,-3.049157e-05
1.570000e+02,-7.046246e-06,-5.516195e-05,-4.347151e-05
1.580000e+02,-1.010827e-05,-5.564364e-05,-5.145577e-05
1.590000e+02,-1.087017e-05,-4.799494e-05,-5.345234e-05
1.600000e+02,-8.915100e-06,-3.275051e-05,-4.853037e-05
1.610000e+02,-4.641118e-06,-1.139556e-05,-3.767612e-05
1.620000e+02,1.683344e-06,1.415042e-05,-2.128408e-05
1.630000e+02,9.368256e-06,4.083287e-05,-1.239628e-06
1.640000e+02,1.762232e-05,6.538525e-05,1.960792e-05
1.650000e+02,2.521323e-05,8.355481e-05,3.869361e-05
1.660000e+02,3.164385e-05,9.622311e-05,5.494393e-05
1.670000e+02,3.592062e-05,9.851172e-05,6.490124e-05
1.680000e+02,3.754870e-05,9.086558e-05,6.805033e-05
1.690000e+02,3.627621e-05,7.276030e-05,6.326635e-05
1.700000e+02,3.237638e-05,4.674460e-05,5.119091e-05
1.710000e+02,2.592524e-05,1.395621e-05,3.266825e-05
1.720000e+02,1.837869e-05,-2.025805e-05,1.080673e-05
1.730000e+02,1.043160e-05,-5.355035e-05,-1.316731e-05
1.740000e+02,2.429433e-06,-8.204698e-05,-3.659198e-05
1.750000e+02,-4.012607e-06,-1.011595e-04,-5.592324e-05
1.760000e+02,-7.738410e-06,-1.064043e-04,-6.851978e-05
1.770000e+02,-8.437515e-06,-9.877600e-05,-7.249423e-05
1.780000e+02,-6.553787e-06,-7.916780e-05,-6.830545e-05
1.790000e+02,-6.770540e-07,-4.329132e-05,-5.346656e-05
1.800000e+02,7.778945e-06,-6.364112e-08,-3.103368e-05
1.810000e+02,1.754673e-05,4.656785e-05,-4.056589e-06
1.820000e+02,2.893415e-05,9.464558e-05,2.644743e-05
1.830000e+02,3.883124e-05,1.345838e-04,5.469815e-05
1.840000e+02,4.657264e-05,1.633244e-04,7.755254e-05
1.850000e+02,5.161421e-05,1.776649e-04,9.206122e-05
1.860000e+02,5.317416e-05,1.768567e-04,9.758712e-05
1.870000e+02,5.045466e-05,1.554990e-04,9.078109e-05
1.880000e+02,4.399523e-05,1.169106e-04,7.240950e-05
1.890000e+02,3.452172e-05,6.599513e-05,4.544867e-05
1.900000e+02,2.286068e-05,6.221554e-06,1.186719e-05
1.910000e+02,1.132115e-05,-5.493524e-05,-2.317529e-05
1.920000e+02,-1.382309e-07,-1.150847e-04,-5.833588e-05
1.930000e+02,-8.481347e-06,-1.613890e-04,-8.708243e-05
1.940000e+02,-1.255674e-05,-1.885169e-04,-1.046783e-04
1.950000e+02,-1.183284e-05,-1.931556e-04,-1.096904e-04
1.960000e+02,-5.120814e-06,-1.725842e-04,-9.877579e-05
1.970000e+02,6.398570e-06,-1.294946e-04,-7.402630e-05
1.980000e+02,2.269731e-05,-6.729729e-05,-3.783558e-05
1.990000e+02,4.096664e-05,9.027262e-06,5.935237e-06
2.000000e+02,5.971566e-05,9.080149e-05,5.222446e-05
2.010000e+02,7.675510e-05,1.693140e-04,9.481438e-05
2.020000e+02,9.017800e-05,2.372255e-04,1.298815e-04
2.030000e+02,9.828900e-05,2.849902e-04,1.515768e-04
2.040000e+02,9.955654e-05,3.058996e-04,1.559098e-04
2.050000e+02,9.348240e-05,2.988609e-04,1.423273e-04
2.060000e+02,8.096181e-05,2.619202e-04,1.113413e-04
2.070000e+02,6.153929e-05,1.947004e-04,6.206172e-05
2.080000e+02,3.820148e-05,1.077728e-04,2.700440e-06
2.090000e+02,1.477431e-05,1.156153e-05,-5.839004e-05
2.100000e+02,-7.746744e-06,-9.220310e-05,-1.198937e-04
2.110000e+02,-2.650845e-05,-1.915915e-04,-1.731169e-04
2.120000e+02,-4.099681e-05,-2.789992e-04,-2.142027e-04
2.130000e+02,-4.141770e-05,-3.214464e-04,-2.221116e-04
2.140000e+02,-3.218980e-05,-3.295458e-04,-2.042460e-04
2.150000e+02,-1.151459e-05,-2.942034e-04,-1.576721e-04
2.160000e+02,1.933411e-05,-2.182932e-04,-8.594868e-05
2.170000e+02,5.648279e-05,-1.097509e-04,3.122792e-06
2.180000e+02,9.689261e-05,1.787883e-05,9.974972e-05
2.190000e+02,1.392502e-04,1.670007e-04,2.003004e-04
2.200000e+02,1.749848e-04,3.082442e-04,2.851984e-04
2.210000e+02,2.025410e-04,4.284132e-04,3.469189e-04
2.220000e+02,2.172310e-04,5.120292e-04,3.747437e-04
2.230000e+02,2.183331e-04,5.563835e-04,3.661387e-04
2.240000e+02,2.030805e-04,5.433523e-04,3.144427e-04
2.250000e+02,1.713672e-04,4.740990e-04,2.211000e-04
2.260000e+02,1.282087e-04,3.598996e-04,9.749051e-05
2.270000e+02,7.650030e-05,2.063130e-04,-4.780497e-05
2.280000e+02,2.383833e-05,3.515394e-05,-1.968598e-04
2.290000e+02,-2.851910e-05,-1.559303e-04,-3.428897e-04
2.300000e+02,-6.984579e-05,-3.289509e-04,-4.595351e-04
2.310000e+02,-9.384486e-05,-4.641365e-04,-5.325979e-04
2.320000e+02,-9.667367e-05,-5.464098e-04,-5.500127e-04
2.330000e+02,-7.785761e-05,-5.664229e-04,-5.138958e-04
2.340000e+02,-3.014488e-05,-5.016185e-04,-4.024838e-04
2.350000e+02,3.666791e-05,-3.715282e-04,-2.411364e-04
2.360000e+02,1.172770e-04,-2.009088e-04,-4.872278e-05
2.370000e+02,2.103206e-04,2.384003e-05,1.764380e-04
2.380000e+02,3.056602e-04,2.715365e-04,4.072089e-04
2.390000e+02,3.939379e-04,5.136239e-04,6.159149e-04
2.400000e+02,4.658401e-04,7.369720e-04,7.857234e-04
2.410000e+02,5.196294e-04,9.257771e-04,9.056071e-04
2.420000e+02,5.423381e-04,1.044796e-03,9.445247e-04
2.430000e+02,5.379483e-04,1.091090e-03,9.081137e-04
2.440000e+02,4.933923e-04,1.033922e-03,7.686692e-04
2.450000e+02,4.171618e-04,8.814748e-04,5.433067e-04
2.460000e+02,3.131016e-04,6.404478e-04,2.400536e-04
2.470000e+02,1.914699e-04,3.315042e-04,-1.179018e-04
2.480000e+02,6.837648e-05,-1.137725e-05,-4.925159e-04
2.490000e+02,-4.577443e-05,-3.680943e-04,-8.669946e-04
2.500000e+02,-1.296085e-04,-6.814239e-04,-1.186566e-03
2.510000e+02,-1.625305e-04,-9.077198e-04,-1.412200e-03
2.520000e+02,-1.321901e-04,-1.021911e-03,-1.520930e-03
2.530000e+02,-2.198780e-05,-9.830282e-04,-1.474705e-03
2.540000e+02,1.753334e-04,-7.780629e-04,-1.262890e-03
2.550000e+02,4.669956e-04,-4.029854e-04,-8.846288e-04
2.560000e+02,8.542498e-04,1.440371e-04,-3.371014e-04
2.570000e+02,1.337972e-03,8.417579e-04,3.579676e-04
2.580000e+02,1.905734e-03,1.660016e-03,1.172379e-03
2.590000e+02,2.546753e-03,2.572750e-03,2.087075e-03
2.600000e+02,3.250824e-03,3.544001e-03,3.077968e-03
2.610000e+02,4.004051e-03,4.527729e-03,4.099399e-03
2.620000e+02,4.786011e-03,5.496169e-03,5.130973e-03
2.630000e+02,5.567283e-03,6.389141e-03,6.120063e-03
2.640000e+02,6.358609e-03,7.216408e-03,7.081247e-03
2.650000e+02,7.116256e-03,7.933124e-03,7.979914e-03
2.660000e+02,7.863902e-03,8.573862e-03,8.837651e-03
2.670000e+02,8.525734e-03,9.067449e-03,9.589840e-03
2.680000e+02,9.144213e-03,9.490935e-03,1.030511e-02
2.690000e+02,9.722888e-03,9.864563e-03,1.098818e-02
2.700000e+02,1.019691e-02,1.014228e-02,1.157843e-02
2.710000e+02,1.054993e-02,1.035234e-02,1.209001e-02
2.720000e+02,1.076839e-02,1.049664e-02,1.249519e-02
2.730000e+02,1.085131e-02,1.058557e-02,1.279533e-02
2.740000e+02,1.088219e-02,1.071248e-02,1.307776e-02
2.750000e+02,1.072498e-02,1.072690e-02,1.317036e-02
2.760000e+02,1.040837e-02,1.064376e-02,1.306707e-02
2.770000e+02,9.876145e-03,1.037838e-02,1.267705e-02
2.780000e+02,9.186187e-03,9.957219e-03,1.202894e-02
2.790000e+02,8.185047e-03,9.185270e-03,1.090161e-02
2.800000e+02,7.077631e-03,8.249901e-03,9.535764e-03
2.810000e+02,5.836400e-03,7.081570e-03,7.851041e-03
2.820000e+02,4.545092e-03,5.754119e-03,5.964638e-03
2.830000e+02,3.134260e-03,4.173539e-03,3.765923e-03
2.840000e+02,1.633368e-03,2.374854e-03,1.317371e-03
2.850000e+02,3.280515e-04,6.688217e-04,-9.966658e-04
2.860000e+02,-9.951649e-04,-1.147234e-03,-3.425917e-03
2.870000e+02,-2.123838e-03,-2.819643e-03,-5.642914e-03
2.880000e+02,-2.956262e-03,-4.192716e-03,-7.452081e-03
2.890000e+02,-3.555549e-03,-5.301165e-03,-8.894654e-03
2.900000e+02,-3.884362e-03,-6.056301e-03,-9.876115e-03
2.910000e+02,-3.748714e-03,-6.214935e-03,-1.007835e-02
2.920000e+02,-3.272353e-03,-5.878017e-03,-9.630064e-03
2.930000e+02,-2.363430e-03,-4.923817e-03,-8.428425e-03
2.940000e+02,-1.069177e-03,-3.401951e-03,-6.517833e-03
2.950000e+02,5.591947e-04,-1.375444e-03,-3.985990e-03
2.960000e+02,2.578125e-03,1.189711e-03,-7.607233e-04
2.970000e+02,4.638570e-03,3.886269e-03,2.644293e-03
2.980000e+02,6.932349e-03,6.859204e-03,6.373180e-03
2.990000e+02,9.352286e-03,9.962839e-03,1.028610e-02
3.000000e+02,1.171125e-02,1.296278e-02,1.410531e-02
3.010000e+02,1.384328e-02,1.563525e-02,1.752917e-02
3.020000e+02,1.572197e-02,1.790835e-02,2.050411e-02
3.030000e+02,1.748824e-02,1.993806e-02,2.314233e-02
3.040000e+02,1.896540e-02,2.148636e-02,2.513409e-02
3.050000e+02,1.990468e-02,2.232011e-02,2.629902e-02
3.060000e+02,2.052018e-02,2.269428e-02,2.685345e-02
3.070000e+02,2.072996e-02,2.254574e-02,2.674410e-02
3.080000e+02,2.057822e-02,2.192708e-02,2.596087e-02
3.090000e+02,1.984518e-02,2.067740e-02,2.437523e-02
3.100000e+02,1.897829e-02,1.929778e-02,2.253753e-02
3.110000e+02,1.772634e-02,1.757440e-02,2.024240e-02
3.120000e+02,1.664339e-02,1.612422e-02,1.818461e-02
3.130000e+02,1.547399e-02,1.470145e-02,1.613024e-02
3.140000e+02,1.414624e-02,1.324590e-02,1.399737e-02
3.150000e+02,1.304968e-02,1.216380e-02,1.230886e-02
3.160000e+02,1.191819e-02,1.115163e-02,1.078396e-02
3.170000e+02,1.117910e-02,1.064590e-02,9.909113e-03
3.180000e+02,1.009765e-02,9.841492e-03,8.757821e-03
3.190000e+02,9.102180e-03,9.154751e-03,7.800549e-03
3.200000e+02,8.459369e-03,8.800100e-03,7.306868e-03
3.210000e+02,8.103358e-03,8.673785e-03,7.186332e-03
3.220000e+02,7.598848e-03,8.319939e-03,6.915693e-03
3.230000e+02,7.076135e-03,7.831355e-03,6.575737e-03
3.240000e+02,7.050957e-03,7.757000e-03,6.791289e-03
3.250000e+02,7.002875e-03,7.582049e-03,6.929943e-03
3.260000e+02,6.897299e-03,7.260449e-03,6.895649e-03
3.270000e+02,6.982013e-03,7.097858e-03,7.092777e-03
3.280000e+02,6.887649e-03,6.715390e-03,6.987189e-03
3.290000e+02,7.025115e-03,6.583320e-03,7.049449e-03
3.300000e+02,6.997557e-03,6.334225e-03,6.997601e-03
3.310000e+02,7.130862e-03,6.335522e-03,7.120583e-03
3.320000e+02,7.485138e-03,6.647172e-03,7.497989e-03
3.330000e+02,7.328312e-03,6.546460e-03,7.355836e-03
3.340000e+02,7.368759e-03,6.730130e-03,7.433160e-03
3.350000e+02,7.595473e-03,7.208411e-03,7.807778e-03
3.360000e+02,7.650915e-03,7.538120e-03,7.982485e-03
3.370000e+02,7.641772e-03,7.832257e-03,8.091786e-03
3.380000e+02,7.283745e-03,7.755300e-03,7.815585e-03
3.390000e+02,7.102958e-03,7.833614e-03,7.742148e-03
3.400000e+02,6.795212e-03,7.698996e-03,7.516659e-03
3.410000e+02,6.174569e-03,7.136848e-03,6.819738e-03
3.420000e+02,5.460830e-03,6.378736e-03,5.945562e-03
3.430000e+02,4.990072e-03,5.773725e-03,5.317606e-03
3.440000e+02,4.450106e-03,4.979616e-03,4.516073e-03
3.450000e+02,3.687371e-03,3.889513e-03,3.437015e-03
3.460000e+02,3.124262e-03,2.982384e-03,2.558688e-03
3.470000e+02,2.660688e-03,2.180851e-03,1.804176e-03
3.480000e+02,2.526044e-03,1.737258e-03,1.430650e-03
3.490000e+02,2.159329e-03,1.126024e-03,8.028594e-04
3.500000e+02,1.934089e-03,7.548355e-04,4.234843e-04
3.510000e+02,2.105616e-03,9.110187e-04,5.891366e-04
3.520000e+02,2.326910e-03,1.223361e-03,8.836126e-04
3.530000e+02,2.579225e-03,1.669346e-03,1.245261e-03
3.540000e+02,2.983266e-03,2.367006e-03,1.899425e-03
3.550000e+02,3.899311e-03,3.645314e-03,3.200692e-03
3.560000e+02,4.847702e-03,4.986876e-03,4.601747e-03
3.570000e+02,5.366138e-03,5.877052e-03,5.565285e-03
3.580000e+02,6.074741e-03,6.919802e-03,6.760155e-03
3.590000e+02,6.954158e-03,8.058785e-03,8.086065e-03
3.600000e+02,7.476666e-03,8.723958e-03,8.978863e-03
3.610000e+02,7.959123e-03,9.242039e-03,9.807774e-03
3.620000e+02,8.364749e-03,9.575905e-03,1.051306e-02
3.630000e+02,8.682674e-03,9.724322e-03,1.107367e-02
3.640000e+02,8.655823e-03,9.461283e-03,1.119176e-02
3.650000e+02,8.572665e-03,9.092969e-03,1.117807e-02
3.660000e+02,7.830213e-03,8.053400e-03,1.034764e-02
3.670000e+02,7.292708e-03,7.250379e-03,9.700594e-03
3.680000e+02,6.512690e-03,6.260000e-03,8.756596e-03
3.690000e+02,5.643932e-03,5.250814e-03,7.654682e-03
3.700000e+02,4.920265e-03,4.489189e-03,6.696295e-03
3.710000e+02,3.865395e-03,3.480139e-03,5.322863e-03
3.720000e+02,2.702245e-03,2.442793e-03,3.821841e-03
3.730000e+02,1.610051e-03,1.537836e-03,2.340205e-03
3.740000e+02,5.258161e-04,6.637715e-04,8.233834e-04
3.750000e+02,-5.819971e-04,-2.451920e-04,-7.725791e-04
3.760000e+02,-1.874517e-03,-1.388117e-03,-2.567527e-03
3.770000e+02,-2.685472e-03,-2.106093e-03,-3.873519e-03
3.780000e+02,-3.589094e-03,-3.011981e-03,-5.364821e-03
3.790000e+02,-4.287971e-03,-3.816917e-03,-6.593506e-03
3.800000e+02,-4.715578e-03,-4.441736e-03,-7.431432e-03
3.810000e+02,-5.157201e-03,-5.164880e-03,-8.241707e-03
3.820000e+02,-5.435196e-03,-5.783018e-03,-8.754984e-03
3.830000e+02,-5.340311e-03,-6.042268e-03,-8.707285e-03
3.840000e+02,-5.452397e-03,-6.501161e-03,-8.691154e-03
3.850000e+02,-4.924556e-03,-6.244614e-03,-7.764322e-03
3.860000e+02,-4.207786e-03,-5.689299e-03,-6.489608e-03
3.870000e+02,-3.659643e-03,-5.172916e-03,-5.103340e-03
3.880000e+02,-3.085411e-03,-4.484189e-03,-3.546177e-03
3.890000e+02,-2.614379e-03,-3.749738e-03,-2.009861e-03
3.900000e+02,-1.792918e-03,-2.496546e-03,-9.527732e-06
3.910000e+02,-1.205964e-03,-1.368869e-03,1.703247e-03
3.920000e+02,-1.179108e-03,-7.813492e-04,2.585975e-03
3.930000e+02,-1.244499e-03,-2.507934e-04,3.189113e-03
3.940000e+02,-1.692227e-03,-1.590309e-04,3.062657e-03
3.950000e+02,-2.380393e-03,-4.044301e-04,2.411284e-03
3.960000e+02,-3.221625e-03,-9.868184e-04,1.207761e-03
3.970000e+02,-4.589174e-03,-2.300184e-03,-9.367899e-04
3.980000e+02,-5.965482e-03,-3.859937e-03,-3.477734e-03
3.990000e+02,-7.704690e-03,-5.995111e-03,-6.670941e-03
4.000000e+02,-9.270207e-03,-8.145665e-03,-9.927198e-03
4.010000e+02,-1.108642e-02,-1.073681e-02,-1.359633e-02
4.020000e+02,-1.263459e-02,-1.314220e-02,-1.690599e-02
4.030000e+02,-1.395395e-02,-1.534516e-02,-1.988058e-02
4.040000e+02,-1.476271e-02,-1.702937e-02,-2.218016e-02
4.050000e+02,-1.557371e-02,-1.859478e-02,-2.412423e-02
4.060000e+02,-1.563376e-02,-1.920061e-02,-2.477891e-02
4.070000e+02,-1.537541e-02,-1.928674e-02,-2.480163e-02
4.080000e+02,-1.441329e-02,-1.839647e-02,-2.354304e-02
4.090000e+02,-1.305676e-02,-1.682741e-02,-2.138423e-02
4.100000e+02,-1.109968e-02,-1.438509e-02,-1.812722e-02
4.110000e+02,-8.842610e-03,-1.141299e-02,-1.418378e-02
4.120000e+02,-5.926142e-03,-7.582106e-03,-9.265661e-03
4.130000e+02,-3.187387e-03,-3.816916e-03,-4.412706e-03
4.140000e+02,-2.253173e-04,1.988574e-04,6.619147e-04
4.150000e+02,2.946930e-03,4.402855e-03,5.942687e-03
4.160000e+02,5.942253e-03,8.297836e-03,1.076597e-02
4.170000e+02,8.207353e-03,1.127047e-02,1.442860e-02
4.180000e+02,1.049510e-02,1.400022e-02,1.773844e-02
4.190000e+02,1.217219e-02,1.584969e-02,1.996968e-02
4.200000e+02,1.338734e-02,1.694403e-02,2.115630e-02
4.210000e+02,1.418385e-02,1.738401e-02,2.151807e-02
4.220000e+02,1.475999e-02,1.735383e-02,2.123600e-02
4.230000e+02,1.421634e-02,1.603187e-02,1.947028e-02
4.240000e+02,1.383625e-02,1.477911e-02,1.767967e-02
4.250000e+02,1.308702e-02,1.314933e-02,1.540563e-02
4.260000e+02,1.224881e-02,1.150434e-02,1.308233e-02
4.270000e+02,1.117777e-02,9.759663e-03,1.064981e-02
4.280000e+02,1.024108e-02,8.318577e-03,8.655602e-03
4.290000e+02,9.618405e-03,7.444062e-03,7.358201e-03
4.300000e+02,8.940212e-03,6.760806e-03,6.319890e-03
4.310000e+02,8.596706e-03,6.641220e-03,5.961331e-03
4.320000e+02,8.415050e-03,6.886048e-03,6.127038e-03
4.330000e+02,8.569944e-03,7.638169e-03,6.982273e-03
4.340000e+02,8.624988e-03,8.371340e-03,7.925680e-03
4.350000e+02,8.837907e-03,9.312583e-03,9.146544e-03
4.360000e+02,8.769536e-03,9.928884e-03,1.008505e-02
4.370000e+02,8.671661e-03,1.040654e-02,1.093729e-02
4.380000e+02,8.808674e-03,1.097965e-02,1.188408e-02
4.390000e+02,9.035326e-03,1.144825e-02,1.267451e-02
4.400000e+02,8.809897e-03,1.125695e-02,1.268807e-02
4.410000e+02,8.314520e-03,1.058086e-02,1.204144e-02
4.420000e+02,7.634208e-03,9.519690e-03,1.094604e-02
4.430000e+02,6.782620e-03,8.120916e-03,9.405253e-03
4.440000e+02,5.993710e-03,6.660521e-03,7.688332e-03
4.450000e+02,4.948430e-03,4.894905e-03,5.555430e-03
4.460000e+02,4.158705e-03,3.365878e-03,3.556454e-03
4.470000e+02,3.348104e-03,1.880210e-03,1.618468e-03
4.480000e+02,2.960649e-03,9.323342e-04,2.215021e-04
4.490000e+02,2.180001e-03,-2.123152e-04,-1.354967e-03
4.500000e+02,1.407812e-03,-1.146669e-03,-2.718567e-03
4.510000e+02,8.932175e-04,-1.610374e-03,-3.568261e-03
4.520000e+02,7.488463e-04,-1.495624e-03,-3.736173e-03
4.530000e+02,9.233451e-04,-8.941104e-04,-3.273716e-03
4.540000e+02,1.242926e-03,-4.901322e-06,-2.380287e-03
4.550000e+02,2.071570e-03,1.451262e-03,-7.802307e-04
4.560000e+02,3.121924e-03,3.150377e-03,1.216645e-03
4.570000e+02,4.079647e-03,4.712368e-03,3.165501e-03
4.580000e+02,5.141516e-03,6.294793e-03,5.249243e-03
4.590000e+02,6.364874e-03,7.915669e-03,7.469169e-03
4.600000e+02,7.156483e-03,8.942618e-03,9.091332e-03
4.610000e+02,8.060358e-03,9.926595e-03,1.069057e-02
4.620000e+02,8.590928e-03,1.039047e-02,1.167666e-02
4.630000e+02,8.845970e-03,1.042531e-02,1.212607e-02
4.640000e+02,9.391676e-03,1.064706e-02,1.274887e-02
4.650000e+02,9.644123e-03,1.052500e-02,1.287220e-02
4.660000e+02,9.720626e-03,1.017444e-02,1.265942e-02
4.670000e+02,9.517970e-03,9.532011e-03,1.197126e-02
4.680000e+02,9.299452e-03,8.918998e-03,1.123497e-02
4.690000e+02,8.750302e-03,8.084214e-03,1.014527e-02
4.700000e+02,8.634389e-03,7.785713e-03,9.610983e-03
4.710000e+02,8.267012e-03,7.381412e-03,8.893922e-03
4.720000e+02,7.420858e-03,6.585287e-03,7.699661e-03
4.730000e+02,6.961196e-03,6.283222e-03,7.018850e-03
4.740000e+02,6.317727e-03,5.874384e-03,6.226785e-03
4.750000e+02,5.740802e-03,5.613363e-03,5.664102e-03
4.760000e+02,4.733848e-03,4.935563e-03,4.643242e-03
4.770000e+02,3.992417e-03,4.518680e-03,3.989438e-03
4.780000e+02,3.213668e-03,3.998112e-03,3.246859e-03
4.790000e+02,2.435922e-03,3.373819e-03,2.429604e-03
4.800000e+02,1.762646e-03,2.742832e-03,1.717274e-03
4.810000e+02,1.166640e-03,2.078644e-03,1.064673e-03
4.820000e+02,4.106770e-04,1.130242e-03,1.200055e-04
4.830000e+02,-2.368806e-04,2.384199e-04,-7.241111e-04
4.840000e+02,-8.346941e-04,-6.916189e-04,-1.586475e-03
4.850000e+02,-1.289238e-03,-1.503764e-03,-2.278157e-03
4.860000e+02,-1.809131e-03,-2.355776e-03,-3.050001e-03
4.870000e+02,-2.161922e-03,-3.035951e-03,-3.669407e-03
4.880000e+02,-1.999856e-03,-3.109269e-03,-3.628558e-03
4.890000e+02,-1.862833e-03,-3.133354e-03,-3.545003e-03
4.900000e+02,-1.718260e-03,-3.058859e-03,-3.411684e-03
4.910000e+02,-1.449651e-03,-2.731484e-03,-3.042140e-03
4.920000e+02,-9.558843e-04,-2.070535e-03,-2.316664e-03
4.930000e+02,-8.663194e-04,-1.754699e-03,-1.964833e-03
4.940000e+02,-4.482363e-04,-1.015158e-03,-1.247698e-03
4.950000e+02,-1.057519e-04,-3.132175e-04,-5.322563e-04
4.960000e+02,3.261450e-04,5.080333e-04,3.018737e-04
4.970000e+02,6.892994e-04,1.221637e-03,1.009629e-03
4.980000e+02,8.265831e-04,1.625201e-03,1.422903e-03
4.990000e+02,1.542573e-03,2.598685e-03,2.542620e-03
5.000000e+02,1.647096e-03,2.809825e-03,2.845344e-03
5.010000e+02,1.579370e-03,2.729362e-03,2.838900e-03
5.020000e+02,1.787504e-03,2.839659e-03,3.115026e-03
5.030000e+02,2.166110e-03,3.071379e-03,3.543744e-03
5.040000e+02,1.872761e-03,2.528601e-03,3.111894e-03
5.050000e+02,1.642538e-03,2.014844e-03,2.681051e-03
5.060000e+02,9.826836e-04,1.015831e-03,1.694304e-03
5.070000e+02,1.072390e-03,8.402802e-04,1.636467e-03
5.080000e+02,6.463454e-04,1.415701e-04,9.640265e-04
5.090000e+02,2.250753e-04,-4.434000e-04,3.574785e-04
5.100000e+02,1.781432e-04,-6.078375e-04,2.097516e-04
5.110000e+02,8.217356e-05,-7.046757e-04,5.985683e-05
5.120000e+02,-7.449575e-04,-1.495485e-03,-8.697087e-04
5.130000e+02,-1.097272e-03,-1.669489e-03,-1.195613e-03
5.140000e+02,-1.238946e-03,-1.580512e-03,-1.222108e-03
5.150000e+02,-1.682186e-03,-1.789080e-03,-1.617194e-03
5.160000e+02,-1.820366e-03,-1.626338e-03,-1.591543e-03
5.170000e+02,-1.919728e-03,-1.459167e-03,-1.605223e-03
5.180000e+02,-2.299356e-03,-1.638918e-03,-1.942254e-03
5.190000e+02,-2.789154e-03,-2.028497e-03,-2.515638e-03
5.200000e+02,-3.136227e-03,-2.331090e-03,-2.972357e-03
5.210000e+02,-3.340953e-03,-2.581349e-03,-3.317223e-03
5.220000e+02,-3.766604e-03,-3.212287e-03,-4.070863e-03
5.230000e+02,-4.355214e-03,-4.039096e-03,-5.019829e-03
5.240000e+02,-4.800870e-03,-4.763616e-03,-5.832223e-03
5.250000e+02,-5.372062e-03,-5.667817e-03,-6.823120e-03
5.260000e+02,-5.334366e-03,-5.907855e-03,-7.099577e-03
5.270000e+02,-5.272730e-03,-6.118569e-03,-7.288378e-03
5.280000e+02,-5.261765e-03,-6.301845e-03,-7.469168e-03
5.290000e+02,-5.036922e-03,-6.205679e-03,-7.274157e-03
5.300000e+02,-4.837054e-03,-6.039498e-03,-7.033088e-03
5.310000e+02,-4.848107e-03,-6.024319e-03,-6.963363e-03
5.320000e+02,-4.583597e-03,-5.660185e-03,-6.490019e-03
5.330000e+02,-3.802276e-03,-4.680289e-03,-5.378196e-03
5.340000e+02,-2.986695e-03,-3.579824e-03,-4.108487e-03
5.350000e+02,-2.057810e-03,-2.339687e-03,-2.652426e-03
5.360000e+02,-1.669328e-03,-1.672241e-03,-1.862719e-03
5.370000e+02,-1.187268e-03,-8.949126e-04,-9.665854e-04
5.380000e+02,-2.181360e-04,3.292066e-04,4.188872e-04
5.390000e+02,5.731394e-04,1.340554e-03,1.590786e-03
5.400000e+02,1.408409e-03,2.350083e-03,2.745292e-03
5.410000e+02,2.014665e-03,2.999261e-03,3.505019e-03
5.420000e+02,2.533020e-03,3.491238e-03,4.155937e-03
5.430000e+02,3.108267e-03,3.981485e-03,4.761378e-03
5.440000e+02,3.599884e-03,4.346324e-03,5.238028e-03
5.450000e+02,4.165429e-03,4.763198e-03,5.752479e-03
5.460000e+02,4.359800e-03,4.782591e-03,5.874243e-03
5.470000e+02,4.756687e-03,5.029898e-03,6.183393e-03
5.480000e+02,4.532399e-03,4.648627e-03,5.796313e-03
5.490000e+02,4.226615e-03,4.182542e-03,5.258114e-03
5.500000e+02,4.333840e-03,4.212851e-03,5.316417e-03
5.510000e+02,4.304396e-03,4.105291e-03,5.224372e-03
5.520000e+02,4.090802e-03,3.866228e-03,4.955744e-03
5.530000e+02,4.204157e-03,4.070130e-03,5.185699e-03
5.540000e+02,4.031921e-03,4.031434e-03,5.154880e-03
5.550000e+02,3.848437e-03,3.978868e-03,5.146876e-03
5.560000e+02,3.472146e-03,3.740863e-03,4.922586e-03
5.570000e+02,3.434938e-03,3.830755e-03,5.105556e-03
5.580000e+02,3.070437e-03,3.611384e-03,4.983138e-03
5.590000e+02,2.405490e-03,3.049128e-03,4.439586e-03
5.600000e+02,1.713339e-03,2.446149e-03,3.766491e-03
5.610000e+02,1.112857e-03,1.891167e-03,3.149077e-03
5.620000e+02,4.372578e-04,1.254905e-03,2.408967e-03
5.630000e+02,-4.172659e-04,3.655434e-04,1.351199e-03
5.640000e+02,-1.492890e-03,-7.939221e-04,-4.799470e-05
5.650000e+02,-2.456051e-03,-1.909748e-03,-1.419614e-03
5.660000e+02,-3.662461e-03,-3.299016e-03,-3.183125e-03
5.670000e+02,-4.733532e-03,-4.589302e-03,-4.811788e-03
5.680000e+02,-5.751059e-03,-5.850352e-03,-6.453251e-03
5.690000e+02,-6.728582e-03,-7.059820e-03,-8.023964e-03
5.700000e+02,-8.169623e-03,-8.812211e-03,-1.013379e-02
5.710000e+02,-8.612808e-03,-9.426410e-03,-1.099055e-02
5.720000e+02,-9.514277e-03,-1.045036e-02,-1.227895e-02
5.730000e+02,-1.018712e-02,-1.121888e-02,-1.321992e-02
5.740000e+02,-1.087208e-02,-1.195154e-02,-1.404456e-02
5.750000e+02,-1.097072e-02,-1.201499e-02,-1.409250e-02
5.760000e+02,-1.095398e-02,-1.189017e-02,-1.385192e-02
5.770000e+02,-1.056192e-02,-1.132814e-02,-1.305917e-02
5.780000e+02,-1.026025e-02,-1.087025e-02,-1.225063e-02
5.790000e+02,-1.022385e-02,-1.064869e-02,-1.165108e-02
5.800000e+02,-9.742438e-03,-9.940019e-03,-1.054781e-02
5.810000e+02,-9.198201e-03,-9.233065e-03,-9.343845e-03
5.820000e+02,-8.880585e-03,-8.730710e-03,-8.446791e-03
5.830000e+02,-8.487063e-03,-8.157714e-03,-7.513207e-03
5.840000e+02,-8.355979e-03,-7.896138e-03,-6.874311e-03
5.850000e+02,-7.916186e-03,-7.320643e-03,-5.958557e-03
5.860000e+02,-8.429815e-03,-7.738811e-03,-6.251698e-03
5.870000e+02,-8.648852e-03,-7.885458e-03,-6.406075e-03
5.880000e+02,-9.041045e-03,-8.306354e-03,-6.931989e-03
5.890000e+02,-9.320976e-03,-8.662000e-03,-7.436396e-03
5.900000e+02,-1.047586e-02,-9.964513e-03,-9.117813e-03
5.910000e+02,-1.157544e-02,-1.125736e-02,-1.085803e-02
5.920000e+02,-1.211019e-02,-1.202888e-02,-1.209406e-02
5.930000e+02,-1.312372e-02,-1.327810e-02,-1.385083e-02
5.940000e+02,-1.403155e-02,-1.442706e-02,-1.549974e-02
5.950000e+02,-1.496695e-02,-1.556341e-02,-1.715431e-02
5.960000e+02,-1.587810e-02,-1.665431e-02,-1.870980e-02
5.970000e+02,-1.655746e-02,-1.751124e-02,-1.996079e-02
5.980000e+02,-1.720736e-02,-1.834098e-02,-2.104844e-02
5.990000e+02,-1.761838e-02,-1.885525e-02,-2.169586e-02
6.000000e+02,-1.752976e-02,-1.882131e-02,-2.168091e-02
6.010000e+02,-1.749899e-02,-1.879415e-02,-2.158190e-02
6.020000e+02,-1.709523e-02,-1.830316e-02,-2.082901e-02
6.030000e+02,-1.633981e-02,-1.742144e-02,-1.960067e-02
6.040000e+02,-1.518751e-02,-1.610478e-02,-1.784783e-02
6.050000e+02,-1.456091e-02,-1.527271e-02,-1.659451e-02
6.060000e+02,-1.337089e-02,-1.385983e-02,-1.471424e-02
6.070000e+02,-1.225042e-02,-1.248064e-02,-1.291042e-02
6.080000e+02,-1.133255e-02,-1.134996e-02,-1.138015e-02
6.090000e+02,-1.024001e-02,-1.002982e-02,-9.733363e-03
6.100000e+02,-9.333123e-03,-8.883790e-03,-8.262672e-03
6.110000e+02,-8.452549e-03,-7.780882e-03,-6.985161e-03
6.120000e+02,-7.577084e-03,-6.778772e-03,-5.911406e-03
6.130000e+02,-6.966807e-03,-6.144105e-03,-5.264111e-03
6.140000e+02,-6.326923e-03,-5.533394e-03,-4.609483e-03
6.150000e+02,-5.857018e-03,-5.097075e-03,-4.197129e-03
6.160000e+02,-5.728865e-03,-5.056108e-03,-4.235522e-03
6.170000e+02,-5.834268e-03,-5.277540e-03,-4.618758e-03
6.180000e+02,-5.484402e-03,-5.079984e-03,-4.476690e-03
6.190000e+02,-5.381987e-03,-5.135041e-03,-4.645670e-03
6.200000e+02,-5.640986e-03,-5.652576e-03,-5.255839e-03
6.210000e+02,-5.638414e-03,-5.819920e-03,-5.480156e-03
6.220000e+02,-5.446648e-03,-5.813667e-03,-5.485473e-03
6.230000e+02,-5.103529e-03,-5.575173e-03,-5.153425e-03
6.240000e+02,-5.502274e-03,-6.087901e-03,-5.644652e-03
6.250000e+02,-5.151449e-03,-5.687128e-03,-5.079928e-03
6.260000e+02,-5.437501e-03,-5.880513e-03,-5.235482e-03
6.270000e+02,-5.730684e-03,-6.026760e-03,-5.324975e-03
6.280000e+02,-5.813578e-03,-5.924812e-03,-5.202788e-03
6.290000e+02,-6.249788e-03,-6.060377e-03,-5.347542e-03
6.300000e+02,-6.866525e-03,-6.452043e-03,-5.860124e-03
6.310000e+02,-6.802433e-03,-6.133639e-03,-5.576895e-03
6.320000e+02,-7.379994e-03,-6.542743e-03,-6.157190e-03
6.330000e+02,-7.831357e-03,-6.922219e-03,-6.795022e-03
6.340000e+02,-8.512645e-03,-7.631610e-03,-7.832980e-03
6.350000e+02,-8.983752e-03,-8.253088e-03,-8.821792e-03
6.360000e+02,-9.870355e-03,-9.366077e-03,-1.033582e-02
6.370000e+02,-1.052673e-02,-1.032113e-02,-1.169984e-02
6.380000e+02,-1.086467e-02,-1.104858e-02,-1.282827e-02
6.390000e+02,-1.134997e-02,-1.198648e-02,-1.415250e-02
6.400000e+02,-1.135565e-02,-1.240056e-02,-1.482984e-02
6.410000e+02,-1.148318e-02,-1.291778e-02,-1.555224e-02
6.420000e+02,-1.144144e-02,-1.318371e-02,-1.595795e-02
6.430000e+02,-1.142158e-02,-1.340154e-02,-1.627503e-02
6.440000e+02,-1.092005e-02,-1.303288e-02,-1.587865e-02
6.450000e+02,-1.003037e-02,-1.209125e-02,-1.477672e-02
6.460000e+02,-8.889959e-03,-1.082544e-02,-1.331528e-02
6.470000e+02,-7.669505e-03,-9.313841e-03,-1.149162e-02
6.480000e+02,-6.085587e-03,-7.355996e-03,-9.142148e-03
6.490000e+02,-4.384014e-03,-5.140383e-03,-6.456570e-03
6.500000e+02,-2.539291e-03,-2.791266e-03,-3.581356e-03
6.510000e+02,-8.316567e-04,-5.015865e-04,-7.827158e-04
6.520000e+02,6.377334e-04,1.432264e-03,1.599712e-03
6.530000e+02,2.201082e-03,3.418774e-03,4.000039e-03
6.540000e+02,4.341939e-03,5.940736e-03,6.981096e-03
6.550000e+02,6.173112e-03,7.996592e-03,9.471206e-03
6.560000e+02,7.769466e-03,9.655678e-03,1.147234e-02
6.570000e+02,8.887473e-03,1.067781e-02,1.271870e-02
6.580000e+02,1.018451e-02,1.180370e-02,1.404248e-02
6.590000e+02,1.124063e-02,1.257007e-02,1.493115e-02
6.600000e+02,1.211935e-02,1.306084e-02,1.550413e-02
6.610000e+02,1.225818e-02,1.278220e-02,1.516751e-02
6.620000e+02,1.268474e-02,1.282097e-02,1.518702e-02
6.630000e+02,1.253931e-02,1.233689e-02,1.452229e-02
6.640000e+02,1.240042e-02,1.197370e-02,1.397899e-02
6.650000e+02,1.246456e-02,1.191315e-02,1.373316e-02
6.660000e+02,1.231488e-02,1.177279e-02,1.341800e-02
6.670000e+02,1.230483e-02,1.185839e-02,1.339033e-02
6.680000e+02,1.228889e-02,1.198636e-02,1.339999e-02
6.690000e+02,1.217277e-02,1.212356e-02,1.345735e-02
6.700000e+02,1.133314e-02,1.160681e-02,1.279659e-02
6.710000e+02,1.094279e-02,1.154976e-02,1.261488e-02
6.720000e+02,1.021152e-02,1.116507e-02,1.212203e-02
6.730000e+02,9.420525e-03,1.060076e-02,1.140870e-02
6.740000e+02,8.761638e-03,1.014927e-02,1.080189e-02
6.750000e+02,7.781489e-03,9.252941e-03,9.737915e-03
6.760000e+02,6.891242e-03,8.299769e-03,8.590517e-03
6.770000e+02,5.887027e-03,7.118308e-03,7.181192e-03
6.780000e+02,4.415618e-03,5.261416e-03,4.995242e-03
6.790000e+02,3.353457e-03,3.758694e-03,3.191388e-03
6.800000e+02,1.943109e-03,1.815099e-03,8.411235e-04
6.810000e+02,1.660412e-03,1.066611e-03,-1.604182e-04
6.820000e+02,6.812304e-04,-3.502133e-04,-1.841482e-03
6.830000e+02,-2.830970e-04,-1.685595e-03,-3.437423e-03
6.840000e+02,-6.652757e-04,-2.281444e-03,-4.121286e-03
6.850000e+02,-7.105063e-04,-2.437543e-03,-4.310032e-03
6.860000e+02,-1.407744e-04,-1.892500e-03,-3.682392e-03
6.870000e+02,4.789012e-04,-1.142344e-03,-2.728563e-03
6.880000e+02,1.244793e-03,-1.272297e-04,-1.434481e-03
6.890000e+02,1.451079e-03,4.177572e-04,-6.004008e-04
6.900000e+02,2.171853e-03,1.577312e-03,9.662676e-04
6.910000e+02,2.842311e-03,2.644454e-03,2.446186e-03
6.920000e+02,3.512596e-03,3.711536e-03,3.938103e-03
6.930000e+02,4.009570e-03,4.640673e-03,5.247240e-03
6.940000e+02,5.348579e-03,6.358515e-03,7.429288e-03
6.950000e+02,5.948687e-03,7.261172e-03,8.773092e-03
6.960000e+02,5.786644e-03,7.257763e-03,9.053761e-03
6.970000e+02,5.614557e-03,7.106094e-03,9.080108e-03
6.980000e+02,5.396100e-03,6.814696e-03,8.861391e-03
6.990000e+02,5.063419e-03,6.353304e-03,8.303424e-03
7.000000e+02,4.243776e-03,5.250914e-03,6.942455e-03
7.010000e+02,3.676709e-03,4.391121e-03,5.782116e-03
7.020000e+02,2.731538e-03,3.054931e-03,4.017725e-03
7.030000e+02,2.064162e-03,2.030643e-03,2.532944e-03
7.040000e+02,1.430298e-03,1.059588e-03,1.026100e-03
7.050000e+02,3.773890e-04,-3.482623e-04,-9.632286e-04
7.060000e+02,-1.107568e-04,-1.018761e-03,-2.107125e-03
7.070000e+02,-1.121500e-03,-2.200655e-03,-3.746740e-03
7.080000e+02,-2.115401e-03,-3.367942e-03,-5.371594e-03
7.090000e+02,-2.773905e-03,-4.065648e-03,-6.391678e-03
7.100000e+02,-3.132873e-03,-4.414450e-03,-6.922771e-03
7.110000e+02,-2.288366e-03,-3.420632e-03,-5.864415e-03
7.120000e+02,-2.197600e-03,-3.184969e-03,-5.491756e-03
7.130000e+02,-1.351135e-03,-2.127359e-03,-4.091099e-03
7.140000e+02,-1.173251e-03,-1.663776e-03,-3.215130e-03
7.150000e+02,-1.173778e-04,-2.757072e-04,-1.273069e-03
7.160000e+02,1.488374e-03,1.751244e-03,1.478050e-03
7.170000e+02,2.084260e-03,2.688689e-03,3.071362e-03
7.180000e+02,3.044997e-03,3.899632e-03,4.997369e-03
7.190000e+02,4.581610e-03,5.689871e-03,7.474079e-03
7.200000e+02,5.411497e-03,6.675783e-03,9.085715e-03
7.210000e+02,5.853720e-03,7.216340e-03,1.008581e-02
7.220000e+02,5.678719e-03,7.038543e-03,1.019285e-02
7.230000e+02,5.839961e-03,7.090032e-03,1.036126e-02
7.240000e+02,5.089481e-03,6.200505e-03,9.433609e-03
7.250000e+02,4.802426e-03,5.704788e-03,8.796401e-03
7.260000e+02,4.072801e-03,4.841612e-03,7.685491e-03
7.270000e+02,3.385700e-03,3.941063e-03,6.380979e-03
7.280000e+02,1.733604e-03,2.032225e-03,3.835580e-03
7.290000e+02,3.976179e-04,4.693848e-04,1.597787e-03
7.300000e+02,-1.277322e-03,-1.468049e-03,-1.083860e-03
7.310000e+02,-2.695339e-03,-3.059283e-03,-3.443578e-03
7.320000e+02,-4.061783e-03,-4.524177e-03,-5.617653e-03
7.330000e+02,-5.104291e-03,-5.658238e-03,-7.413894e-03
7.340000e+02,-6.893322e-03,-7.545401e-03,-9.952942e-03
7.350000e+02,-8.397332e-03,-9.169454e-03,-1.214907e-02
7.360000e+02,-9.935404e-03,-1.082255e-02,-1.426302e-02
7.370000e+02,-1.116781e-02,-1.211825e-02,-1.585190e-02
7.380000e+02,-1.137701e-02,-1.233075e-02,-1.618998e-02
7.390000e+02,-1.144986e-02,-1.239942e-02,-1.618659e-02
7.400000e+02,-1.166468e-02,-1.264781e-02,-1.623392e-02
7.410000e+02,-1.136819e-02,-1.242454e-02,-1.576065e-02
7.420000e+02,-1.052724e-02,-1.156836e-02,-1.446792e-02
7.430000e+02,-9.647275e-03,-1.062771e-02,-1.295240e-02
7.440000e+02,-8.505128e-03,-9.378176e-03,-1.106494e-02
7.450000e+02,-6.491049e-03,-7.165982e-03,-8.127411e-03
7.460000e+02,-5.156505e-03,-5.617415e-03,-5.846551e-03
7.470000e+02,-3.831519e-03,-4.097341e-03,-3.689024e-03
7.480000e+02,-1.933527e-03,-1.911908e-03,-8.274866e-04
7.490000e+02,-3.021442e-04,-1.705816e-05,1.627388e-03
7.500000e+02,9.582063e-04,1.500847e-03,3.547260e-03
7.510000e+02,2.012872e-03,2.764332e-03,5.095428e-03
7.520000e+02,3.171351e-03,4.172984e-03,6.720316e-03
7.530000e+02,3.913595e-03,5.034390e-03,7.617374e-03
7.540000e+02,4.664057e-03,5.896855e-03,8.453643e-03
7.550000e+02,4.695078e-03,5.876970e-03,8.245258e-03
7.560000e+02,5.234971e-03,6.330044e-03,8.524078e-03
7.570000e+02,4.865942e-03,5.845079e-03,7.732452e-03
7.580000e+02,3.676112e-03,4.428532e-03,5.944747e-03
7.590000e+02,2.525933e-03,3.036627e-03,4.079558e-03
7.600000e+02,1.473654e-03,1.704392e-03,2.215749e-03
7.610000e+02,5.796475e-04,5.422553e-04,4.848479e-04
7.620000e+02,-4.822709e-04,-7.825011e-04,-1.366284e-03
7.630000e+02,-1.410144e-03,-1.953288e-03,-3.067453e-03
7.640000e+02,-2.275806e-03,-3.027262e-03,-4.581179e-03
7.650000e+02,-2.772448e-03,-3.692732e-03,-5.629125e-03
7.660000e+02,-2.968409e-03,-3.972779e-03,-6.148417e-03
7.670000e+02,-2.969836e-03,-4.011038e-03,-6.318229e-03
7.680000e+02,-2.465423e-03,-3.405410e-03,-5.676468e-03
7.690000e+02,-1.684382e-03,-2.493395e-03,-4.627256e-03
7.700000e+02,-1.455826e-03,-2.216432e-03,-4.169725e-03
7.710000e+02,-5.420976e-04,-1.141651e-03,-2.718992e-03
7.720000e+02,4.388125e-04,2.874122e-05,-1.151976e-03
7.730000e+02,1.438669e-03,1.210827e-03,4.400301e-04
7.740000e+02,2.948344e-03,2.979329e-03,2.747388e-03
7.750000e+02,4.363587e-03,4.592762e-03,5.010971e-03
7.760000e+02,5.413418e-03,5.880621e-03,6.887843e-03
7.770000e+02,6.616443e-03,7.309611e-03,8.942198e-03
7.780000e+02,8.069109e-03,9.025079e-03,1.123829e-02
7.790000e+02,9.173767e-03,1.033498e-02,1.307339e-02
7.800000e+02,1.002817e-02,1.143303e-02,1.470241e-02
7.810000e+02,1.060681e-02,1.213550e-02,1.576982e-02
7.820000e+02,1.090833e-02,1.246122e-02,1.633071e-02
7.830000e+02,1.087405e-02,1.239054e-02,1.639286e-02
7.840000e+02,1.012350e-02,1.155992e-02,1.546590e-02
7.850000e+02,9.381384e-03,1.075351e-02,1.456607e-02
7.860000e+02,8.304686e-03,9.497678e-03,1.292369e-02
7.870000e+02,6.497266e-03,7.480785e-03,1.038363e-02
7.880000e+02,5.014055e-03,5.720741e-03,7.952996e-03
7.890000e+02,2.822314e-03,3.278638e-03,4.769243e-03
7.900000e+02,9.590362e-04,1.156958e-03,1.806602e-03
7.910000e+02,-8.926532e-04,-1.006177e-03,-1.311407e-03
7.920000e+02,-3.076071e-03,-3.463066e-03,-4.668871e-03
7.930000e+02,-4.959140e-03,-5.669497e-03,-7.811625e-03
7.940000e+02,-6.214992e-03,-7.150297e-03,-1.007555e-02
7.950000e+02,-7.361044e-03,-8.478861e-03,-1.210768e-02
7.960000e+02,-8.976816e-03,-1.026530e-02,-1.438610e-02
7.970000e+02,-9.576292e-03,-1.097408e-02,-1.537581e-02
7.980000e+02,-9.549796e-03,-1.096736e-02,-1.538656e-02
7.990000e+02,-9.739387e-03,-1.119771e-02,-1.550927e-02
8.000000e+02,-9.985558e-03,-1.145057e-02,-1.550847e-02
8.010000e+02,-9.452059e-03,-1.083423e-02,-1.448166e-02
8.020000e+02,-8.192640e-03,-9.427346e-03,-1.239756e-02
8.030000e+02,-6.749936e-03,-7.854369e-03,-1.009349e-02
8.040000e+02,-5.153316e-03,-6.039938e-03,-7.509769e-03
8.050000e+02,-3.614860e-03,-4.259788e-03,-4.858796e-03
8.060000e+02,-2.039631e-03,-2.379159e-03,-2.069620e-03
8.070000e+02,-1.919499e-04,-2.166219e-04,8.940034e-04
8.080000e+02,1.111009e-03,1.377638e-03,3.221727e-03
8.090000e+02,2.437871e-03,3.077040e-03,5.526618e-03
8.100000e+02,4.061540e-03,5.035537e-03,7.950062e-03
8.110000e+02,4.942780e-03,6.172578e-03,9.415222e-03
8.120000e+02,5.885552e-03,7.277980e-03,1.055667e-02
8.130000e+02,5.717351e-03,7.155020e-03,1.018021e-02
8.140000e+02,5.866902e-03,7.356390e-03,1.009737e-02
8.150000e+02,5.950265e-03,7.420059e-03,9.814011e-03
8.160000e+02,5.570569e-03,6.899840e-03,8.813493e-03
8.170000e+02,4.722628e-03,5.857082e-03,7.274375e-03
8.180000e+02,3.913695e-03,4.715836e-03,5.548123e-03
8.190000e+02,2.751687e-03,3.182291e-03,3.494917e-03
8.200000e+02,1.485791e-03,1.512162e-03,1.277993e-03
8.210000e+02,3.097364e-04,-5.089458e-05,-8.363759e-04
8.220000e+02,-5.489980e-04,-1.238431e-03,-2.365548e-03
8.230000e+02,-1.489308e-03,-2.480465e-03,-3.940032e-03
8.240000e+02,-2.423123e-03,-3.632365e-03,-5.240331e-03
8.250000e+02,-3.097314e-03,-4.464405e-03,-6.154833e-03
8.260000e+02,-3.531679e-03,-4.895674e-03,-6.494984e-03
8.270000e+02,-3.543127e-03,-4.761368e-03,-6.170867e-03
8.280000e+02,-3.565853e-03,-4.651394e-03,-5.884092e-03
8.290000e+02,-3.179288e-03,-4.012157e-03,-5.025276e-03
8.300000e+02,-2.815661e-03,-3.372074e-03,-4.086664e-03
8.310000e+02,-2.325709e-03,-2.552651e-03,-2.943854e-03
8.320000e+02,-1.778588e-03,-1.718033e-03,-1.906576e-03
8.330000e+02,-1.314478e-03,-8.535284e-04,-8.149309e-04
8.340000e+02,-7.567104e-04,4.354466e-05,3.078339e-04
8.350000e+02,2.266188e-04,1.292785e-03,1.735460e-03
8.360000e+02,4.899178e-04,1.718973e-03,2.277359e-03
8.370000e+02,9.029327e-04,2.122718e-03,2.728386e-03
8.380000e+02,1.768529e-03,2.943302e-03,3.664584e-03
8.390000e+02,2.181608e-03,3.185761e-03,4.022536e-03
8.400000e+02,2.393750e-03,3.127938e-03,3.994525e-03
8.410000e+02,2.646889e-03,3.080654e-03,3.978890e-03
8.420000e+02,2.969384e-03,3.125426e-03,4.158492e-03
8.430000e+02,2.753961e-03,2.626275e-03,3.792239e-03
8.440000e+02,2.403225e-03,2.080005e-03,3.383700e-03
8.450000e+02,1.817586e-03,1.302076e-03,2.735747e-03
8.460000e+02,1.530649e-03,9.184659e-04,2.482210e-03
8.470000e+02,8.310563e-04,2.088984e-04,1.896577e-03
8.480000e+02,1.194545e-04,-4.007298e-04,1.301268e-03
8.490000e+02,-7.757550e-04,-1.067791e-03,5.842160e-04
8.500000e+02,-1.228597e-03,-1.264094e-03,3.051613e-04
8.510000e+02,-2.575827e-03,-2.354208e-03,-9.820755e-04
8.520000e+02,-3.464112e-03,-2.922568e-03,-1.810408e-03
8.530000e+02,-4.467806e-03,-3.642340e-03,-2.956023e-03
8.540000e+02,-5.287252e-03,-4.226172e-03,-3.922411e-03
8.550000e+02,-6.207850e-03,-5.042095e-03,-5.218362e-03
8.560000e+02,-7.428426e-03,-6.350508e-03,-7.148634e-03
8.570000e+02,-8.189728e-03,-7.269830e-03,-8.633246e-03
8.580000e+02,-9.006774e-03,-8.298482e-03,-1.013244e-02
8.590000e+02,-1.011248e-02,-9.782397e-03,-1.201162e-02
8.600000e+02,-1.083023e-02,-1.099436e-02,-1.363608e-02
8.610000e+02,-1.126061e-02,-1.195064e-02,-1.489982e-02
8.620000e+02,-1.149385e-02,-1.276110e-02,-1.593309e-02
8.630000e+02,-1.129713e-02,-1.302502e-02,-1.622830e-02
8.640000e+02,-1.108558e-02,-1.315091e-02,-1.618233e-02
8.650000e+02,-1.051512e-02,-1.281290e-02,-1.548239e-02
8.660000e+02,-1.000315e-02,-1.235693e-02,-1.451979e-02
8.670000e+02,-8.785372e-03,-1.104144e-02,-1.262303e-02
8.680000e+02,-7.568174e-03,-9.517740e-03,-1.042260e-02
8.690000e+02,-6.175278e-03,-7.649199e-03,-7.850367e-03
8.700000e+02,-5.307989e-03,-6.271967e-03,-5.872264e-03
8.710000e+02,-4.298837e-03,-4.667677e-03,-3.696269e-03
8.720000e+02,-3.484654e-03,-3.206780e-03,-1.768549e-03
8.730000e+02,-2.630458e-03,-1.699679e-03,7.010358e-05
8.740000e+02,-1.873372e-03,-3.382392e-04,1.676130e-03
8.750000e+02,-1.604013e-03,4.561972e-04,2.533395e-03
8.760000e+02,-1.783571e-03,5.396585e-04,2.467240e-03
8.770000e+02,-1.631528e-03,7.641466e-04,2.403080e-03
8.780000e+02,-1.773347e-03,5.420735e-04,1.776501e-03
8.790000e+02,-2.212718e-03,-2.202911e-04,4.331865e-04
8.800000e+02,-3.076564e-03,-1.654610e-03,-1.680746e-03
8.810000e+02,-3.597510e-03,-2.885532e-03,-3.648516e-03
8.820000e+02,-4.316545e-03,-4.374951e-03,-5.854234e-03
8.830000e+02,-4.786916e-03,-5.608419e-03,-7.750293e-03
8.840000e+02,-4.927748e-03,-6.459371e-03,-9.156449e-03
8.850000e+02,-5.373472e-03,-7.564333e-03,-1.073609e-02
8.860000e+02,-5.583842e-03,-8.323283e-03,-1.181452e-02
8.870000e+02,-5.073918e-03,-8.122203e-03,-1.172058e-02
8.880000e+02,-4.068922e-03,-7.146110e-03,-1.060500e-02
8.890000e+02,-3.101048e-03,-6.084721e-03,-9.341264e-03
8.900000e+02,-1.409496e-03,-3.956510e-03,-6.644311e-03
8.910000e+02,4.726315e-04,-1.464395e-03,-3.434945e-03
8.920000e+02,2.199018e-03,9.796602e-04,-2.512653e-04
8.930000e+02,4.200108e-03,3.827953e-03,3.501378e-03
8.940000e+02,6.154691e-03,6.643739e-03,7.242942e-03
8.950000e+02,7.851836e-03,9.188563e-03,1.069258e-02
8.960000e+02,9.544899e-03,1.151747e-02,1.371114e-02
8.970000e+02,1.125677e-02,1.379914e-02,1.673312e-02
8.980000e+02,1.246212e-02,1.540814e-02,1.894635e-02
8.990000e+02,1.338038e-02,1.643756e-02,2.029734e-02
9.000000e+02,1.354076e-02,1.645143e-02,2.037703e-02
9.010000e+02,1.328713e-02,1.584304e-02,1.967231e-02
9.020000e+02,1.299764e-02,1.509581e-02,1.865694e-02
9.030000e+02,1.255952e-02,1.406538e-02,1.718319e-02
9.040000e+02,1.216498e-02,1.298478e-02,1.552350e-02
9.050000e+02,1.150358e-02,1.154959e-02,1.338259e-02
9.060000e+02,1.108549e-02,1.062626e-02,1.188353e-02
9.070000e+02,1.017431e-02,9.165068e-03,9.701747e-03
9.080000e+02,8.791408e-03,7.363210e-03,7.210265e-03
9.090000e+02,7.798967e-03,6.084680e-03,5.321670e-03
9.100000e+02,7.667658e-03,5.856879e-03,4.647677e-03
9.110000e+02,7.328658e-03,5.597843e-03,4.089797e-03
9.120000e+02,6.856510e-03,5.366415e-03,3.709262e-03
9.130000e+02,7.150463e-03,6.070005e-03,4.470469e-03
9.140000e+02,7.381416e-03,6.775381e-03,5.359413e-03
9.150000e+02,7.571198e-03,7.445008e-03,6.383402e-03
9.160000e+02,7.407580e-03,7.831050e-03,7.222646e-03
9.170000e+02,7.751364e-03,8.560802e-03,8.355988e-03
9.180000e+02,8.393262e-03,9.598043e-03,9.949378e-03
9.190000e+02,8.644420e-03,1.010061e-02,1.094768e-02
9.200000e+02,8.724750e-03,1.030348e-02,1.154571e-02
9.210000e+02,8.641886e-03,1.015962e-02,1.168380e-02
9.220000e+02,8.502008e-03,9.919829e-03,1.167285e-02
9.230000e+02,8.368272e-03,9.538017e-03,1.141123e-02
9.240000e+02,7.838595e-03,8.626317e-03,1.039962e-02
9.250000e+02,6.919879e-03,7.302341e-03,8.845680e-03
9.260000e+02,6.339438e-03,6.355849e-03,7.562007e-03
9.270000e+02,5.345387e-03,4.998618e-03,5.760262e-03
9.280000e+02,4.716663e-03,4.012255e-03,4.292250e-03
9.290000e+02,3.775894e-03,2.828722e-03,2.619630e-03
9.300000e+02,3.354226e-03,2.210362e-03,1.393511e-03
9.310000e+02,2.799982e-03,1.568237e-03,2.485285e-04
9.320000e+02,2.262620e-03,1.039670e-03,-7.615979e-04
9.330000e+02,1.878947e-03,6.595798e-04,-1.570343e-03
9.340000e+02,1.253607e-03,1.790448e-04,-2.306037e-03
9.350000e+02,9.242271e-04,3.690397e-06,-2.607002e-03
9.360000e+02,1.133299e-03,4.457626e-04,-2.065880e-03
9.370000e+02,1.744634e-03,1.216761e-03,-1.081256e-03
9.380000e+02,2.387689e-03,2.154667e-03,3.380931e-04
9.390000e+02,2.522219e-03,2.525164e-03,1.276769e-03
9.400000e+02,3.283655e-03,3.510650e-03,2.802649e-03
9.410000e+02,3.865868e-03,4.286266e-03,4.236411e-03
9.420000e+02,4.895657e-03,5.547485e-03,6.258478e-03
9.430000e+02,5.893310e-03,6.656891e-03,7.957818e-03
9.440000e+02,6.666805e-03,7.528656e-03,9.334751e-03
9.450000e+02,7.015983e-03,7.788412e-03,9.884043e-03
9.460000e+02,7.518637e-03,8.128368e-03,1.035273e-02
9.470000e+02,7.911921e-03,8.476029e-03,1.084098e-02
9.480000e+02,7.919616e-03,8.403276e-03,1.072402e-02
9.490000e+02,7.733410e-03,8.186005e-03,1.040089e-02
9.500000e+02,7.663336e-03,8.145020e-03,1.025472e-02
9.510000e+02,7.428348e-03,7.973243e-03,9.907863e-03
9.520000e+02,6.891100e-03,7.428234e-03,9.094290e-03
9.530000e+02,5.376868e-03,5.720903e-03,6.920121e-03
9.540000e+02,3.884509e-03,4.127872e-03,4.872363e-03
9.550000e+02,3.063739e-03,3.241724e-03,3.568420e-03
9.560000e+02,1.636680e-03,1.738712e-03,1.650481e-03
9.570000e+02,4.141942e-04,3.392600e-04,-1.731787e-04
9.580000e+02,-9.819481e-04,-1.110481e-03,-1.932986e-03
9.590000e+02,-1.789799e-03,-1.915763e-03,-2.925530e-03
9.600000e+02,-2.681647e-03,-2.871006e-03,-4.061936e-03
9.610000e+02,-3.231531e-03,-3.437573e-03,-4.651740e-03
9.620000e+02,-3.729050e-03,-4.014578e-03,-5.220366e-03
9.630000e+02,-4.392146e-03,-4.690821e-03,-5.790601e-03
9.640000e+02,-4.833587e-03,-5.140722e-03,-6.146786e-03
9.650000e+02,-5.075156e-03,-5.300073e-03,-6.198957e-03
9.660000e+02,-5.207875e-03,-5.420838e-03,-6.186027e-03
9.670000e+02,-5.366039e-03,-5.494867e-03,-6.056209e-03
9.680000e+02,-5.835970e-03,-6.006498e-03,-6.533086e-03
9.690000e+02,-6.028939e-03,-6.198743e-03,-6.711522e-03
9.700000e+02,-5.559249e-03,-5.700401e-03,-6.135232e-03
9.710000e+02,-6.034032e-03,-6.183963e-03,-6.522852e-03
9.720000e+02,-6.133846e-03,-6.347854e-03,-6.696544e-03
9.730000e+02,-5.986850e-03,-6.217915e-03,-6.613835e-03
9.740000e+02,-5.913477e-03,-6.233269e-03,-6.626387e-03
9.750000e+02,-5.295771e-03,-5.627144e-03,-5.977754e-03
9.760000e+02,-4.918584e-03,-5.260239e-03,-5.513500e-03
9.770000e+02,-5.621996e-03,-5.989533e-03,-6.211158e-03
9.780000e+02,-4.867357e-03,-5.212988e-03,-5.351948e-03
9.790000e+02,-4.437336e-03,-4.660526e-03,-4.591419e-03
9.800000e+02,-4.798706e-03,-4.971822e-03,-4.823991e-03
9.810000e+02,-5.117736e-03,-5.238153e-03,-5.059559e-03
9.820000e+02,-5.031029e-03,-4.994768e-03,-4.730502e-03
9.830000e+02,-4.908059e-03,-4.727727e-03,-4.297409e-03
9.840000e+02,-5.056465e-03,-4.840989e-03,-4.435152e-03
9.850000e+02,-5.203808e-03,-4.963748e-03,-4.699238e-03
9.860000e+02,-6.163437e-03,-5.965181e-03,-5.857571e-03
9.870000e+02,-5.692506e-03,-5.405233e-03,-5.380835e-03
9.880000e+02,-6.194028e-03,-5.996235e-03,-6.272671e-03
9.890000e+02,-6.198198e-03,-5.988686e-03,-6.409472e-03
9.900000e+02,-5.668153e-03,-5.457886e-03,-5.929906e-03
9.910000e+02,-5.929183e-03,-5.754838e-03,-6.288399e-03
9.920000e+02,-6.070403e-03,-6.073236e-03,-6.753601e-03
9.930000e+02,-5.973993e-03,-6.192056e-03,-7.047014e-03
9.940000e+02,-6.321958e-03,-6.702899e-03,-7.605539e-03
9.950000e+02,-6.367525e-03,-6.862646e-03,-7.751764e-03
9.960000e+02,-5.885298e-03,-6.503817e-03,-7.296529e-03
9.970000e+02,-4.905339e-03,-5.494243e-03,-6.038693e-03
9.980000e+02,-4.169880e-03,-4.644945e-03,-4.803924e-03
9.990000e+02,-4.106682e-03,-4.551548e-03,-4.458003e-03
1.000000e+03,-4.209046e-03,-4.598791e-03,-4.345114e-03
1.001000e+03,-4.077727e-03,-4.274511e-03,-3.727435e-03
1.002000e+03,-3.961957e-03,-4.043147e-03,-3.347598e-03
1.003000e+03,-3.764611e-03,-3.717763e-03,-2.930092e-03
1.004000e+03,-2.942823e-03,-2.665105e-03,-1.724008e-03
1.005000e+03,-2.903646e-03,-2.369084e-03,-1.282072e-03
1.006000e+03,-2.911824e-03,-2.177564e-03,-1.107528e-03
1.007000e+03,-3.668274e-03,-2.892624e-03,-2.071143e-03
1.008000e+03,-4.480625e-03,-3.544555e-03,-2.868997e-03
1.009000e+03,-4.361282e-03,-3.366691e-03,-2.902112e-03
1.010000e+03,-5.167587e-03,-4.333385e-03,-4.230158e-03
1.011000e+03,-5.361356e-03,-4.684584e-03,-4.865092e-03
1.012000e+03,-5.374070e-03,-4.916730e-03,-5.366071e-03
1.013000e+03,-5.278382e-03,-5.001019e-03,-5.624678e-03
1.014000e+03,-5.255365e-03,-5.270788e-03,-6.092859e-03
1.015000e+03,-5.513883e-03,-5.837382e-03,-6.757823e-03
1.016000e+03,-5.744891e-03,-6.326751e-03,-7.183747e-03
1.017000e+03,-5.940966e-03,-6.747417e-03,-7.530968e-03
1.018000e+03,-6.238553e-03,-7.157288e-03,-7.746117e-03
1.019000e+03,-6.180948e-03,-7.177580e-03,-7.540282e-03
1.020000e+03,-6.153113e-03,-7.090620e-03,-7.165560e-03
1.021000e+03,-6.098109e-03,-6.897375e-03,-6.622310e-03
1.022000e+03,-5.450813e-03,-5.987723e-03,-5.341354e-03
1.023000e+03,-6.029879e-03,-6.381111e-03,-5.552230e-03
1.024000e+03,-6.176397e-03,-6.198971e-03,-5.120776e-03
1.025000e+03,-6.362450e-03,-6.074031e-03,-4.863126e-03
1.026000e+03,-6.424307e-03,-5.823961e-03,-4.597149e-03
1.027000e+03,-6.756383e-03,-5.919498e-03,-4.788390e-03
1.028000e+03,-6.881460e-03,-5.856349e-03,-4.846151e-03
1.029000e+03,-7.065259e-03,-5.914536e-03,-5.095451e-03
1.030000e+03,-8.420002e-03,-7.296598e-03,-6.824102e-03
1.031000e+03,-9.805984e-03,-8.752218e-03,-8.659425e-03
1.032000e+03,-1.053774e-02,-9.689930e-03,-1.009903e-02
1.033000e+03,-1.131336e-02,-1.084552e-02,-1.179065e-02
1.034000e+03,-1.215628e-02,-1.209602e-02,-1.357903e-02
1.035000e+03,-1.331244e-02,-1.374965e-02,-1.575421e-02
1.036000e+03,-1.434123e-02,-1.521035e-02,-1.768451e-02
1.037000e+03,-1.447809e-02,-1.572818e-02,-1.849430e-02
1.038000e+03,-1.435962e-02,-1.607020e-02,-1.918467e-02
1.039000e+03,-1.431664e-02,-1.637249e-02,-1.971134e-02
1.040000e+03,-1.335253e-02,-1.547512e-02,-1.863526e-02
1.041000e+03,-1.314031e-02,-1.528310e-02,-1.825514e-02
1.042000e+03,-1.269105e-02,-1.464439e-02,-1.718077e-02
1.043000e+03,-1.149541e-02,-1.320039e-02,-1.530905e-02
1.044000e+03,-1.026444e-02,-1.158129e-02,-1.316320e-02
1.045000e+03,-8.710763e-03,-9.531916e-03,-1.054216e-02
1.046000e+03,-7.449419e-03,-7.750889e-03,-8.178998e-03
1.047000e+03,-5.889131e-03,-5.625815e-03,-5.405380e-03
1.048000e+03,-4.544830e-03,-3.801158e-03,-3.029778e-03
1.049000e+03,-3.307197e-03,-2.171185e-03,-9.525021e-04
1.050000e+03,-2.205459e-03,-7.381349e-04,8.722371e-04
1.051000e+03,-1.101191e-03,5.247972e-04,2.348243e-03
1.052000e+03,4.039491e-04,2.208299e-03,4.224684e-03
1.053000e+03,8.245570e-04,2.604643e-03,4.666049e-03
1.054000e+03,2.576667e-04,1.648238e-03,3.348803e-03
1.055000e+03,3.382761e-05,9.756294e-04,2.247797e-03
1.056000e+03,5.268916e-04,9.459121e-04,1.689060e-03
1.057000e+03,5.974171e-04,5.452552e-04,7.834730e-04
1.058000e+03,9.273669e-05,-4.805377e-04,-8.964602e-04
1.059000e+03,-1.364979e-04,-1.204911e-03,-2.213488e-03
1.060000e+03,1.186796e-03,-1.765654e-04,-1.599928e-03
1.061000e+03,1.253385e-03,-2.616252e-04,-1.923644e-03
1.062000e+03,1.758528e-03,2.273226e-04,-1.626959e-03
1.063000e+03,2.957162e-03,1.553123e-03,-2.677798e-04
1.064000e+03,3.906171e-03,2.772530e-03,1.210232e-03
1.065000e+03,5.340886e-03,4.585213e-03,3.521212e-03
1.066000e+03,6.524264e-03,6.200056e-03,5.783015e-03
1.067000e+03,8.293381e-03,8.495881e-03,8.890278e-03
1.068000e+03,9.778986e-03,1.054593e-02,1.189909e-02
1.069000e+03,1.055035e-02,1.183403e-02,1.411789e-02
1.070000e+03,1.129651e-02,1.301416e-02,1.618521e-02
1.071000e+03,1.226959e-02,1.437005e-02,1.840792e-02
1.072000e+03,1.188835e-02,1.413783e-02,1.869359e-02
1.073000e+03,1.205567e-02,1.443851e-02,1.952580e-02
1.074000e+03,1.195568e-02,1.429386e-02,1.962940e-02
1.075000e+03,1.076777e-02,1.292300e-02,1.825556e-02
1.076000e+03,9.337802e-03,1.118331e-02,1.616722e-02
1.077000e+03,7.603578e-03,9.124151e-03,1.358775e-02
1.078000e+03,5.067702e-03,6.178652e-03,9.815584e-03
1.079000e+03,2.043386e-03,2.726170e-03,5.325333e-03
1.080000e+03,-6.913483e-04,-4.894989e-04,8.367230e-04
1.081000e+03,-3.244878e-03,-3.551912e-03,-3.577964e-03
1.082000e+03,-5.486160e-03,-6.309720e-03,-7.701887e-03
1.083000e+03,-7.859204e-03,-9.118146e-03,-1.183738e-02
1.084000e+03,-1.046718e-02,-1.208648e-02,-1.593798e-02
1.085000e+03,-1.245840e-02,-1.428050e-02,-1.902322e-02
1.086000e+03,-1.357973e-02,-1.556458e-02,-2.101045e-02
1.087000e+03,-1.458570e-02,-1.665310e-02,-2.245062e-02
1.088000e+03,-1.570126e-02,-1.781922e-02,-2.372310e-02
1.089000e+03,-1.589724e-02,-1.790538e-02,-2.358432e-02
1.090000e+03,-1.567562e-02,-1.756330e-02,-2.281237e-02
1.091000e+03,-1.475785e-02,-1.646884e-02,-2.101783e-02
1.092000e+03,-1.313965e-02,-1.446065e-02,-1.786299e-02
1.093000e+03,-1.158588e-02,-1.257925e-02,-1.487534e-02
1.094000e+03,-9.798510e-03,-1.037633e-02,-1.149450e-02
1.095000e+03,-8.700945e-03,-8.880291e-03,-8.922345e-03
1.096000e+03,-7.448207e-03,-7.245213e-03,-6.253251e-03
1.097000e+03,-5.596801e-03,-5.001642e-03,-3.173504e-03
1.098000e+03,-4.593995e-03,-3.825162e-03,-1.525078e-03
1.099000e+03,-4.262854e-03,-3.318977e-03,-7.456945e-04
1.100000e+03,-3.443951e-03,-2.372450e-03,2.741959e-04
1.101000e+03,-2.298642e-03,-1.132961e-03,1.434238e-03
1.102000e+03,-2.520534e-03,-1.366208e-03,9.547323e-04
1.103000e+03,-2.857784e-03,-1.854033e-03,-4.380339e-05
1.104000e+03,-2.573185e-03,-1.665809e-03,-3.790933e-04
1.105000e+03,-3.359068e-03,-2.789550e-03,-2.293530e-03
1.106000e+03,-4.292194e-03,-4.054969e-03,-4.309981e-03
1.107000e+03,-4.823173e-03,-4.952084e-03,-5.888102e-03
1.108000e+03,-4.523574e-03,-4.983281e-03,-6.496321e-03
1.109000e+03,-5.238561e-03,-6.087300e-03,-8.159591e-03
1.110000e+03,-4.951682e-03,-6.097569e-03,-8.443704e-03
1.111000e+03,-5.118837e-03,-6.504975e-03,-8.955025e-03
1.112000e+03,-5.398401e-03,-6.982454e-03,-9.458389e-03
1.113000e+03,-5.928903e-03,-7.570326e-03,-9.882996e-03
1.114000e+03,-4.879634e-03,-6.425990e-03,-8.349467e-03
1.115000e+03,-4.417647e-03,-5.769511e-03,-7.206776e-03
1.116000e+03,-4.264033e-03,-5.332912e-03,-6.240258e-03
1.117000e+03,-3.049189e-03,-3.645851e-03,-3.885616e-03
1.118000e+03,-1.759693e-03,-1.858113e-03,-1.586438e-03
1.119000e+03,-5.439165e-04,-1.879662e-04,5.167314e-04
1.120000e+03,2.863269e-04,1.174931e-03,2.338422e-03
1.121000e+03,9.256764e-04,2.172281e-03,3.500489e-03
1.122000e+03,1.055927e-03,2.554392e-03,3.943504e-03
1.123000e+03,1.790408e-03,3.428485e-03,4.780148e-03
1.124000e+03,2.431052e-03,4.082290e-03,5.350354e-03
1.125000e+03,2.798988e-03,4.266865e-03,5.262459e-03
1.126000e+03,3.133925e-03,4.322951e-03,5.106162e-03
1.127000e+03,3.232495e-03,3.984592e-03,4.479565e-03
1.128000e+03,3.489147e-03,3.766150e-03,4.015287e-03
1.129000e+03,3.024206e-03,2.815768e-03,2.814233e-03
1.130000e+03,3.213754e-03,2.565881e-03,2.355500e-03
1.131000e+03,3.596504e-03,2.613346e-03,2.284631e-03
1.132000e+03,3.701437e-03,2.439097e-03,2.045480e-03
1.133000e+03,4.455446e-03,3.144662e-03,2.900103e-03
1.134000e+03,4.552559e-03,3.287631e-03,3.177893e-03
1.135000e+03,5.187443e-03,4.144886e-03,4.287047e-03
1.136000e+03,6.105355e-03,5.405863e-03,5.927802e-03
1.137000e+03,7.141308e-03,6.922249e-03,7.861902e-03
1.138000e+03,7.634387e-03,7.906987e-03,9.210993e-03
1.139000e+03,8.355883e-03,9.193295e-03,1.088279e-02
1.140000e+03,8.768309e-03,1.008202e-02,1.205231e-02
1.141000e+03,9.210713e-03,1.097007e-02,1.311007e-02
1.142000e+03,8.996713e-03,1.109994e-02,1.343110e-02
1.143000e+03,9.179816e-03,1.147677e-02,1.389665e-02
1.144000e+03,8.711281e-03,1.095233e-02,1.315643e-02
1.145000e+03,8.228023e-03,1.017616e-02,1.205139e-02
1.146000e+03,6.982975e-03,8.423890e-03,9.787098e-03
1.147000e+03,6.032753e-03,6.891705e-03,7.784839e-03
1.148000e+03,5.116921e-03,5.393371e-03,5.836795e-03
1.149000e+03,4.156547e-03,3.714052e-03,3.587526e-03
1.150000e+03,2.938625e-03,1.879624e-03,1.229571e-03
1.151000e+03,1.983691e-03,3.085883e-04,-9.447105e-04
1.152000e+03,1.104971e-03,-1.001703e-03,-2.631641e-03
1.153000e+03,7.267739e-04,-1.616471e-03,-3.550273e-03
1.154000e+03,2.121969e-06,-2.391410e-03,-4.686777e-03
1.155000e+03,1.295089e-04,-1.954855e-03,-4.243584e-03
1.156000e+03,-1.167084e-04,-1.857265e-03,-4.287852e-03
1.157000e+03,6.171230e-04,-6.319077e-04,-3.019108e-03
1.158000e+03,1.194435e-03,5.453202e-04,-1.663246e-03
1.159000e+03,1.967389e-03,1.888200e-03,-2.788575e-05
1.160000e+03,2.806411e-03,3.300484e-03,1.721561e-03
1.161000e+03,4.052866e-03,4.994312e-03,3.830885e-03
1.162000e+03,4.433739e-03,5.675453e-03,5.003943e-03
1.163000e+03,6.070793e-03,7.537722e-03,7.552470e-03
1.164000e+03,7.177467e-03,8.706177e-03,9.398795e-03
1.165000e+03,7.698298e-03,9.094713e-03,1.036255e-02
1.166000e+03,8.135628e-03,9.252751e-03,1.100177e-02
1.167000e+03,8.474260e-03,9.332580e-03,1.155256e-02
1.168000e+03,8.459280e-03,8.862787e-03,1.124998e-02
1.169000e+03,8.682253e-03,8.748130e-03,1.125454e-02
1.170000e+03,8.730305e-03,8.470998e-03,1.092090e-02
1.171000e+03,8.576792e-03,8.164562e-03,1.056888e-02
1.172000e+03,7.892592e-03,7.326039e-03,9.423134e-03
1.173000e+03,7.058663e-03,6.393205e-03,8.180975e-03
1.174000e+03,6.395473e-03,5.727258e-03,6.969480e-03
1.175000e+03,6.012540e-03,5.506824e-03,6.277195e-03
1.176000e+03,5.559416e-03,5.256795e-03,5.441531e-03
1.177000e+03,4.510100e-03,4.515328e-03,3.998140e-03
1.178000e+03,4.052129e-03,4.294514e-03,3.258874e-03
1.179000e+03,3.273515e-03,3.676965e-03,2.122454e-03
1.180000e+03,2.698246e-03,3.184789e-03,1.334435e-03
1.181000e+03,2.363055e-03,2.872445e-03,7.008771e-04
1.182000e+03,2.220719e-03,2.661551e-03,4.166758e-04
1.183000e+03,1.978046e-03,2.266045e-03,3.688660e-05
1.184000e+03,1.873512e-03,1.889443e-03,-3.130480e-04
1.185000e+03,1.510551e-03,1.274490e-03,-6.870880e-04
1.186000e+03,2.437531e-03,1.898593e-03,3.095064e-04
1.187000e+03,3.114443e-03,2.281136e-03,1.207511e-03
1.188000e+03,3.299491e-03,2.219210e-03,1.508626e-03
1.189000e+03,4.151231e-03,2.889079e-03,2.508731e-03
1.190000e+03,5.441245e-03,4.169865e-03,4.170266e-03
1.191000e+03,6.635751e-03,5.475695e-03,5.730560e-03
1.192000e+03,8.140165e-03,7.293839e-03,7.869617e-03
1.193000e+03,9.536085e-03,9.125253e-03,1.002263e-02
1.194000e+03,1.054693e-02,1.060889e-02,1.169514e-02
1.195000e+03,1.185989e-02,1.241895e-02,1.353391e-02
1.196000e+03,1.265238e-02,1.365101e-02,1.468638e-02
1.197000e+03,1.386276e-02,1.526445e-02,1.629542e-02
1.198000e+03,1.535264e-02,1.704978e-02,1.823043e-02
1.199000e+03,1.627890e-02,1.811774e-02,1.939877e-02
1.200000e+03,1.699615e-02,1.878395e-02,2.016286e-02
1.201000e+03,1.781605e-02,1.938484e-02,2.084399e-02
1.202000e+03,1.872887e-02,1.999444e-02,2.155385e-02
1.203000e+03,1.915642e-02,2.008483e-02,2.177651e-02
1.204000e+03,1.893394e-02,1.937003e-02,2.099801e-02
1.205000e+03,1.894324e-02,1.896263e-02,2.066822e-02
1.206000e+03,1.802715e-02,1.765102e-02,1.936833e-02
1.207000e+03,1.728441e-02,1.659294e-02,1.826476e-02
1.208000e+03,1.660643e-02,1.569693e-02,1.720565e-02
1.209000e+03,1.638923e-02,1.539766e-02,1.685694e-02
1.210000e+03,1.545067e-02,1.458364e-02,1.583452e-02
1.211000e+03,1.538431e-02,1.476264e-02,1.584793e-02
1.212000e+03,1.519373e-02,1.491689e-02,1.576304e-02
1.213000e+03,1.482398e-02,1.500597e-02,1.567348e-02
1.214000e+03,1.434020e-02,1.488113e-02,1.520078e-02
1.215000e+03,1.471657e-02,1.568844e-02,1.581148e-02
1.216000e+03,1.440913e-02,1.569305e-02,1.550264e-02
1.217000e+03,1.413933e-02,1.561933e-02,1.521088e-02
1.218000e+03,1.390500e-02,1.542138e-02,1.477977e-02
1.219000e+03,1.365709e-02,1.503527e-02,1.429202e-02
1.220000e+03,1.355656e-02,1.463788e-02,1.385165e-02
1.221000e+03,1.281178e-02,1.342085e-02,1.256709e-02
1.222000e+03,1.308474e-02,1.314274e-02,1.233666e-02
1.223000e+03,1.262217e-02,1.221178e-02,1.162703e-02
1.224000e+03,1.252430e-02,1.161591e-02,1.136944e-02
1.225000e+03,1.253351e-02,1.129394e-02,1.148306e-02
1.226000e+03,1.217952e-02,1.064934e-02,1.115171e-02
1.227000e+03,1.177995e-02,1.014652e-02,1.092846e-02
1.228000e+03,1.160160e-02,1.003429e-02,1.097624e-02
1.229000e+03,1.124295e-02,9.925488e-03,1.109969e-02
1.230000e+03,1.111744e-02,1.021343e-02,1.145760e-02
1.231000e+03,1.073973e-02,1.031550e-02,1.154097e-02
1.232000e+03,1.089144e-02,1.106321e-02,1.237405e-02
1.233000e+03,1.138549e-02,1.217336e-02,1.330981e-02
1.234000e+03,1.161957e-02,1.298996e-02,1.400925e-02
1.235000e+03,1.218494e-02,1.399555e-02,1.496089e-02
1.236000e+03,1.240725e-02,1.459720e-02,1.544669e-02
1.237000e+03,1.270911e-02,1.505682e-02,1.581103e-02
1.238000e+03,1.229921e-02,1.460951e-02,1.518330e-02
1.239000e+03,1.066950e-02,1.270547e-02,1.294639e-02
1.240000e+03,9.529872e-03,1.097563e-02,1.080706e-02
1.241000e+03,7.719141e-03,8.430458e-03,7.725926e-03
1.242000e+03,6.944880e-03,6.897370e-03,5.948108e-03
1.243000e+03,6.287073e-03,5.444737e-03,4.339244e-03
1.244000e+03,5.922334e-03,4.326297e-03,3.049427e-03
1.245000e+03,5.129179e-03,2.998125e-03,1.706048e-03
1.246000e+03,4.121430e-03,1.672920e-03,5.530471e-04
1.247000e+03,3.876220e-03,1.305314e-03,3.464221e-04
1.248000e+03,3.923492e-03,1.481864e-03,8.169160e-04
1.249000e+03,4.288318e-03,2.188340e-03,1.771448e-03
1.250000e+03,5.005126e-03,3.438110e-03,3.425589e-03
1.251000e+03,5.014245e-03,4.243407e-03,4.568155e-03
1.252000e+03,4.928254e-03,4.947653e-03,5.485637e-03
1.253000e+03,4.957614e-03,5.756794e-03,6.568611e-03
1.254000e+03,5.214067e-03,6.731860e-03,7.852315e-03
1.255000e+03,4.891687e-03,7.026667e-03,8.302740e-03
1.256000e+03,4.612446e-03,7.086310e-03,8.407181e-03
1.257000e+03,4.387098e-03,6.991143e-03,8.290484e-03
1.258000e+03,4.481255e-03,7.054744e-03,8.409794e-03
1.259000e+03,4.213100e-03,6.516051e-03,7.854234e-03
1.260000e+03,3.007291e-03,4.764988e-03,5.873113e-03
1.261000e+03,1.882820e-03,2.928839e-03,3.694110e-03
1.262000e+03,1.167996e-03,1.423351e-03,1.883091e-03
1.263000e+03,-8.469960e-05,-6.692728e-04,-7.209524e-04
1.264000e+03,-1.569249e-03,-2.924650e-03,-3.652459e-03
1.265000e+03,-2.671883e-03,-4.691636e-03,-6.021361e-03
1.266000e+03,-3.821601e-03,-6.316289e-03,-8.100312e-03
1.267000e+03,-4.145583e-03,-6.888410e-03,-8.971016e-03
1.268000e+03,-4.691788e-03,-7.436485e-03,-9.938809e-03
1.269000e+03,-5.326073e-03,-7.916089e-03,-1.073925e-02
1.270000e+03,-4.634646e-03,-6.938129e-03,-9.885313e-03
1.271000e+03,-4.126346e-03,-5.954584e-03,-8.770937e-03
1.272000e+03,-3.603855e-03,-4.780872e-03,-7.405938e-03
1.273000e+03,-3.015289e-03,-3.483599e-03,-5.759732e-03
1.274000e+03,-1.333241e-03,-1.091550e-03,-2.803625e-03
1.275000e+03,1.411218e-04,1.068930e-03,5.127433e-05
1.276000e+03,2.178480e-03,3.685379e-03,3.349676e-03
1.277000e+03,2.932480e-03,4.847929e-03,5.273781e-03
1.278000e+03,4.539254e-03,6.651623e-03,7.719667e-03
1.279000e+03,5.882024e-03,8.066549e-03,9.808921e-03
1.280000e+03,6.874735e-03,8.823238e-03,1.100085e-02
1.281000e+03,8.387922e-03,1.009352e-02,1.273930e-02
1.282000e+03,9.305173e-03,1.058953e-02,1.341863e-02
1.283000e+03,9.372273e-03,1.022451e-02,1.301035e-02
1.284000e+03,9.610658e-03,9.998827e-03,1.267551e-02
1.285000e+03,9.139528e-03,9.103836e-03,1.159374e-02
1.286000e+03,9.171910e-03,8.734452e-03,1.084073e-02
1.287000e+03,9.356947e-03,8.597855e-03,1.031561e-02
1.288000e+03,9.125050e-03,8.208590e-03,9.485887e-03
1.289000e+03,9.348721e-03,8.376777e-03,9.220295e-03
1.290000e+03,8.898018e-03,8.065283e-03,8.448514e-03
1.291000e+03,8.001364e-03,7.404444e-03,7.496760e-03
1.292000e+03,7.391805e-03,7.082252e-03,6.812942e-03
1.293000e+03,7.333031e-03,7.295013e-03,6.728978e-03
1.294000e+03,6.414456e-03,6.547052e-03,5.602543e-03
1.295000e+03,5.606848e-03,5.988046e-03,4.810612e-03
1.296000e+03,4.801748e-03,5.364925e-03,4.106357e-03
1.297000e+03,3.659922e-03,4.316911e-03,3.021675e-03
1.298000e+03,2.499484e-03,3.099086e-03,1.735692e-03
1.299000e+03,1.643932e-03,2.048315e-03,7.585887e-04
1.300000e+03,1.338580e-03,1.573392e-03,4.201263e-04
1.301000e+03,8.591610e-04,8.648381e-04,-8.580982e-05
1.302000e+03,4.470671e-04,2.547633e-04,-4.217460e-04
1.303000e+03,2.140185e-04,-2.457802e-04,-6.538529e-04
1.304000e+03,-1.559393e-04,-8.449728e-04,-9.961075e-04
1.305000e+03,-5.378148e-05,-9.374673e-04,-1.070358e-03
1.306000e+03,-7.644214e-04,-1.753558e-03,-1.857212e-03
1.307000e+03,8.581164e-05,-8.310778e-04,-8.090205e-04
1.308000e+03,7.691093e-04,-4.879916e-05,1.279414e-05
1.309000e+03,2.246038e-03,1.695516e-03,1.859800e-03
1.310000e+03,2.327338e-03,2.130276e-03,2.293797e-03
1.311000e+03,2.416062e-03,2.402782e-03,2.356764e-03
1.312000e+03,3.668314e-03,3.949237e-03,3.984500e-03
1.313000e+03,3.597153e-03,4.115130e-03,4.075862e-03
1.314000e+03,4.133726e-03,4.798313e-03,4.846482e-03
1.315000e+03,4.414502e-03,5.202709e-03,5.367006e-03
1.316000e+03,4.885815e-03,5.731214e-03,6.007015e-03
1.317000e+03,5.195900e-03,6.167633e-03,6.730501e-03
1.318000e+03,5.249221e-03,6.263443e-03,7.255769e-03
1.319000e+03,5.359246e-03,6.312530e-03,7.700661e-03
1.320000e+03,5.537774e-03,6.413461e-03,8.302752e-03
1.321000e+03,6.134906e-03,6.851446e-03,9.129999e-03
1.322000e+03,6.011232e-03,6.607934e-03,9.183049e-03
1.323000e+03,5.762364e-03,6.271047e-03,9.192663e-03
1.324000e+03,5.392475e-03,5.832345e-03,8.875634e-03
1.325000e+03,4.704257e-03,5.096568e-03,8.090926e-03
1.326000e+03,3.742422e-03,4.116617e-03,7.026408e-03
1.327000e+03,2.867603e-03,3.284648e-03,5.901280e-03
1.328000e+03,2.027295e-03,2.539832e-03,4.701174e-03
1.329000e+03,5.044612e-04,9.929528e-04,2.613821e-03
1.330000e+03,-1.000311e-03,-5.881814e-04,3.056152e-04
1.331000e+03,-3.069690e-03,-2.663392e-03,-2.539415e-03
1.332000e+03,-5.332151e-03,-4.959758e-03,-5.641578e-03
1.333000e+03,-7.168599e-03,-6.873850e-03,-8.260923e-03
1.334000e+03,-8.545281e-03,-8.357723e-03,-1.015225e-02
1.335000e+03,-9.881187e-03,-9.874682e-03,-1.202560e-02
1.336000e+03,-1.033192e-02,-1.057025e-02,-1.283055e-02
1.337000e+03,-1.241632e-02,-1.287621e-02,-1.523765e-02
1.338000e+03,-1.268656e-02,-1.342423e-02,-1.587003e-02
1.339000e+03,-1.385072e-02,-1.471309e-02,-1.703881e-02
1.340000e+03,-1.441083e-02,-1.538637e-02,-1.730695e-02
1.341000e+03,-1.522306e-02,-1.620824e-02,-1.768125e-02
1.342000e+03,-1.569011e-02,-1.665617e-02,-1.780724e-02
1.343000e+03,-1.627460e-02,-1.710266e-02,-1.790094e-02
1.344000e+03,-1.696492e-02,-1.764466e-02,-1.802666e-02
1.345000e+03,-1.730300e-02,-1.778833e-02,-1.778871e-02
1.346000e+03,-1.698327e-02,-1.719509e-02,-1.674901e-02
1.347000e+03,-1.757395e-02,-1.755332e-02,-1.710270e-02
1.348000e+03,-1.830161e-02,-1.798041e-02,-1.737832e-02
1.349000e+03,-1.862831e-02,-1.813699e-02,-1.744786e-02
1.350000e+03,-1.830889e-02,-1.774074e-02,-1.717045e-02
1.351000e+03,-1.881999e-02,-1.821621e-02,-1.793676e-02
1.352000e+03,-1.968645e-02,-1.910381e-02,-1.911038e-02
1.353000e+03,-2.038486e-02,-1.993565e-02,-2.040717e-02
1.354000e+03,-2.038460e-02,-2.015796e-02,-2.111056e-02
1.355000e+03,-2.086893e-02,-2.086189e-02,-2.231753e-02
1.356000e+03,-2.126697e-02,-2.155293e-02,-2.352784e-02
1.357000e+03,-2.189079e-02,-2.248030e-02,-2.501936e-02
1.358000e+03,-2.177155e-02,-2.266617e-02,-2.557170e-02
1.359000e+03,-2.279785e-02,-2.402125e-02,-2.736663e-02
1.360000e+03,-2.375490e-02,-2.515753e-02,-2.873828e-02
1.361000e+03,-2.378220e-02,-2.535974e-02,-2.895703e-02
1.362000e+03,-2.219354e-02,-2.384108e-02,-2.716772e-02
1.363000e+03,-2.032936e-02,-2.199936e-02,-2.485998e-02
1.364000e+03,-1.827200e-02,-1.984821e-02,-2.203358e-02
1.365000e+03,-1.703497e-02,-1.833500e-02,-1.973463e-02
1.366000e+03,-1.488584e-02,-1.584122e-02,-1.629117e-02
1.367000e+03,-1.269862e-02,-1.323910e-02,-1.273743e-02
1.368000e+03,-1.102401e-02,-1.109666e-02,-9.632587e-03
1.369000e+03,-9.009896e-03,-8.522415e-03,-6.144024e-03
1.370000e+03,-6.713303e-03,-5.740028e-03,-2.611932e-03
1.371000e+03,-5.532793e-03,-4.104003e-03,-4.859775e-04
1.372000e+03,-5.203560e-03,-3.388835e-03,4.553796e-04
1.373000e+03,-5.423734e-03,-3.408321e-03,3.229133e-04
1.374000e+03,-5.464921e-03,-3.437171e-03,-1.625536e-04
1.375000e+03,-5.111305e-03,-3.070085e-03,-1.521043e-04
1.376000e+03,-4.496880e-03,-2.669870e-03,-4.347729e-04
1.377000e+03,-5.703594e-03,-4.196007e-03,-2.879343e-03
1.378000e+03,-7.574990e-03,-6.512455e-03,-6.273749e-03
1.379000e+03,-8.294542e-03,-7.707147e-03,-8.282521e-03
1.380000e+03,-9.446655e-03,-9.433847e-03,-1.086169e-02
1.381000e+03,-1.030600e-02,-1.093637e-02,-1.318711e-02
1.382000e+03,-1.121421e-02,-1.238411e-02,-1.522396e-02
1.383000e+03,-1.245507e-02,-1.416044e-02,-1.745067e-02
1.384000e+03,-1.266759e-02,-1.486362e-02,-1.850285e-02
1.385000e+03,-1.291918e-02,-1.546710e-02,-1.923542e-02
1.386000e+03,-1.404150e-02,-1.678784e-02,-2.065841e-02
1.387000e+03,-1.387721e-02,-1.649491e-02,-2.012884e-02
1.388000e+03,-1.419090e-02,-1.658554e-02,-1.999143e-02
1.389000e+03,-1.298749e-02,-1.500831e-02,-1.786088e-02
1.390000e+03,-1.232907e-02,-1.392956e-02,-1.622767e-02
1.391000e+03,-9.992870e-03,-1.094705e-02,-1.235274e-02
1.392000e+03,-7.831869e-03,-8.223027e-03,-8.988247e-03
1.393000e+03,-6.172368e-03,-6.041736e-03,-6.421227e-03
1.394000e+03,-3.966956e-03,-3.240179e-03,-2.948774e-03
1.395000e+03,-1.674418e-03,-3.366898e-04,5.613197e-04
1.396000e+03,1.480213e-03,3.191861e-03,4.559770e-03
1.397000e+03,3.196265e-03,5.129130e-03,6.718206e-03
1.398000e+03,5.486196e-03,7.554475e-03,9.416313e-03
1.399000e+03,7.384135e-03,9.415622e-03,1.145480e-02
1.400000e+03,7.198905e-03,9.007994e-03,1.091895e-02
1.401000e+03,9.622364e-03,1.112432e-02,1.325820e-02
1.402000e+03,1.075047e-02,1.184367e-02,1.404698e-02
1.403000e+03,1.120377e-02,1.192929e-02,1.420645e-02
1.404000e+03,1.174113e-02,1.192564e-02,1.413956e-02
1.405000e+03,1.222002e-02,1.200337e-02,1.424553e-02
1.406000e+03,1.296429e-02,1.243179e-02,1.488415e-02
1.407000e+03,1.367572e-02,1.293592e-02,1.562217e-02
1.408000e+03,1.350893e-02,1.277117e-02,1.567670e-02
1.409000e+03,1.278457e-02,1.213594e-02,1.505742e-02
1.410000e+03,1.172347e-02,1.144322e-02,1.456545e-02
1.411000e+03,1.032224e-02,1.046765e-02,1.377447e-02
1.412000e+03,8.770300e-03,9.498651e-03,1.291609e-02
1.413000e+03,7.581869e-03,8.884938e-03,1.229912e-02
1.414000e+03,5.539256e-03,7.273063e-03,1.031279e-02
1.415000e+03,3.750629e-03,5.884169e-03,8.599417e-03
1.416000e+03,2.099631e-03,4.468694e-03,6.772209e-03
1.417000e+03,-2.108883e-04,2.222511e-03,3.954095e-03
1.418000e+03,-3.825505e-03,-1.560130e-03,-7.065841e-04
1.419000e+03,-6.278286e-03,-4.384420e-03,-4.373530e-03
1.420000e+03,-8.583056e-03,-7.258942e-03,-8.196131e-03
1.421000e+03,-1.120243e-02,-1.066244e-02,-1.254233e-02
1.422000e+03,-1.221509e-02,-1.254817e-02,-1.521147e-02
1.423000e+03,-1.389239e-02,-1.505879e-02,-1.834954e-02
1.424000e+03,-1.460153e-02,-1.665394e-02,-2.051534e-02
1.425000e+03,-1.633017e-02,-1.919830e-02,-2.389192e-02
1.426000e+03,-1.728385e-02,-2.081393e-02,-2.601552e-02
1.427000e+03,-1.736809e-02,-2.127672e-02,-2.680646e-02
1.428000e+03,-1.708676e-02,-2.114994e-02,-2.682226e-02
1.429000e+03,-1.777778e-02,-2.166896e-02,-2.742453e-02
1.430000e+03,-1.749029e-02,-2.091292e-02,-2.639842e-02
1.431000e+03,-1.650976e-02,-1.927765e-02,-2.418363e-02
1.432000e+03,-1.568486e-02,-1.760548e-02,-2.180712e-02
1.433000e+03,-1.356951e-02,-1.465911e-02,-1.798649e-02
1.434000e+03,-1.069440e-02,-1.086054e-02,-1.297655e-02
1.435000e+03,-7.719473e-03,-6.862489e-03,-7.492841e-03
1.436000e+03,-4.006770e-03,-2.272422e-03,-1.443515e-03
1.437000e+03,-6.068844e-05,2.177450e-03,4.293225e-03
1.438000e+03,1.509534e-03,3.948684e-03,6.716303e-03
1.439000e+03,3.750743e-03,6.322548e-03,9.865039e-03
1.440000e+03,4.646718e-03,7.067359e-03,1.087049e-02
1.441000e+03,5.789923e-03,7.843779e-03,1.181137e-02
1.442000e+03,7.815839e-03,9.411062e-03,1.336862e-02
1.443000e+03,7.219228e-03,8.290057e-03,1.175374e-02
1.444000e+03,6.569798e-03,7.127569e-03,1.002556e-02
1.445000e+03,7.287333e-03,7.397724e-03,9.801067e-03
1.446000e+03,8.061221e-03,7.612671e-03,9.319700e-03
1.447000e+03,7.882690e-03,6.985232e-03,7.879525e-03
1.448000e+03,7.523841e-03,6.574071e-03,6.846011e-03
1.449000e+03,7.999726e-03,7.253376e-03,7.149548e-03
1.450000e+03,7.735759e-03,7.220737e-03,6.703396e-03
1.451000e+03,7.711575e-03,7.190012e-03,6.230104e-03
1.452000e+03,8.368775e-03,8.005500e-03,6.857067e-03
1.453000e+03,8.364473e-03,8.136293e-03,6.770302e-03
1.454000e+03,8.964000e-03,9.155426e-03,8.118629e-03
1.455000e+03,8.629669e-03,9.025327e-03,8.150187e-03
1.456000e+03,8.212239e-03,8.911580e-03,8.390268e-03
1.457000e+03,8.560428e-03,9.447079e-03,9.515706e-03
1.458000e+03,8.690308e-03,9.726918e-03,1.038386e-02
1.459000e+03,8.962019e-03,9.993990e-03,1.124983e-02
1.460000e+03,9.869540e-03,1.089452e-02,1.300847e-02
1.461000e+03,9.716256e-03,1.048881e-02,1.298114e-02
1.462000e+03,1.004924e-02,1.067962e-02,1.357971e-02
1.463000e+03,1.073247e-02,1.134208e-02,1.446754e-02
1.464000e+03,1.066167e-02,1.123893e-02,1.458353e-02
1.465000e+03,9.795062e-03,1.028247e-02,1.336399e-02
1.466000e+03,9.027135e-03,9.426091e-03,1.220932e-02
1.467000e+03,9.337032e-03,9.873957e-03,1.260070e-02
1.468000e+03,9.781153e-03,1.047817e-02,1.312535e-02
1.469000e+03,9.263391e-03,1.014074e-02,1.256907e-02
1.470000e+03,7.550899e-03,8.233280e-03,9.829634e-03
1.471000e+03,6.860115e-03,7.435186e-03,8.434712e-03
1.472000e+03,6.547490e-03,7.072671e-03,7.548639e-03
1.473000e+03,6.919465e-03,7.409906e-03,7.397238e-03
1.474000e+03,6.791516e-03,7.208380e-03,6.886588e-03
1.475000e+03,6.908653e-03,7.190851e-03,6.594568e-03
1.476000e+03,6.072611e-03,6.086056e-03,5.136998e-03
1.477000e+03,4.226294e-03,3.842811e-03,2.216755e-03
1.478000e+03,3.841497e-03,3.261876e-03,1.433786e-03
1.479000e+03,4.029348e-03,3.240230e-03,1.269847e-03
1.480000e+03,3.811634e-03,2.990468e-03,1.216998e-03
1.481000e+03,3.912981e-03,3.095479e-03,1.533894e-03
1.482000e+03,3.968013e-03,3.339241e-03,2.286753e-03
1.483000e+03,5.713259e-03,5.362912e-03,5.156790e-03
1.484000e+03,7.760755e-03,7.820506e-03,8.719573e-03
1.485000e+03,8.635493e-03,8.955993e-03,1.054226e-02
1.486000e+03,9.585409e-03,1.030077e-02,1.271154e-02
1.487000e+03,9.737928e-03,1.076616e-02,1.377902e-02
1.488000e+03,9.896283e-03,1.132680e-02,1.504227e-02
1.489000e+03,9.759998e-03,1.156599e-02,1.586524e-02
1.490000e+03,9.236707e-03,1.123250e-02,1.560053e-02
1.491000e+03,8.002243e-03,1.002367e-02,1.420917e-02
1.492000e+03,7.242956e-03,8.995284e-03,1.270918e-02
1.493000e+03,5.644916e-03,7.056161e-03,1.016918e-02
1.494000e+03,3.163313e-03,4.129371e-03,6.149066e-03
1.495000e+03,1.098394e-03,1.551044e-03,2.488441e-03
1.496000e+03,-1.068575e-03,-1.245470e-03,-1.613482e-03
1.497000e+03,-3.647813e-03,-4.489304e-03,-6.233697e-03
1.498000e+03,-6.921218e-03,-8.514043e-03,-1.180371e-02
1.499000e+03,-9.479762e-03,-1.155361e-02,-1.582050e-02
1.500000e+03,-1.168637e-02,-1.420484e-02,-1.943514e-02
1.501000e+03,-1.323499e-02,-1.603475e-02,-2.190375e-02
1.502000e+03,-1.508172e-02,-1.811448e-02,-2.458830e-02
1.503000e+03,-1.358723e-02,-1.634991e-02,-2.251240e-02
1.504000e+03,-1.272048e-02,-1.512559e-02,-2.088373e-02
1.505000e+03,-1.123618e-02,-1.315824e-02,-1.830023e-02
1.506000e+03,-9.430139e-03,-1.092951e-02,-1.544380e-02
1.507000e+03,-7.163098e-03,-7.985040e-03,-1.138028e-02
1.508000e+03,-5.765557e-03,-6.222118e-03,-9.086225e-03
1.509000e+03,-3.152303e-03,-3.110731e-03,-4.910435e-03
1.510000e+03,-4.591862e-04,-2.612895e-05,-8.644352e-04
1.511000e+03,2.629745e-03,3.563968e-03,3.995042e-03
1.512000e+03,4.728100e-03,5.967359e-03,7.354853e-03
1.513000e+03,7.820487e-03,9.215039e-03,1.172589e-02
1.514000e+03,1.008626e-02,1.168320e-02,1.537419e-02
1.515000e+03,1.174138e-02,1.340197e-02,1.802655e-02
1.516000e+03,1.239305e-02,1.417147e-02,1.958992e-02
1.517000e+03,1.288418e-02,1.461444e-02,2.052403e-02
1.518000e+03,1.286326e-02,1.436605e-02,2.039111e-02
1.519000e+03,1.240991e-02,1.380016e-02,1.999926e-02
1.520000e+03,1.183206e-02,1.298377e-02,1.887493e-02
1.521000e+03,1.005097e-02,1.119172e-02,1.669039e-02
1.522000e+03,9.801710e-03,1.092779e-02,1.616331e-02
1.523000e+03,8.529522e-03,9.807812e-03,1.448961e-02
1.524000e+03,5.837862e-03,7.089983e-03,1.067958e-02
1.525000e+03,3.440363e-03,4.650920e-03,7.149404e-03
1.526000e+03,8.811991e-04,1.983597e-03,3.163987e-03
1.527000e+03,-9.683083e-04,-6.123325e-05,-1.816777e-04
1.528000e+03,-4.060829e-03,-3.576543e-03,-5.303027e-03
1.529000e+03,-7.443042e-03,-7.430156e-03,-1.063636e-02
1.530000e+03,-1.065636e-02,-1.114713e-02,-1.556382e-02
1.531000e+03,-1.193467e-02,-1.289130e-02,-1.802262e-02
1.532000e+03,-1.145251e-02,-1.292550e-02,-1.840615e-02
1.533000e+03,-1.217292e-02,-1.405686e-02,-1.969823e-02
1.534000e+03,-1.228912e-02,-1.444979e-02,-1.985958e-02
1.535000e+03,-1.323638e-02,-1.568471e-02,-2.127935e-02
1.536000e+03,-1.192622e-02,-1.447305e-02,-1.954073e-02
1.537000e+03,-1.004820e-02,-1.250037e-02,-1.672038e-02
1.538000e+03,-8.166201e-03,-1.034802e-02,-1.349422e-02
1.539000e+03,-6.473479e-03,-8.406880e-03,-1.062819e-02
1.540000e+03,-4.667439e-03,-6.108564e-03,-7.288192e-03
1.541000e+03,-3.241977e-03,-4.297214e-03,-4.642386e-03
1.542000e+03,-1.618544e-03,-2.236988e-03,-1.934421e-03
1.543000e+03,-4.610858e-05,-9.108218e-05,8.852517e-04
1.544000e+03,4.124966e-03,4.920242e-03,7.120924e-03
1.545000e+03,5.831908e-03,7.226714e-03,9.946944e-03
1.546000e+03,7.510278e-03,9.485587e-03,1.273751e-02
1.547000e+03,8.880165e-03,1.125376e-02,1.504643e-02
1.548000e+03,1.036198e-02,1.308181e-02,1.732823e-02
1.549000e+03,1.021888e-02,1.296152e-02,1.701905e-02
1.550000e+03,1.032102e-02,1.278793e-02,1.648345e-02
1.551000e+03,9.641032e-03,1.180461e-02,1.501571e-02
1.552000e+03,9.203863e-03,1.091714e-02,1.361249e-02
1.553000e+03,1.035016e-02,1.163216e-02,1.421024e-02
1.554000e+03,1.113656e-02,1.189795e-02,1.434356e-02
1.555000e+03,9.988193e-03,1.024715e-02,1.220180e-02
1.556000e+03,8.159931e-03,7.905720e-03,9.123197e-03
1.557000e+03,7.145290e-03,6.446114e-03,7.107195e-03
1.558000e+03,7.144498e-03,6.258383e-03,6.766296e-03
1.559000e+03,6.877695e-03,5.856411e-03,6.003873e-03
1.560000e+03,6.649196e-03,5.662297e-03,5.496402e-03
1.561000e+03,6.675359e-03,5.905992e-03,5.750171e-03
1.562000e+03,6.172671e-03,5.605613e-03,5.060245e-03
1.563000e+03,5.739408e-03,5.339242e-03,4.417164e-03
1.564000e+03,5.208378e-03,5.057231e-03,3.923889e-03
1.565000e+03,4.942438e-03,5.029649e-03,3.856873e-03
1.566000e+03,3.910918e-03,4.127572e-03,2.750678e-03
1.567000e+03,3.091896e-03,3.466728e-03,1.990256e-03
1.568000e+03,2.595203e-03,3.083422e-03,1.591381e-03
1.569000e+03,2.289642e-03,2.815291e-03,1.453378e-03
1.570000e+03,2.549341e-03,3.032514e-03,1.962816e-03
1.571000e+03,2.669860e-03,2.828151e-03,1.901752e-03
1.572000e+03,2.391606e-03,2.320368e-03,1.538830e-03
1.573000e+03,2.508928e-03,2.101755e-03,1.623910e-03
1.574000e+03,3.650297e-03,2.989897e-03,2.870460e-03
1.575000e+03,4.657274e-03,3.906479e-03,4.224367e-03
1.576000e+03,5.976137e-03,5.335391e-03,6.214991e-03
1.577000e+03,5.645307e-03,5.263180e-03,6.491675e-03
1.578000e+03,6.253123e-03,6.050933e-03,7.529470e-03
1.579000e+03,6.675577e-03,6.716938e-03,8.545829e-03
1.580000e+03,6.862232e-03,7.281536e-03,9.500182e-03
1.581000e+03,6.841502e-03,7.614005e-03,1.005571e-02
1.582000e+03,7.595731e-03,8.742849e-03,1.142686e-02
1.583000e+03,7.004382e-03,8.454732e-03,1.114962e-02
1.584000e+03,6.186023e-03,7.791635e-03,1.041620e-02
1.585000e+03,5.207225e-03,6.824830e-03,9.244007e-03
1.586000e+03,3.838744e-03,5.422162e-03,7.594789e-03
1.587000e+03,2.408323e-03,3.856754e-03,5.665169e-03
1.588000e+03,4.934635e-05,1.177529e-03,2.214659e-03
1.589000e+03,-1.923286e-03,-1.086131e-03,-3.463052e-04
1.590000e+03,-3.778094e-03,-3.261842e-03,-2.814530e-03
1.591000e+03,-5.172471e-03,-4.885737e-03,-4.735019e-03
1.592000e+03,-7.506722e-03,-7.602920e-03,-8.263326e-03
1.593000e+03,-9.680422e-03,-1.013243e-02,-1.140966e-02
1.594000e+03,-9.469123e-03,-1.015185e-02,-1.148118e-02
1.595000e+03,-9.158963e-03,-9.992840e-03,-1.140065e-02
1.596000e+03,-1.010272e-02,-1.118602e-02,-1.313633e-02
1.597000e+03,-1.128745e-02,-1.248632e-02,-1.485050e-02
1.598000e+03,-1.293515e-02,-1.424638e-02,-1.712599e-02
1.599000e+03,-1.380036e-02,-1.528602e-02,-1.857860e-02
1.600000e+03,-1.522206e-02,-1.697055e-02,-2.091503e-02
1.601000e+03,-1.528928e-02,-1.697734e-02,-2.105432e-02
1.602000e+03,-1.524233e-02,-1.703651e-02,-2.125222e-02
1.603000e+03,-1.486254e-02,-1.662727e-02,-2.077141e-02
1.604000e+03,-1.371609e-02,-1.535353e-02,-1.914054e-02
1.605000e+03,-1.224745e-02,-1.352768e-02,-1.669509e-02
1.606000e+03,-1.096298e-02,-1.195830e-02,-1.459979e-02
1.607000e+03,-1.067808e-02,-1.137901e-02,-1.381384e-02
1.608000e+03,-1.006501e-02,-1.045538e-02,-1.245158e-02
1.609000e+03,-9.372461e-03,-9.537794e-03,-1.111315e-02
1.610000e+03,-8.277188e-03,-8.245924e-03,-9.317949e-03
1.611000e+03,-7.469068e-03,-7.233856e-03,-7.793405e-03
1.612000e+03,-5.737444e-03,-5.386895e-03,-5.377347e-03
1.613000e+03,-3.391955e-03,-2.866163e-03,-2.072499e-03
1.614000e+03,-2.266588e-03,-1.605703e-03,-2.182009e-04
1.615000e+03,-5.213658e-05,5.473157e-04,2.407147e-03
1.616000e+03,7.508099e-04,1.298799e-03,3.317300e-03
1.617000e+03,2.858340e-03,3.538921e-03,6.141004e-03
1.618000e+03,4.117796e-03,4.708231e-03,7.304319e-03
1.619000e+03,5.280832e-03,5.836247e-03,8.503676e-03
1.620000e+03,6.470524e-03,7.043359e-03,9.713017e-03
1.621000e+03,6.886799e-03,7.270520e-03,9.438379e-03
1.622000e+03,8.242434e-03,8.653123e-03,1.064498e-02
1.623000e+03,6.753351e-03,7.089300e-03,8.313236e-03
1.624000e+03,7.294106e-03,7.672885e-03,8.782835e-03
1.625000e+03,7.103271e-03,7.410869e-03,8.287250e-03
1.626000e+03,5.869836e-03,6.028493e-03,6.372550e-03
1.627000e+03,4.854682e-03,4.940625e-03,5.058159e-03
1.628000e+03,3.845930e-03,3.757958e-03,3.501081e-03
1.629000e+03,2.089875e-03,1.919802e-03,1.391376e-03
1.630000e+03,1.042247e-03,9.176832e-04,4.898621e-04
1.631000e+03,1.349517e-03,1.337635e-03,1.287119e-03
1.632000e+03,1.317208e-03,1.336751e-03,1.553155e-03
1.633000e+03,1.978841e-03,2.207328e-03,2.962552e-03
1.634000e+03,-3.027519e-04,-7.131573e-05,2.909477e-04
1.635000e+03,-1.019687e-03,-7.283741e-04,-3.641368e-04
1.636000e+03,-1.353791e-03,-1.101451e-03,-6.642657e-04
1.637000e+03,-4.112178e-05,2.334117e-04,8.963468e-04
1.638000e+03,1.925365e-05,2.029898e-04,5.951655e-04
1.639000e+03,-9.564970e-04,-9.120889e-04,-1.019949e-03
1.640000e+03,-9.070108e-04,-1.061535e-03,-1.485120e-03
1.641000e+03,-5.196107e-04,-8.009759e-04,-1.516858e-03
1.642000e+03,8.217013e-04,4.826149e-04,-2.989415e-04
1.643000e+03,3.386136e-04,6.869194e-05,-9.563009e-04
1.644000e+03,1.008507e-03,7.478797e-04,-2.233730e-04
1.645000e+03,1.220968e-03,1.028379e-03,1.507201e-04
1.646000e+03,5.797271e-04,2.840462e-04,-8.822824e-04
1.647000e+03,2.774633e-04,-2.192543e-05,-1.325958e-03
1.648000e+03,2.250066e-04,-2.815247e-05,-1.261121e-03
1.649000e+03,1.543066e-03,1.269864e-03,4.291603e-04
1.650000e+03,1.232766e-03,1.000164e-03,4.640263e-04
1.651000e+03,1.976264e-03,1.839617e-03,1.627381e-03
1.652000e+03,2.975064e-03,2.985031e-03,3.283508e-03
1.653000e+03,2.776940e-03,2.850151e-03,3.352328e-03
1.654000e+03,3.024843e-03,3.072164e-03,3.613533e-03
1.655000e+03,3.103668e-03,3.380661e-03,4.207839e-03
1.656000e+03,2.598718e-03,2.865579e-03,3.497400e-03
1.657000e+03,1.818611e-03,2.148314e-03,2.524273e-03
1.658000e+03,2.038725e-03,2.514753e-03,2.989308e-03
1.659000e+03,1.523769e-03,1.904151e-03,1.963091e-03
1.660000e+03,3.265674e-04,5.745989e-04,-4.523057e-05
1.661000e+03,-9.021680e-04,-9.074129e-04,-2.351522e-03
1.662000e+03,-3.058592e-03,-3.430362e-03,-5.968626e-03
1.663000e+03,-2.538420e-03,-3.097059e-03,-5.810486e-03
1.664000e+03,-3.215726e-03,-4.050276e-03,-7.123306e-03
1.665000e+03,-2.906768e-03,-4.160804e-03,-7.470839e-03
1.666000e+03,-2.279930e-03,-3.847738e-03,-7.304435e-03
1.667000e+03,-1.680373e-03,-3.477079e-03,-6.973614e-03
1.668000e+03,-1.312749e-04,-1.975227e-03,-5.009209e-03
1.669000e+03,1.718129e-03,-5.987542e-06,-2.467222e-03
1.670000e+03,3.032767e-03,1.552257e-03,-2.043641e-04
1.671000e+03,4.771818e-03,3.575770e-03,2.499444e-03
1.672000e+03,7.887089e-03,7.110931e-03,7.060518e-03
1.673000e+03,1.079532e-02,1.045554e-02,1.124025e-02
1.674000e+03,1.405318e-02,1.423290e-02,1.596446e-02
1.675000e+03,1.595352e-02,1.654482e-02,1.878189e-02
1.676000e+03,1.820364e-02,1.914736e-02,2.173994e-02
1.677000e+03,2.026849e-02,2.155513e-02,2.451658e-02
1.678000e+03,2.272544e-02,2.435599e-02,2.789184e-02
1.679000e+03,2.436365e-02,2.639852e-02,3.058217e-02
1.680000e+03,2.786089e-02,3.030083e-02,3.545079e-02
1.681000e+03,2.881643e-02,3.122449e-02,3.633952e-02
1.682000e+03,2.973213e-02,3.213896e-02,3.729861e-02
1.683000e+03,2.819556e-02,3.051732e-02,3.523776e-02
1.684000e+03,2.711623e-02,2.910426e-02,3.330199e-02
1.685000e+03,2.601196e-02,2.748087e-02,3.110509e-02
1.686000e+03,2.360389e-02,2.450058e-02,2.701133e-02
1.687000e+03,2.080127e-02,2.099160e-02,2.199130e-02
1.688000e+03,1.783570e-02,1.771832e-02,1.784594e-02
1.689000e+03,1.669143e-02,1.628023e-02,1.559425e-02
1.690000e+03,1.461883e-02,1.389856e-02,1.239542e-02
1.691000e+03,1.268488e-02,1.166210e-02,9.227828e-03
1.692000e+03,1.262203e-02,1.137103e-02,8.700919e-03
1.693000e+03,1.205974e-02,1.081160e-02,8.006134e-03
1.694000e+03,1.137877e-02,1.027875e-02,7.496403e-03
1.695000e+03,1.257430e-02,1.171887e-02,9.412140e-03
1.696000e+03,1.338510e-02,1.289258e-02,1.120803e-02
1.697000e+03,1.515406e-02,1.484670e-02,1.374247e-02
1.698000e+03,1.518444e-02,1.505761e-02,1.413479e-02
1.699000e+03,1.409372e-02,1.408020e-02,1.295121e-02
1.700000e+03,1.483562e-02,1.490807e-02,1.408822e-02
1.701000e+03,1.619396e-02,1.652674e-02,1.643694e-02
1.702000e+03,1.809441e-02,1.873883e-02,1.948149e-02
1.703000e+03,1.896328e-02,1.968924e-02,2.099425e-02
1.704000e+03,2.057207e-02,2.133791e-02,2.326937e-02
1.705000e+03,2.129676e-02,2.202589e-02,2.436878e-02
1.706000e+03,2.114764e-02,2.172039e-02,2.421198e-02
1.707000e+03,1.960435e-02,2.006953e-02,2.233150e-02
1.708000e+03,2.018827e-02,2.065924e-02,2.296909e-02
1.709000e+03,1.964183e-02,2.008288e-02,2.212306e-02
1.710000e+03,1.959339e-02,2.013600e-02,2.206350e-02
1.711000e+03,1.857444e-02,1.917427e-02,2.089824e-02
1.712000e+03,1.902348e-02,1.982651e-02,2.163240e-02
1.713000e+03,1.817950e-02,1.912216e-02,2.076209e-02
1.714000e+03,1.692239e-02,1.800578e-02,1.937303e-02
1.715000e+03,1.638047e-02,1.755344e-02,1.872153e-02
1.716000e+03,1.579367e-02,1.697257e-02,1.801901e-02
1.717000e+03,1.501511e-02,1.637789e-02,1.765572e-02
1.718000e+03,1.479114e-02,1.607566e-02,1.759160e-02
1.719000e+03,1.400296e-02,1.515547e-02,1.671714e-02
1.720000e+03,1.220045e-02,1.298085e-02,1.430419e-02
1.721000e+03,1.162333e-02,1.212803e-02,1.339889e-02
1.722000e+03,1.149263e-02,1.171784e-02,1.304536e-02
1.723000e+03,1.107188e-02,1.095440e-02,1.214461e-02
1.724000e+03,1.115272e-02,1.083974e-02,1.221202e-02
1.725000e+03,9.528742e-03,8.932429e-03,9.890829e-03
1.726000e+03,8.682057e-03,8.046714e-03,8.823316e-03
1.727000e+03,7.127726e-03,6.467306e-03,6.771018e-03
1.728000e+03,5.588127e-03,4.940446e-03,4.718098e-03
1.729000e+03,4.194858e-03,3.566289e-03,2.822337e-03
1.730000e+03,3.250743e-03,2.788782e-03,1.635004e-03
1.731000e+03,2.752039e-03,2.433807e-03,1.188306e-03
1.732000e+03,3.979530e-03,4.009897e-03,3.108608e-03
1.733000e+03,3.793684e-03,3.951733e-03,3.058216e-03
1.734000e+03,4.290159e-03,4.686302e-03,4.022938e-03
1.735000e+03,5.506913e-03,6.048973e-03,5.847408e-03
1.736000e+03,7.219990e-03,8.076022e-03,8.500760e-03
1.737000e+03,6.074132e-03,6.910478e-03,7.217149e-03
1.738000e+03,5.069479e-03,5.649169e-03,5.723897e-03
1.739000e+03,5.529819e-03,5.910313e-03,6.146093e-03
1.740000e+03,5.483902e-03,5.626237e-03,5.912019e-03
1.741000e+03,4.965444e-03,4.815734e-03,5.034004e-03
1.742000e+03,5.219662e-03,4.769278e-03,4.907068e-03
1.743000e+03,5.883878e-03,5.281156e-03,5.551280e-03
1.744000e+03,6.550100e-03,5.906587e-03,6.264073e-03
1.745000e+03,7.193609e-03,6.620832e-03,7.168266e-03
1.746000e+03,7.379203e-03,6.993120e-03,7.590840e-03
1.747000e+03,8.883671e-03,8.703903e-03,9.548429e-03
1.748000e+03,1.043564e-02,1.057267e-02,1.170128e-02
1.749000e+03,1.013555e-02,1.053452e-02,1.169637e-02
1.750000e+03,1.146007e-02,1.210592e-02,1.353430e-02
1.751000e+03,1.203692e-02,1.294544e-02,1.445084e-02
1.752000e+03,1.043103e-02,1.127755e-02,1.236100e-02
1.753000e+03,9.035659e-03,9.860297e-03,1.061873e-02
1.754000e+03,9.459703e-03,1.039497e-02,1.129824e-02
1.755000e+03,1.032456e-02,1.118625e-02,1.227563e-02
1.756000e+03,9.038002e-03,9.684769e-03,1.058374e-02
1.757000e+03,7.725340e-03,8.264258e-03,9.226790e-03
1.758000e+03,6.632705e-03,7.020668e-03,7.975860e-03
1.759000e+03,5.562531e-03,5.708503e-03,6.561363e-03
1.760000e+03,4.464642e-03,4.417678e-03,5.320573e-03
1.761000e+03,3.153775e-03,2.836160e-03,3.643208e-03
1.762000e+03,2.646253e-03,2.192370e-03,2.939516e-03
1.763000e+03,7.794335e-04,1.999832e-04,6.010823e-04
1.764000e+03,-2.249148e-04,-7.761215e-04,-5.354604e-04
1.765000e+03,-1.185151e-03,-1.690972e-03,-1.725342e-03
1.766000e+03,-2.195143e-03,-2.547824e-03,-2.796981e-03
1.767000e+03,-1.526033e-03,-1.644651e-03,-1.639518e-03
1.768000e+03,-1.738005e-03,-1.807495e-03,-2.281224e-03
1.769000e+03,-8.087099e-04,-5.050475e-04,-8.620170e-04
1.770000e+03,-2.245458e-03,-1.829687e-03,-2.855657e-03
1.771000e+03,-3.472568e-03,-3.077253e-03,-4.905510e-03
1.772000e+03,-4.497416e-03,-4.268120e-03,-6.928468e-03
1.773000e+03,-4.291247e-03,-4.260722e-03,-7.394713e-03
1.774000e+03,-4.616661e-03,-4.706864e-03,-8.269695e-03
1.775000e+03,-3.981527e-03,-4.315577e-03,-7.886054e-03
1.776000e+03,-3.723258e-03,-4.389831e-03,-7.889834e-03
1.777000e+03,-2.777032e-03,-3.749046e-03,-6.869451e-03
1.778000e+03,-1.749947e-03,-3.173439e-03,-6.050201e-03
1.779000e+03,-2.436214e-03,-4.104057e-03,-6.722170e-03
1.780000e+03,-9.633879e-04,-2.716486e-03,-4.629939e-03
1.781000e+03,6.688219e-04,-1.027790e-03,-2.037444e-03
1.782000e+03,2.488841e-03,1.039447e-03,9.535983e-04
1.783000e+03,4.198519e-03,3.162612e-03,4.172907e-03
1.784000e+03,5.548517e-03,5.106130e-03,7.054197e-03
1.785000e+03,8.425111e-03,8.727743e-03,1.192363e-02
1.786000e+03,1.032375e-02,1.143292e-02,1.550419e-02
1.787000e+03,1.336359e-02,1.534424e-02,2.055203e-02
1.788000e+03,1.486876e-02,1.754295e-02,2.318667e-02
1.789000e+03,1.438204e-02,1.739846e-02,2.273078e-02
1.790000e+03,1.292809e-02,1.609383e-02,2.084708e-02
1.791000e+03,1.324256e-02,1.637050e-02,2.067135e-02
1.792000e+03,1.104161e-02,1.393040e-02,1.723022e-02
1.793000e+03,9.689651e-03,1.218728e-02,1.452707e-02
1.794000e+03,8.758079e-03,1.059429e-02,1.175690e-02
1.795000e+03,7.717690e-03,8.936989e-03,9.190418e-03
1.796000e+03,6.523699e-03,6.975219e-03,6.354857e-03
1.797000e+03,3.256501e-03,2.718401e-03,7.962801e-04
1.798000e+03,5.401453e-04,-1.098653e-03,-4.255669e-03
1.799000e+03,-7.130430e-04,-3.251412e-03,-7.078367e-03
1.800000e+03,-2.721819e-04,-3.428924e-03,-7.383228e-03
1.801000e+03,1.836505e-03,-1.580875e-03,-5.000807e-03
1.802000e+03,1.853726e-03,-1.770852e-03,-5.253766e-03
1.803000e+03,1.314923e-03,-2.148920e-03,-5.578888e-03
1.804000e+03,2.034610e-03,-9.645766e-04,-4.019039e-03
1.805000e+03,3.439600e-03,1.287677e-03,-1.018313e-03
1.806000e+03,4.540956e-03,3.189570e-03,1.631129e-03
1.807000e+03,5.647561e-03,5.282303e-03,4.306348e-03
1.808000e+03,6.923801e-03,7.687047e-03,7.556271e-03
1.809000e+03,8.944614e-03,1.067786e-02,1.136380e-02
1.810000e+03,1.100007e-02,1.358863e-02,1.520520e-02
1.811000e+03,1.314912e-02,1.637470e-02,1.883664e-02
1.812000e+03,1.569837e-02,1.932648e-02,2.274042e-02
1.813000e+03,1.567684e-02,1.940219e-02,2.317427e-02
1.814000e+03,1.791864e-02,2.150871e-02,2.605151e-02
1.815000e+03,1.827953e-02,2.141108e-02,2.619997e-02
1.816000e+03,1.711430e-02,1.974129e-02,2.438063e-02
1.817000e+03,1.689836e-02,1.891457e-02,2.347347e-02
1.818000e+03,1.552658e-02,1.670977e-02,2.082602e-02
1.819000e+03,1.486281e-02,1.518081e-02,1.870439e-02
1.820000e+03,1.331104e-02,1.270403e-02,1.538533e-02
1.821000e+03,1.167976e-02,1.009608e-02,1.164921e-02
1.822000e+03,1.098632e-02,8.669460e-03,9.218851e-03
1.823000e+03,9.674817e-03,6.880206e-03,6.331062e-03
1.824000e+03,6.654565e-03,3.614323e-03,1.709154e-03
1.825000e+03,4.478962e-03,1.612054e-03,-1.356854e-03
1.826000e+03,4.956798e-03,2.333189e-03,-1.207652e-03
1.827000e+03,4.892857e-03,2.814857e-03,-1.156067e-03
1.828000e+03,3.969429e-03,2.580043e-03,-2.027117e-03
1.829000e+03,4.898896e-03,4.225292e-03,-4.608197e-04
1.830000e+03,3.585840e-03,3.584988e-03,-1.434619e-03
1.831000e+03,4.259658e-03,4.953673e-03,2.282803e-04
1.832000e+03,5.991009e-03,7.491959e-03,3.910245e-03
1.833000e+03,6.976203e-03,9.063758e-03,6.471700e-03
1.834000e+03,9.326474e-03,1.141624e-02,1.002435e-02
1.835000e+03,1.014580e-02,1.210652e-02,1.173854e-02
1.836000e+03,1.129533e-02,1.291069e-02,1.368712e-02
1.837000e+03,1.211217e-02,1.313448e-02,1.487884e-02
1.838000e+03,1.426761e-02,1.477656e-02,1.764699e-02
1.839000e+03,1.583549e-02,1.573650e-02,1.943255e-02
1.840000e+03,1.597808e-02,1.543437e-02,1.951904e-02
1.841000e+03,1.717090e-02,1.639452e-02,2.103008e-02
1.842000e+03,1.739698e-02,1.643356e-02,2.100577e-02
1.843000e+03,1.661579e-02,1.551853e-02,1.961813e-02
1.844000e+03,1.593587e-02,1.484005e-02,1.839782e-02
1.845000e+03,1.649349e-02,1.564539e-02,1.894014e-02
1.846000e+03,1.771086e-02,1.738541e-02,2.054759e-02
1.847000e+03,1.933383e-02,1.978567e-02,2.298856e-02
1.848000e+03,1.799697e-02,1.904666e-02,2.130681e-02
1.849000e+03,1.564713e-02,1.723832e-02,1.846885e-02
1.850000e+03,1.332351e-02,1.516953e-02,1.535066e-02
1.851000e+03,1.423497e-02,1.656823e-02,1.680604e-02
1.852000e+03,1.513683e-02,1.781777e-02,1.830157e-02
1.853000e+03,1.362161e-02,1.625823e-02,1.650171e-02
1.854000e+03,1.308052e-02,1.550282e-02,1.597832e-02
1.855000e+03,1.213940e-02,1.403686e-02,1.460527e-02
1.856000e+03,1.156596e-02,1.293727e-02,1.400356e-02
1.857000e+03,1.061315e-02,1.147367e-02,1.280782e-02
1.858000e+03,8.211437e-03,8.356470e-03,9.539493e-03
1.859000e+03,7.908992e-03,7.486242e-03,9.042661e-03
1.860000e+03,7.334208e-03,6.384095e-03,8.255270e-03
1.861000e+03,5.167723e-03,3.715635e-03,5.282628e-03
1.862000e+03,3.815343e-03,2.071575e-03,3.587418e-03
1.863000e+03,2.259738e-03,4.630992e-04,1.820404e-03
1.864000e+03,-1.316322e-04,-1.760394e-03,-8.341002e-04
1.865000e+03,-3.338700e-03,-4.797991e-03,-4.753240e-03
1.866000e+03,-4.211560e-03,-5.002981e-03,-5.121530e-03
1.867000e+03,-6.015692e-03,-6.388108e-03,-7.072331e-03
1.868000e+03,-8.350952e-03,-8.258671e-03,-9.622177e-03
1.869000e+03,-9.810542e-03,-9.221437e-03,-1.114731e-02
1.870000e+03,-1.045429e-02,-9.406822e-03,-1.173272e-02
1.871000e+03,-1.136755e-02,-1.023758e-02,-1.318798e-02
1.872000e+03,-1.263849e-02,-1.153411e-02,-1.504275e-02
1.873000e+03,-1.524569e-02,-1.442428e-02,-1.864462e-02
1.874000e+03,-1.634867e-02,-1.593373e-02,-2.049356e-02
1.875000e+03,-1.672163e-02,-1.707306e-02,-2.196089e-02
1.876000e+03,-1.779557e-02,-1.871289e-02,-2.361249e-02
1.877000e+03,-1.776870e-02,-1.952440e-02,-2.435158e-02
1.878000e+03,-1.798360e-02,-2.047460e-02,-2.505886e-02
1.879000e+03,-1.720919e-02,-2.025803e-02,-2.433667e-02
1.880000e+03,-1.493637e-02,-1.831041e-02,-2.143296e-02
1.881000e+03,-1.228496e-02,-1.564184e-02,-1.755133e-02
1.882000e+03,-1.147692e-02,-1.463923e-02,-1.577196e-02
1.883000e+03,-1.033758e-02,-1.295321e-02,-1.350069e-02
1.884000e+03,-8.330503e-03,-1.025199e-02,-9.995512e-03
1.885000e+03,-6.456085e-03,-7.451582e-03,-6.546140e-03
1.886000e+03,-3.768950e-03,-3.773538e-03,-1.967637e-03
1.887000e+03,-1.072185e-03,8.619024e-05,2.729598e-03
1.888000e+03,8.497648e-04,2.903124e-03,5.999034e-03
1.889000e+03,1.370429e-03,4.163680e-03,7.371945e-03
1.890000e+03,3.502428e-03,7.101293e-03,1.084049e-02
1.891000e+03,5.045526e-03,9.179115e-03,1.323629e-02
1.892000e+03,4.108746e-03,8.115922e-03,1.151381e-02
1.893000e+03,2.985526e-03,6.598483e-03,9.242535e-03
1.894000e+03,1.977214e-03,4.921836e-03,6.934854e-03
1.895000e+03,8.628511e-04,3.005621e-03,4.308677e-03
1.896000e+03,-8.066577e-04,4.254108e-04,8.966174e-04
1.897000e+03,-2.925425e-03,-2.914212e-03,-3.315275e-03
1.898000e+03,-4.312575e-03,-5.582383e-03,-6.679139e-03
1.899000e+03,-6.356699e-03,-8.701822e-03,-1.067267e-02
1.900000e+03,-7.701858e-03,-1.085759e-02,-1.365937e-02
1.901000e+03,-9.688907e-03,-1.357860e-02,-1.726691e-02
1.902000e+03,-1.182358e-02,-1.611698e-02,-2.050364e-02
1.903000e+03,-1.355383e-02,-1.796653e-02,-2.291019e-02
1.904000e+03,-1.411766e-02,-1.817795e-02,-2.336927e-02
1.905000e+03,-1.476754e-02,-1.853575e-02,-2.392542e-02
1.906000e+03,-1.412752e-02,-1.714769e-02,-2.238545e-02
1.907000e+03,-1.364185e-02,-1.578091e-02,-2.093001e-02
1.908000e+03,-1.061282e-02,-1.142161e-02,-1.528762e-02
1.909000e+03,-6.829359e-03,-6.406686e-03,-9.123288e-03
1.910000e+03,-4.287578e-03,-2.651535e-03,-4.315936e-03
1.911000e+03,-2.337312e-03,3.046768e-04,-4.151843e-04
1.912000e+03,4.256724e-04,3.662139e-03,3.987178e-03
1.913000e+03,3.047513e-03,6.429077e-03,7.607629e-03
1.914000e+03,5.425232e-03,8.731577e-03,1.070765e-02
1.915000e+03,6.909315e-03,1.005462e-02,1.273049e-02
1.916000e+03,8.355752e-03,1.104300e-02,1.424265e-02
1.917000e+03,9.806807e-03,1.141064e-02,1.477548e-02
1.918000e+03,9.186290e-03,9.482245e-03,1.255934e-02
1.919000e+03,8.990865e-03,8.303655e-03,1.138146e-02
1.920000e+03,9.294615e-03,7.932617e-03,1.096830e-02
1.921000e+03,9.904418e-03,7.931244e-03,1.097890e-02
1.922000e+03,1.026326e-02,8.293160e-03,1.137230e-02
1.923000e+03,1.074603e-02,8.540796e-03,1.136694e-02
1.924000e+03,1.101803e-02,8.997486e-03,1.144177e-02
1.925000e+03,1.085251e-02,9.598906e-03,1.166480e-02
1.926000e+03,1.177671e-02,1.155716e-02,1.357808e-02
1.927000e+03,1.233859e-02,1.302676e-02,1.486135e-02
1.928000e+03,1.043851e-02,1.172754e-02,1.258236e-02
1.929000e+03,9.425977e-03,1.152446e-02,1.175744e-02
1.930000e+03,8.228113e-03,1.086110e-02,1.053947e-02
1.931000e+03,6.166158e-03,8.889822e-03,7.825919e-03
1.932000e+03,5.697737e-03,8.525837e-03,7.464496e-03
1.933000e+03,4.729052e-03,7.282999e-03,6.091876e-03
1.934000e+03,5.099972e-03,7.203489e-03,6.214262e-03
1.935000e+03,5.695149e-03,7.188642e-03,6.507203e-03
1.936000e+03,6.339698e-03,6.923147e-03,6.520078e-03
1.937000e+03,5.911929e-03,5.672170e-03,5.405255e-03
1.938000e+03,5.639531e-03,4.643341e-03,4.691525e-03
1.939000e+03,5.983970e-03,4.161614e-03,4.668305e-03
1.940000e+03,5.279306e-03,2.739653e-03,3.219849e-03
1.941000e+03,5.655079e-03,2.601826e-03,3.484225e-03
1.942000e+03,5.196795e-03,2.188192e-03,3.366493e-03
1.943000e+03,4.516228e-03,2.060122e-03,3.711185e-03
1.944000e+03,3.706416e-03,1.967843e-03,3.900999e-03
1.945000e+03,3.248198e-03,2.114323e-03,4.110164e-03
1.946000e+03,1.436912e-03,1.116509e-03,2.672779e-03
1.947000e+03,1.582750e-03,2.201919e-03,3.691500e-03
1.948000e+03,1.806862e-03,3.340689e-03,4.959474e-03
1.949000e+03,-7.319362e-04,1.006122e-03,1.631741e-03
1.950000e+03,-1.824757e-03,4.744634e-04,4.873335e-04
1.951000e+03,-3.077039e-03,-4.544837e-04,-1.124180e-03
1.952000e+03,-4.480859e-03,-1.936207e-03,-3.440278e-03
1.953000e+03,-6.163838e-03,-3.959400e-03,-6.318455e-03
1.954000e+03,-9.662776e-03,-8.163137e-03,-1.166903e-02
1.955000e+03,-1.101840e-02,-1.044285e-02,-1.446756e-02
1.956000e+03,-1.195897e-02,-1.254484e-02,-1.707587e-02
1.957000e+03,-1.245554e-02,-1.395920e-02,-1.863621e-02
1.958000e+03,-1.290042e-02,-1.572280e-02,-2.080032e-02
1.959000e+03,-1.181454e-02,-1.522695e-02,-2.005630e-02
1.960000e+03,-1.133259e-02,-1.555467e-02,-2.018242e-02
1.961000e+03,-1.017473e-02,-1.460087e-02,-1.886751e-02
1.962000e+03,-8.672766e-03,-1.331077e-02,-1.690902e-02
1.963000e+03,-7.923103e-03,-1.222365e-02,-1.526781e-02
1.964000e+03,-5.126821e-03,-8.530041e-03,-1.023658e-02
1.965000e+03,-1.972569e-03,-4.044630e-03,-4.277293e-03
1.966000e+03,5.257554e-04,-1.842963e-04,1.022935e-03
1.967000e+03,3.950840e-03,4.662275e-03,7.300098e-03
1.968000e+03,5.317288e-03,7.209241e-03,1.079071e-02
1.969000e+03,8.900303e-03,1.217976e-02,1.715581e-02
1.970000e+03,1.015229e-02,1.446599e-02,2.018356e-02
1.971000e+03,1.072135e-02,1.586357e-02,2.203276e-02
1.972000e+03,1.124340e-02,1.694585e-02,2.320979e-02
1.973000e+03,1.006640e-02,1.557934e-02,2.132450e-02
1.974000e+03,8.915927e-03,1.376307e-02,1.869206e-02
1.975000e+03,6.799683e-03,1.088447e-02,1.502620e-02
1.976000e+03,4.434216e-03,7.322761e-03,1.028643e-02
1.977000e+03,2.955755e-03,4.495569e-03,6.595883e-03
1.978000e+03,3.235244e-04,4.960851e-04,1.351267e-03
1.979000e+03,-1.148276e-03,-2.207581e-03,-2.270881e-03
1.980000e+03,-2.609927e-03,-5.057423e-03,-6.139473e-03
1.981000e+03,-6.081107e-03,-1.000834e-02,-1.267546e-02
1.982000e+03,-7.938278e-03,-1.270862e-02,-1.642587e-02
1.983000e+03,-9.976784e-03,-1.530916e-02,-2.001165e-02
1.984000e+03,-1.129339e-02,-1.694718e-02,-2.239857e-02
1.985000e+03,-1.071594e-02,-1.597132e-02,-2.132934e-02
1.986000e+03,-8.853177e-03,-1.277289e-02,-1.720770e-02
1.987000e+03,-7.712727e-03,-1.041371e-02,-1.391959e-02
1.988000e+03,-6.369293e-03,-7.664148e-03,-1.020546e-02
1.989000e+03,-5.688622e-03,-5.848593e-03,-7.707707e-03
1.990000e+03,-3.546003e-03,-2.301311e-03,-3.048531e-03
1.991000e+03,-2.256098e-03,2.254666e-04,4.087092e-04
1.992000e+03,-2.243144e-03,1.245333e-03,2.024337e-03
1.993000e+03,-2.053858e-03,2.034564e-03,3.414092e-03
1.994000e+03,-1.881631e-03,2.427973e-03,4.198356e-03
1.995000e+03,-7.310813e-04,3.535237e-03,5.942718e-03
1.996000e+03,7.624512e-04,4.789663e-03,7.838856e-03
1.997000e+03,7.187883e-04,3.942017e-03,6.838546e-03
1.998000e+03,1.394713e-03,3.501699e-03,6.290670e-03
1.999000e+03,1.078756e-03,1.950687e-03,4.140326e-03
2.000000e+03,-4.212008e-04,-7.700495e-04,5.823585e-04
2.001000e+03,-7.895118e-04,-2.376914e-03,-1.642186e-03
2.002000e+03,-5.669096e-04,-3.169591e-03,-2.859401e-03
2.003000e+03,-2.664671e-03,-6.213719e-03,-7.347059e-03
2.004000e+03,-5.686467e-03,-9.962358e-03,-1.259491e-02
2.005000e+03,-6.564339e-03,-1.103599e-02,-1.439425e-02
2.006000e+03,-5.442256e-03,-9.472051e-03,-1.273544e-02
2.007000e+03,-5.784557e-03,-9.140853e-03,-1.242440e-02
2.008000e+03,-4.538342e-03,-6.813791e-03,-9.300036e-03
2.009000e+03,-4.831256e-03,-6.077066e-03,-8.252047e-03
2.010000e+03,-4.745088e-03,-4.961976e-03,-6.601300e-03
2.011000e+03,-1.852629e-03,-8.401505e-04,-1.302398e-03
2.012000e+03,3.148522e-05,2.101716e-03,2.552217e-03
2.013000e+03,1.002000e-03,4.137527e-03,5.178525e-03
2.014000e+03,1.600173e-03,5.785987e-03,7.608517e-03
2.015000e+03,2.697830e-03,7.190554e-03,9.535847e-03
2.016000e+03,2.630375e-03,6.973405e-03,9.462945e-03
2.017000e+03,7.361368e-04,4.242165e-03,6.292583e-03
2.018000e+03,-1.299602e-03,1.025892e-03,2.261766e-03
2.019000e+03,-2.346849e-03,-1.293199e-03,-6.337507e-04
2.020000e+03,-4.053104e-03,-4.250851e-03,-4.268272e-03
2.021000e+03,-3.983931e-03,-5.234199e-03,-5.662020e-03
2.022000e+03,-6.376679e-03,-8.731104e-03,-1.017705e-02
2.023000e+03,-6.378702e-03,-9.481055e-03,-1.147148e-02
2.024000e+03,-6.432386e-03,-9.995034e-03,-1.229883e-02
2.025000e+03,-6.080548e-03,-1.008093e-02,-1.282832e-02
2.026000e+03,-5.584332e-03,-9.772125e-03,-1.278248e-02
2.027000e+03,-6.588975e-03,-1.048103e-02,-1.404051e-02
2.028000e+03,-4.748280e-03,-7.857474e-03,-1.109141e-02
2.029000e+03,-3.482861e-03,-5.917777e-03,-8.980118e-03
2.030000e+03,-4.868887e-04,-1.802785e-03,-3.818220e-03
2.031000e+03,3.918293e-04,-4.021413e-04,-2.020547e-03
2.032000e+03,1.378017e-03,1.733816e-03,7.503038e-04
2.033000e+03,2.995191e-03,4.666438e-03,4.707090e-03
2.034000e+03,4.667314e-03,6.917613e-03,7.358592e-03
2.035000e+03,6.787014e-03,9.343420e-03,1.027143e-02
2.036000e+03,9.754343e-03,1.270000e-02,1.462139e-02
2.037000e+03,1.154349e-02,1.495143e-02,1.757698e-02
2.038000e+03,1.283582e-02,1.620323e-02,1.921432e-02
2.039000e+03,1.396100e-02,1.682888e-02,2.003445e-02
2.040000e+03,1.230191e-02,1.427113e-02,1.674283e-02
2.041000e+03,1.020683e-02,1.146785e-02,1.333229e-02
2.042000e+03,9.771051e-03,1.020205e-02,1.173834e-02
2.043000e+03,9.419558e-03,9.059659e-03,1.008180e-02
2.044000e+03,7.233312e-03,6.341633e-03,6.827805e-03
2.045000e+03,6.415204e-03,5.060701e-03,5.193742e-03
2.046000e+03,4.740108e-03,2.888639e-03,2.353498e-03
2.047000e+03,4.386952e-03,2.931707e-03,2.861250e-03
2.048000e+03,4.809812e-03,3.293902e-03,3.350427e-03
2.049000e+03,4.223598e-03,3.096004e-03,3.284893e-03
2.050000e+03,3.989699e-03,3.102076e-03,3.461764e-03
2.051000e+03,4.170405e-03,3.257498e-03,3.822334e-03
2.052000e+03,5.262035e-03,4.977839e-03,5.936033e-03
2.053000e+03,5.111087e-03,5.233542e-03,6.356954e-03
2.054000e+03,4.662358e-03,5.295460e-03,6.472634e-03
2.055000e+03,4.340406e-03,5.341505e-03,6.526002e-03
2.056000e+03,2.557795e-03,4.014391e-03,4.804387e-03
2.057000e+03,2.391437e-03,4.119952e-03,4.871229e-03
2.058000e+03,2.590544e-03,4.419380e-03,5.118301e-03
2.059000e+03,2.764478e-03,4.955709e-03,5.807741e-03
2.060000e+03,2.346558e-03,4.493745e-03,5.230933e-03
2.061000e+03,1.246486e-03,3.083949e-03,3.495174e-03
2.062000e+03,9.167264e-04,2.187441e-03,2.500055e-03
2.063000e+03,1.528477e-04,5.531491e-04,4.342930e-04
2.064000e+03,-2.844148e-04,-3.357618e-04,-6.120185e-04
2.065000e+03,-1.480426e-03,-2.605251e-03,-3.608074e-03
2.066000e+03,-3.479484e-03,-5.804932e-03,-7.697483e-03
2.067000e+03,-3.573832e-03,-6.846629e-03,-9.118893e-03
2.068000e+03,-3.357449e-03,-7.085973e-03,-9.695951e-03
2.069000e+03,-3.171204e-03,-7.039798e-03,-9.872261e-03
2.070000e+03,-3.853988e-03,-7.866333e-03,-1.125862e-02
2.071000e+03,-2.770761e-03,-6.325472e-03,-9.605295e-03
2.072000e+03,-1.714655e-03,-4.442324e-03,-7.388495e-03
2.073000e+03,1.347391e-03,1.500984e-04,-1.698257e-03
2.074000e+03,3.072052e-03,3.129135e-03,1.936520e-03
2.075000e+03,6.079830e-03,7.173378e-03,7.145416e-03
2.076000e+03,8.379495e-03,1.102659e-02,1.218459e-02
2.077000e+03,9.070837e-03,1.277634e-02,1.473409e-02
2.078000e+03,1.033858e-02,1.465986e-02,1.743878e-02
2.079000e+03,1.275667e-02,1.724521e-02,2.094238e-02
2.080000e+03,1.349838e-02,1.789816e-02,2.220373e-02
2.081000e+03,1.217611e-02,1.588224e-02,2.001099e-02
2.082000e+03,1.273474e-02,1.621538e-02,2.119557e-02
2.083000e+03,1.178279e-02,1.408062e-02,1.909879e-02
2.084000e+03,1.010731e-02,1.119097e-02,1.583665e-02
2.085000e+03,5.940156e-03,5.773241e-03,9.073193e-03
2.086000e+03,2.331565e-03,9.133782e-04,3.037768e-03
2.087000e+03,3.612429e-04,-2.310300e-03,-1.176295e-03
2.088000e+03,-1.129908e-03,-4.772460e-03,-4.590350e-03
2.089000e+03,-3.519463e-03,-7.345393e-03,-8.104781e-03
2.090000e+03,-4.931282e-03,-8.594799e-03,-1.040091e-02
2.091000e+03,-5.902706e-03,-9.413303e-03,-1.215577e-02
2.092000e+03,-7.666969e-03,-1.052488e-02,-1.427255e-02
2.093000e+03,-8.320482e-03,-1.016568e-02,-1.455405e-02
2.094000e+03,-8.842634e-03,-9.646005e-03,-1.458695e-02
2.095000e+03,-8.135847e-03,-8.034750e-03,-1.328091e-02
2.096000e+03,-7.819532e-03,-6.964807e-03,-1.232479e-02
2.097000e+03,-7.546922e-03,-6.564800e-03,-1.205156e-02
2.098000e+03,-8.458001e-03,-7.504792e-03,-1.323627e-02
2.099000e+03,-7.691413e-03,-6.726730e-03,-1.205519e-02
2.100000e+03,-6.596490e-03,-5.682280e-03,-1.042323e-02
2.101000e+03,-4.648292e-03,-4.221087e-03,-8.099902e-03
2.102000e+03,-2.238077e-03,-2.031766e-03,-4.562501e-03
2.103000e+03,9.344873e-04,7.091872e-04,-9.370780e-05
2.104000e+03,1.475761e-03,7.643538e-04,1.139730e-03
2.105000e+03,3.108564e-03,1.793150e-03,3.326919e-03
2.106000e+03,4.487903e-03,2.402311e-03,4.655345e-03
2.107000e+03,6.281025e-03,3.844189e-03,6.971224e-03
2.108000e+03,8.108544e-03,5.894173e-03,9.776182e-03
2.109000e+03,1.105560e-02,9.408016e-03,1.405968e-02
2.110000e+03,1.341331e-02,1.299928e-02,1.822887e-02
2.111000e+03,1.421686e-02,1.471876e-02,1.989520e-02
2.112000e+03,1.582055e-02,1.725571e-02,2.249470e-02
2.113000e+03,1.556151e-02,1.770321e-02,2.241281e-02
2.114000e+03,1.465637e-02,1.763943e-02,2.167226e-02
2.115000e+03,1.481263e-02,1.860012e-02,2.187727e-02
2.116000e+03,1.537465e-02,1.956834e-02,2.240916e-02
2.117000e+03,1.457227e-02,1.838159e-02,2.049172e-02
2.118000e+03,1.211288e-02,1.536798e-02,1.636768e-02
2.119000e+03,1.032760e-02,1.301570e-02,1.338628e-02
2.120000e+03,8.751183e-03,1.097210e-02,1.096641e-02
2.121000e+03,8.068603e-03,9.258809e-03,9.073967e-03
2.122000e+03,7.361242e-03,7.795426e-03,7.589793e-03
2.123000e+03,6.223811e-03,5.921188e-03,5.959237e-03
2.124000e+03,4.553104e-03,2.936230e-03,2.740824e-03
2.125000e+03,4.257880e-03,1.789078e-03,1.875818e-03
2.126000e+03,4.617269e-03,1.600642e-03,1.926756e-03
2.127000e+03,4.358518e-03,9.144903e-04,1.209245e-03
2.128000e+03,4.219570e-03,1.055228e-03,1.323297e-03
2.129000e+03,4.917665e-03,2.511819e-03,2.989112e-03
2.130000e+03,5.220570e-03,3.616125e-03,4.019305e-03
2.131000e+03,6.968544e-03,6.504531e-03,7.106771e-03
2.132000e+03,8.129877e-03,8.558780e-03,9.040396e-03
2.133000e+03,8.985370e-03,1.030420e-02,1.068135e-02
2.134000e+03,9.255081e-03,1.145308e-02,1.155594e-02
2.135000e+03,1.036139e-02,1.343740e-02,1.349204e-02
2.136000e+03,1.077057e-02,1.392684e-02,1.362877e-02
2.137000e+03,1.123821e-02,1.410830e-02,1.345739e-02
2.138000e+03,1.090517e-02,1.331929e-02,1.215791e-02
2.139000e+03,1.249152e-02,1.469402e-02,1.425097e-02
2.140000e+03,1.225310e-02,1.379290e-02,1.368598e-02
2.141000e+03,1.193146e-02,1.250622e-02,1.267253e-02
2.142000e+03,1.205669e-02,1.168842e-02,1.261224e-02
2.143000e+03,1.200439e-02,1.088095e-02,1.257150e-02
2.144000e+03,1.266253e-02,1.129311e-02,1.367894e-02
2.145000e+03,1.227358e-02,1.082556e-02,1.362478e-02
2.146000e+03,1.183009e-02,1.014774e-02,1.313508e-02
2.147000e+03,1.129057e-02,9.547504e-03,1.277546e-02
2.148000e+03,1.007235e-02,8.463524e-03,1.161133e-02
2.149000e+03,9.149789e-03,7.904075e-03,1.078059e-02
2.150000e+03,8.597150e-03,8.000443e-03,1.047362e-02
2.151000e+03,8.733543e-03,9.179330e-03,1.178882e-02
2.152000e+03,8.395455e-03,9.821256e-03,1.192939e-02
2.153000e+03,6.941239e-03,9.057926e-03,1.020932e-02
2.154000e+03,6.285164e-03,8.959331e-03,9.789760e-03
2.155000e+03,6.463113e-03,9.497885e-03,9.869821e-03
2.156000e+03,4.916723e-03,8.157064e-03,7.573095e-03
2.157000e+03,2.643270e-03,5.688380e-03,4.225262e-03
2.158000e+03,6.260599e-04,2.740387e-03,4.424463e-04
2.159000e+03,-9.641767e-04,2.388594e-04,-2.846884e-03
2.160000e+03,-4.138340e-03,-4.170270e-03,-8.286505e-03
2.161000e+03,-6.854082e-03,-8.153607e-03,-1.306656e-02
2.162000e+03,-9.683517e-03,-1.241892e-02,-1.783099e-02
2.163000e+03,-1.039175e-02,-1.408327e-02,-1.958937e-02
2.164000e+03,-1.135500e-02,-1.588110e-02,-2.109354e-02
2.165000e+03,-1.136599e-02,-1.639043e-02,-2.097464e-02
2.166000e+03,-1.095509e-02,-1.641817e-02,-2.035616e-02
2.167000e+03,-1.049613e-02,-1.592589e-02,-1.932342e-02
2.168000e+03,-9.745561e-03,-1.466454e-02,-1.748289e-02
2.169000e+03,-6.973825e-03,-1.091187e-02,-1.265585e-02
2.170000e+03,-4.120990e-03,-6.587074e-03,-7.414095e-03
2.171000e+03,-2.071857e-03,-3.035385e-03,-3.274151e-03
2.172000e+03,3.063141e-04,1.005333e-03,1.378481e-03
2.173000e+03,3.231256e-03,5.367375e-03,6.247613e-03
2.174000e+03,6.344048e-03,1.007822e-02,1.144768e-02
2.175000e+03,8.816280e-03,1.354068e-02,1.519200e-02
2.176000e+03,1.132359e-02,1.662855e-02,1.812283e-02
2.177000e+03,1.326764e-02,1.873107e-02,2.014203e-02
2.178000e+03,1.440423e-02,1.935060e-02,2.056813e-02
2.179000e+03,1.658673e-02,2.059877e-02,2.210225e-02
2.180000e+03,1.685338e-02,1.934940e-02,2.077755e-02
2.181000e+03,1.728172e-02,1.846612e-02,1.993420e-02
2.182000e+03,1.762464e-02,1.731254e-02,1.898592e-02
2.183000e+03,1.690250e-02,1.524489e-02,1.703664e-02
2.184000e+03,1.603358e-02,1.278588e-02,1.431655e-02
2.185000e+03,1.659983e-02,1.280691e-02,1.497242e-02
2.186000e+03,1.507834e-02,1.084880e-02,1.326668e-02
2.187000e+03,1.393224e-02,9.962458e-03,1.262142e-02
2.188000e+03,1.344139e-02,1.010924e-02,1.251977e-02
2.189000e+03,1.311742e-02,1.062925e-02,1.294280e-02
2.190000e+03,1.164141e-02,1.058421e-02,1.298063e-02
2.191000e+03,1.094864e-02,1.141398e-02,1.394616e-02
2.192000e+03,9.767740e-03,1.184582e-02,1.455397e-02
2.193000e+03,8.742776e-03,1.204526e-02,1.446072e-02
2.194000e+03,7.337331e-03,1.191090e-02,1.394655e-02
2.195000e+03,7.577291e-03,1.309196e-02,1.490091e-02
2.196000e+03,5.815422e-03,1.129235e-02,1.247325e-02
2.197000e+03,3.038914e-03,7.653589e-03,7.417030e-03
2.198000e+03,1.138785e-04,3.906698e-03,3.014712e-03
2.199000e+03,-2.259190e-03,1.221280e-05,-1.901507e-03
2.200000e+03,-4.000684e-03,-2.902440e-03,-5.665596e-03
2.201000e+03,-5.885162e-03,-5.432345e-03,-8.910972e-03
2.202000e+03,-8.241189e-03,-9.664429e-03,-1.420700e-02
2.203000e+03,-1.030244e-02,-1.317838e-02,-1.835529e-02
2.204000e+03,-1.189818e-02,-1.608875e-02,-2.170272e-02
2.205000e+03,-1.155160e-02,-1.650701e-02,-2.230155e-02
2.206000e+03,-1.096572e-02,-1.630099e-02,-2.200024e-02
2.207000e+03,-1.014993e-02,-1.561268e-02,-2.126167e-02
2.208000e+03,-8.239730e-03,-1.363324e-02,-1.853527e-02
2.209000e+03,-6.836219e-03,-1.154197e-02,-1.550848e-02
2.210000e+03,-5.059039e-03,-9.115376e-03,-1.229945e-02
2.211000e+03,-3.226906e-03,-6.204532e-03,-8.218011e-03
2.212000e+03,-9.812229e-04,-2.551110e-03,-3.680256e-03
2.213000e+03,1.779484e-03,1.611122e-03,1.389081e-03
2.214000e+03,4.943725e-03,5.838578e-03,6.670537e-03
2.215000e+03,7.138608e-03,9.096112e-03,1.062142e-02
2.216000e+03,1.060485e-02,1.434903e-02,1.666600e-02
2.217000e+03,1.332921e-02,1.794600e-02,2.086052e-02
2.218000e+03,1.534447e-02,2.055970e-02,2.364790e-02
2.219000e+03,1.707695e-02,2.267332e-02,2.592677e-02
2.220000e+03,1.726489e-02,2.236491e-02,2.545834e-02
2.221000e+03,1.833265e-02,2.268868e-02,2.546290e-02
2.222000e+03,1.840197e-02,2.222300e-02,2.482226e-02
2.223000e+03,1.816425e-02,2.037229e-02,2.258779e-02
2.224000e+03,1.753072e-02,1.822066e-02,2.003764e-02
2.225000e+03,1.714999e-02,1.649739e-02,1.768081e-02
2.226000e+03,1.648222e-02,1.475162e-02,1.572284e-02
2.227000e+03,1.618340e-02,1.352993e-02,1.446419e-02
2.228000e+03,1.483318e-02,1.150513e-02,1.239918e-02
2.229000e+03,1.435521e-02,1.073662e-02,1.150663e-02
2.230000e+03,1.361947e-02,9.927428e-03,1.073329e-02
2.231000e+03,1.361447e-02,1.081280e-02,1.189065e-02
2.232000e+03,1.340986e-02,1.120201e-02,1.255474e-02
2.233000e+03,1.384999e-02,1.235728e-02,1.415993e-02
2.234000e+03,1.358784e-02,1.281176e-02,1.473644e-02
2.235000e+03,1.321340e-02,1.359761e-02,1.558492e-02
2.236000e+03,1.326381e-02,1.461535e-02,1.684360e-02
2.237000e+03,1.299328e-02,1.552695e-02,1.756187e-02
2.238000e+03,1.314387e-02,1.667159e-02,1.820996e-02
2.239000e+03,1.308771e-02,1.742041e-02,1.846501e-02
2.240000e+03,1.270703e-02,1.750773e-02,1.809537e-02
2.241000e+03,1.257087e-02,1.729677e-02,1.752910e-02
2.242000e+03,1.193227e-02,1.617731e-02,1.578781e-02
2.243000e+03,1.060958e-02,1.374762e-02,1.261069e-02
2.244000e+03,9.187109e-03,1.059972e-02,8.881319e-03
2.245000e+03,6.796385e-03,6.071956e-03,3.915031e-03
2.246000e+03,6.043204e-03,3.740178e-03,1.314713e-03
2.247000e+03,5.736100e-03,2.255926e-03,8.691747e-05
2.248000e+03,5.987052e-03,1.940137e-03,8.022665e-05
2.249000e+03,5.781007e-03,1.721973e-03,4.809799e-04
2.250000e+03,5.801313e-03,1.362735e-03,7.491160e-04
2.251000e+03,6.706135e-03,2.903169e-03,3.305835e-03
2.252000e+03,8.398525e-03,5.954275e-03,7.470034e-03
2.253000e+03,9.999943e-03,8.942829e-03,1.151417e-02
2.254000e+03,1.121636e-02,1.137465e-02,1.480106e-02
2.255000e+03,1.162351e-02,1.325662e-02,1.725147e-02
2.256000e+03,1.177597e-02,1.482977e-02,1.934343e-02
2.257000e+03,1.169055e-02,1.534084e-02,1.983579e-02
2.258000e+03,1.209806e-02,1.649176e-02,2.078036e-02
2.259000e+03,1.032165e-02,1.448766e-02,1.838073e-02
2.260000e+03,8.685558e-03,1.284537e-02,1.623681e-02
2.261000e+03,6.365023e-03,9.749915e-03,1.266985e-02
2.262000e+03,4.461620e-03,6.921817e-03,9.351847e-03
2.263000e+03,1.058424e-03,2.638429e-03,4.147875e-03
2.264000e+03,-1.061466e-03,-3.503356e-04,-5.398353e-06
2.265000e+03,-3.296498e-03,-3.662822e-03,-4.493548e-03
2.266000e+03,-5.290067e-03,-6.710905e-03,-8.555729e-03
2.267000e+03,-7.686728e-03,-9.639082e-03,-1.216850e-02
2.268000e+03,-9.636321e-03,-1.224937e-02,-1.551241e-02
2.269000e+03,-1.046195e-02,-1.367971e-02,-1.739363e-02
2.270000e+03,-1.258033e-02,-1.632580e-02,-2.036851e-02
2.271000e+03,-1.300053e-02,-1.646656e-02,-2.046491e-02
2.272000e+03,-1.288951e-02,-1.608465e-02,-1.990079e-02
2.273000e+03,-1.258019e-02,-1.531574e-02,-1.916569e-02
2.274000e+03,-1.137987e-02,-1.304616e-02,-1.666635e-02
2.275000e+03,-1.073563e-02,-1.174848e-02,-1.509546e-02
2.276000e+03,-1.005965e-02,-1.019947e-02,-1.305779e-02
2.277000e+03,-8.502267e-03,-7.929459e-03,-1.019187e-02
2.278000e+03,-7.622197e-03,-6.011895e-03,-7.735909e-03
2.279000e+03,-7.096273e-03,-4.583326e-03,-5.839265e-03
2.280000e+03,-5.841382e-03,-3.293686e-03,-4.023237e-03
2.281000e+03,-4.530999e-03,-1.920113e-03,-2.446068e-03
2.282000e+03,-3.684092e-03,-1.694287e-03,-1.867366e-03
2.283000e+03,-3.317728e-03,-2.117537e-03,-1.909792e-03
2.284000e+03,-2.152602e-03,-1.945380e-03,-1.426254e-03
2.285000e+03,-1.956705e-03,-2.484389e-03,-1.832995e-03
2.286000e+03,-2.143886e-03,-3.064064e-03,-2.357757e-03
2.287000e+03,-1.911896e-03,-3.072269e-03,-1.926423e-03
2.288000e+03,-9.077844e-04,-2.380059e-03,-1.434269e-03
2.289000e+03,-1.018586e-03,-2.221579e-03,-1.418288e-03
2.290000e+03,-9.932145e-04,-2.018404e-03,-1.579410e-03
2.291000e+03,-9.704717e-04,-1.428994e-03,-9.616341e-04
2.292000e+03,-1.480668e-03,-1.724521e-03,-1.215657e-03
2.293000e+03,-1.897379e-03,-2.193051e-03,-1.821901e-03
2.294000e+03,-2.921921e-03,-3.083277e-03,-2.550545e-03
2.295000e+03,-3.496921e-03,-3.394058e-03,-2.811045e-03
2.296000e+03,-3.354609e-03,-2.682569e-03,-1.825313e-03
2.297000e+03,-3.303636e-03,-2.312768e-03,-1.225330e-03
2.298000e+03,-2.903608e-03,-1.723355e-03,-7.053282e-04
2.299000e+03,-3.257888e-03,-1.674999e-03,-5.839390e-04
2.300000e+03,-4.826599e-03,-2.814330e-03,-1.960732e-03
2.301000e+03,-6.126466e-03,-4.629011e-03,-4.293504e-03
2.302000e+03,-7.334575e-03,-6.462464e-03,-6.639237e-03
2.303000e+03,-8.447798e-03,-8.006907e-03,-8.979058e-03
2.304000e+03,-1.091803e-02,-1.106250e-02,-1.248497e-02
2.305000e+03,-1.330252e-02,-1.407749e-02,-1.616701e-02
2.306000e+03,-1.584072e-02,-1.774499e-02,-2.097770e-02
2.307000e+03,-1.834195e-02,-2.098052e-02,-2.517611e-02
2.308000e+03,-1.969814e-02,-2.282870e-02,-2.749666e-02
2.309000e+03,-1.961872e-02,-2.324023e-02,-2.813616e-02
2.310000e+03,-1.948031e-02,-2.317139e-02,-2.848577e-02
2.311000e+03,-1.948439e-02,-2.307350e-02,-2.839618e-02
2.312000e+03,-1.800752e-02,-2.114196e-02,-2.644144e-02
2.313000e+03,-1.568171e-02,-1.828460e-02,-2.301109e-02
2.314000e+03,-1.350714e-02,-1.552554e-02,-1.985176e-02
2.315000e+03,-1.007866e-02,-1.120788e-02,-1.441281e-02
2.316000e+03,-6.329303e-03,-6.788136e-03,-8.915405e-03
2.317000e+03,-2.406934e-03,-1.855332e-03,-2.708851e-03
2.318000e+03,-6.091201e-04,4.447468e-04,5.822579e-04
2.319000e+03,2.742393e-03,4.425902e-03,5.859943e-03
2.320000e+03,5.261172e-03,7.320477e-03,1.018032e-02
2.321000e+03,8.647679e-03,1.129992e-02,1.585175e-02
2.322000e+03,1.108059e-02,1.388833e-02,1.991914e-02
2.323000e+03,1.346834e-02,1.655544e-02,2.334396e-02
2.324000e+03,1.404577e-02,1.746584e-02,2.462949e-02
2.325000e+03,1.257033e-02,1.619126e-02,2.358525e-02
2.326000e+03,1.190783e-02,1.504258e-02,2.207242e-02
2.327000e+03,1.020132e-02,1.321982e-02,1.927282e-02
2.328000e+03,8.183563e-03,1.069751e-02,1.551787e-02
2.329000e+03,5.297479e-03,6.955137e-03,1.026708e-02
2.330000e+03,1.881808e-03,2.071306e-03,3.803215e-03
2.331000e+03,-1.582060e-03,-2.908213e-03,-3.261546e-03
2.332000e+03,-5.277790e-03,-7.456855e-03,-9.949354e-03
2.333000e+03,-7.272496e-03,-9.756989e-03,-1.370196e-02
2.334000e+03,-7.886374e-03,-1.070034e-02,-1.612427e-02
2.335000e+03,-8.250036e-03,-1.142852e-02,-1.810172e-02
2.336000e+03,-8.802754e-03,-1.180876e-02,-1.902955e-02
2.337000e+03,-9.549386e-03,-1.226999e-02,-1.988889e-02
2.338000e+03,-8.829635e-03,-1.089082e-02,-1.844825e-02
2.339000e+03,-8.463287e-03,-9.979271e-03,-1.723013e-02
2.340000e+03,-6.624641e-03,-7.384588e-03,-1.375375e-02
2.341000e+03,-4.212495e-03,-4.304991e-03,-9.234751e-03
2.342000e+03,9.459985e-05,3.236420e-04,-2.597932e-03
2.343000e+03,3.715844e-03,4.219740e-03,3.423295e-03
2.344000e+03,6.745891e-03,7.531488e-03,8.809573e-03
2.345000e+03,1.009399e-02,1.083745e-02,1.419972e-02
2.346000e+03,1.205723e-02,1.330106e-02,1.814086e-02
2.347000e+03,1.393272e-02,1.579102e-02,2.212236e-02
2.348000e+03,1.593007e-02,1.775385e-02,2.519972e-02
2.349000e+03,1.836000e-02,2.048600e-02,2.899305e-02
2.350000e+03,1.900464e-02,2.154767e-02,3.074085e-02
2.351000e+03,1.866031e-02,2.094920e-02,3.013574e-02
2.352000e+03,1.727562e-02,2.005674e-02,2.875448e-02
2.353000e+03,1.625207e-02,1.902989e-02,2.653005e-02
2.354000e+03,1.160192e-02,1.409477e-02,1.952197e-02
2.355000e+03,8.344104e-03,1.076484e-02,1.413255e-02
2.356000e+03,4.499489e-03,6.150355e-03,7.383230e-03
2.357000e+03,1.853676e-03,2.918776e-03,2.179412e-03
2.358000e+03,-2.316464e-03,-1.306183e-03,-4.083866e-03
2.359000e+03,-4.894826e-03,-4.674629e-03,-8.978950e-03
2.360000e+03,-7.805843e-03,-8.371946e-03,-1.429289e-02
2.361000e+03,-1.116751e-02,-1.295788e-02,-2.054885e-02
2.362000e+03,-1.361906e-02,-1.659558e-02,-2.527395e-02
2.363000e+03,-1.487052e-02,-1.834904e-02,-2.769171e-02
2.364000e+03,-1.569900e-02,-1.960425e-02,-2.915146e-02
2.365000e+03,-1.635381e-02,-2.071096e-02,-2.993908e-02
2.366000e+03,-1.635900e-02,-2.058838e-02,-2.941603e-02
2.367000e+03,-1.446050e-02,-1.830163e-02,-2.613367e-02
2.368000e+03,-1.240430e-02,-1.590933e-02,-2.210629e-02
2.369000e+03,-9.551049e-03,-1.201317e-02,-1.654131e-02
2.370000e+03,-4.770632e-03,-5.788913e-03,-8.165934e-03
2.371000e+03,-3.182007e-04,-2.104039e-04,-4.002763e-04
2.372000e+03,3.462243e-03,4.378367e-03,6.366938e-03
2.373000e+03,6.601155e-03,8.543513e-03,1.217872e-02
2.374000e+03,7.973474e-03,1.053773e-02,1.480212e-02
2.375000e+03,1.100780e-02,1.402584e-02,1.939112e-02
2.376000e+03,1.321779e-02,1.669219e-02,2.313075e-02
2.377000e+03,1.380376e-02,1.703889e-02,2.353668e-02
2.378000e+03,1.541131e-02,1.866662e-02,2.526328e-02
2.379000e+03,1.526689e-02,1.774416e-02,2.395760e-02
2.380000e+03,1.520630e-02,1.701464e-02,2.278955e-02
2.381000e+03,1.514307e-02,1.643375e-02,2.174759e-02
2.382000e+03,1.352846e-02,1.410529e-02,1.852697e-02
2.383000e+03,1.104403e-02,1.069658e-02,1.395431e-02
2.384000e+03,9.083524e-03,8.218924e-03,1.044376e-02
2.385000e+03,6.762634e-03,5.493946e-03,6.809634e-03
2.386000e+03,5.801321e-03,4.311459e-03,5.267690e-03
2.387000e+03,6.391078e-03,5.331733e-03,6.321362e-03
2.388000e+03,6.064265e-03,5.710383e-03,6.351186e-03
2.389000e+03,5.112824e-03,5.266822e-03,5.488385e-03
2.390000e+03,3.561971e-03,4.139263e-03,3.616245e-03
2.391000e+03,2.186818e-03,3.712237e-03,2.781750e-03
2.392000e+03,2.502656e-03,4.522677e-03,3.553456e-03
2.393000e+03,1.641177e-03,4.184303e-03,3.326536e-03
2.394000e+03,7.092716e-04,3.385345e-03,2.202360e-03
2.395000e+03,-1.238675e-03,1.456655e-03,-2.576022e-04
2.396000e+03,-1.615977e-03,8.727177e-04,-9.611900e-04
2.397000e+03,-1.638738e-03,4.686962e-04,-1.197494e-03
2.398000e+03,-1.017571e-03,6.592153e-04,-8.709506e-04
2.399000e+03,-1.155137e-03,-4.929718e-04,-2.316116e-03
2.400000e+03,9.697127e-05,3.107698e-04,-1.108154e-03
2.401000e+03,-1.066845e-03,-2.489053e-03,-4.131999e-03
2.402000e+03,-1.740546e-03,-4.006023e-03,-5.556751e-03
2.403000e+03,-2.248049e-03,-5.644789e-03,-7.267256e-03
2.404000e+03,-3.321991e-03,-6.937152e-03,-8.802672e-03
2.405000e+03,-3.465028e-03,-7.520828e-03,-9.465152e-03
2.406000e+03,-2.368916e-03,-6.254914e-03,-7.741347e-03
2.407000e+03,-1.454198e-03,-4.867772e-03,-5.796308e-03
2.408000e+03,-1.180466e-03,-3.470379e-03,-4.093209e-03
2.409000e+03,-1.407913e-03,-3.127175e-03,-3.916633e-03
2.410000e+03,1.164914e-04,-1.027234e-03,-1.119235e-03
2.411000e+03,1.377963e-03,8.240460e-04,8.701040e-04
2.412000e+03,2.414751e-04,2.605397e-04,-7.140485e-05
2.413000e+03,1.448206e-04,6.480960e-04,-1.004278e-05
2.414000e+03,-8.537285e-04,1.866354e-05,-1.013736e-03
2.415000e+03,5.688804e-05,1.101492e-03,3.002714e-04
2.416000e+03,1.357078e-03,2.893969e-03,2.367816e-03
2.417000e+03,2.845964e-03,4.380953e-03,3.704363e-03
2.418000e+03,3.822236e-03,5.138320e-03,4.482197e-03
2.419000e+03,3.947182e-03,4.869868e-03,4.358060e-03
2.420000e+03,4.638384e-03,5.384604e-03,4.779520e-03
2.421000e+03,6.524248e-03,7.201766e-03,6.607107e-03
2.422000e+03,7.864582e-03,7.742843e-03,6.903731e-03
2.423000e+03,9.564603e-03,8.861564e-03,8.436354e-03
2.424000e+03,1.039804e-02,8.923711e-03,8.703681e-03
2.425000e+03,9.953695e-03,8.135905e-03,7.784449e-03
2.426000e+03,9.807574e-03,7.390519e-03,7.176280e-03
2.427000e+03,1.305349e-02,1.036065e-02,1.110131e-02
2.428000e+03,1.591415e-02,1.388589e-02,1.539072e-02
2.429000e+03,1.643326e-02,1.495622e-02,1.658478e-02
2.430000e+03,1.782441e-02,1.728739e-02,1.904450e-02
2.431000e+03,1.925676e-02,1.998169e-02,2.248809e-02
2.432000e+03,2.107921e-02,2.288142e-02,2.606286e-02
2.433000e+03,2.274314e-02,2.535337e-02,2.900127e-02
2.434000e+03,2.383762e-02,2.676042e-02,3.014433e-02
2.435000e+03,2.527182e-02,2.842559e-02,3.197455e-02
2.436000e+03,2.547706e-02,2.901460e-02,3.233690e-02
2.437000e+03,2.405684e-02,2.699516e-02,2.983988e-02
2.438000e+03,2.484479e-02,2.695187e-02,2.981298e-02
2.439000e+03,2.290667e-02,2.424271e-02,2.649777e-02
2.440000e+03,2.281460e-02,2.394924e-02,2.584599e-02
2.441000e+03,2.163950e-02,2.205472e-02,2.343428e-02
2.442000e+03,2.259558e-02,2.218838e-02,2.344966e-02
2.443000e+03,2.166344e-02,2.075770e-02,2.125927e-02
2.444000e+03,2.111002e-02,1.934444e-02,1.955346e-02
2.445000e+03,1.976669e-02,1.721869e-02,1.709342e-02
2.446000e+03,1.809696e-02,1.512124e-02,1.486267e-02
2.447000e+03,1.876860e-02,1.615725e-02,1.638788e-02
2.448000e+03,1.826049e-02,1.608319e-02,1.597970e-02
2.449000e+03,1.719525e-02,1.570112e-02,1.644625e-02
2.450000e+03,1.700268e-02,1.636101e-02,1.778127e-02
2.451000e+03,1.717932e-02,1.770662e-02,1.959084e-02
2.452000e+03,1.689367e-02,1.815859e-02,2.044272e-02
2.453000e+03,1.687732e-02,1.886314e-02,2.185459e-02
2.454000e+03,1.700180e-02,1.991862e-02,2.328563e-02
2.455000e+03,1.630135e-02,1.932259e-02,2.312690e-02
2.456000e+03,1.493810e-02,1.815272e-02,2.184077e-02
2.457000e+03,1.449144e-02,1.765235e-02,2.149975e-02
2.458000e+03,1.577322e-02,1.907249e-02,2.362599e-02
2.459000e+03,1.502207e-02,1.750476e-02,2.191871e-02
2.460000e+03,1.360943e-02,1.568538e-02,1.934634e-02
2.461000e+03,1.088470e-02,1.222159e-02,1.517726e-02
2.462000e+03,8.072965e-03,8.783606e-03,1.095257e-02
2.463000e+03,5.756778e-03,6.036007e-03,7.264356e-03
2.464000e+03,3.337147e-03,2.547905e-03,2.529430e-03
2.465000e+03,-2.396620e-05,-1.388679e-03,-2.881584e-03
2.466000e+03,-3.728852e-03,-6.114574e-03,-9.529275e-03
2.467000e+03,-6.667264e-03,-9.884207e-03,-1.472861e-02
2.468000e+03,-8.179580e-03,-1.196011e-02,-1.745959e-02
2.469000e+03,-9.349984e-03,-1.328705e-02,-1.941403e-02
2.470000e+03,-9.809016e-03,-1.313970e-02,-1.946170e-02
2.471000e+03,-9.107094e-03,-1.162937e-02,-1.743434e-02
2.472000e+03,-7.180978e-03,-8.647927e-03,-1.349358e-02
2.473000e+03,-7.758344e-03,-8.487880e-03,-1.290099e-02
2.474000e+03,-5.339855e-03,-5.086962e-03,-8.444354e-03
2.475000e+03,-3.901593e-03,-2.893509e-03,-5.059832e-03
2.476000e+03,-3.431754e-03,-2.145420e-03,-2.928114e-03
2.477000e+03,-3.475686e-03,-2.335432e-03,-1.637971e-03
2.478000e+03,-3.595661e-03,-1.609363e-03,-1.146977e-05
2.479000e+03,-3.568672e-03,-1.216567e-03,1.113676e-03
2.480000e+03,-3.386681e-03,-9.486910e-04,2.263893e-03
2.481000e+03,-3.218542e-03,-8.640954e-04,3.375954e-03
2.482000e+03,-2.567444e-03,-7.309011e-05,4.639659e-03
2.483000e+03,-3.529206e-03,-1.650202e-03,2.534085e-03
2.484000e+03,-3.701067e-03,-2.199295e-03,1.529766e-03
2.485000e+03,-4.032273e-03,-3.071013e-03,2.709891e-04
2.486000e+03,-5.662266e-03,-5.509567e-03,-3.018382e-03
2.487000e+03,-7.767980e-03,-8.130494e-03,-7.264148e-03
2.488000e+03,-8.567176e-03,-9.347365e-03,-9.659340e-03
2.489000e+03,-9.292417e-03,-1.051481e-02,-1.170974e-02
2.490000e+03,-1.030788e-02,-1.194486e-02,-1.449779e-02
2.491000e+03,-1.150885e-02,-1.359458e-02,-1.647161e-02
2.492000e+03,-1.149129e-02,-1.316459e-02,-1.611377e-02
2.493000e+03,-9.792675e-03,-1.075031e-02,-1.344094e-02
2.494000e+03,-8.192985e-03,-8.780674e-03,-1.127557e-02
2.495000e+03,-5.178616e-03,-4.803150e-03,-6.359369e-03
2.496000e+03,-2.981297e-03,-2.286297e-03,-2.633908e-03
2.497000e+03,-8.351857e-04,5.412979e-04,6.412932e-04
2.498000e+03,1.382422e-03,3.324323e-03,4.273633e-03
2.499000e+03,2.445552e-03,4.778965e-03,6.456731e-03
2.500000e+03,2.964970e-03,5.211619e-03,7.806104e-03
2.501000e+03,3.437859e-03,5.652177e-03,8.451001e-03
2.502000e+03,3.158008e-03,4.811129e-03,7.699580e-03
2.503000e+03,3.373032e-03,4.672248e-03,7.764477e-03
2.504000e+03,2.347698e-03,3.582928e-03,6.259134e-03
2.505000e+03,2.153614e-03,2.936977e-03,5.367218e-03
2.506000e+03,6.741509e-04,2.756002e-04,2.242266e-03
2.507000e+03,-1.022971e-03,-1.988649e-03,-8.696298e-04
2.508000e+03,-1.479607e-03,-2.829140e-03,-1.929793e-03
2.509000e+03,-2.492509e-03,-3.653534e-03,-3.699701e-03
2.510000e+03,-4.504369e-03,-5.749931e-03,-6.752494e-03
2.511000e+03,-4.365035e-03,-5.307891e-03,-6.256143e-03
2.512000e+03,-2.776335e-03,-2.985046e-03,-3.722167e-03
2.513000e+03,-2.814044e-03,-2.887215e-03,-4.147297e-03
2.514000e+03,-4.544001e-03,-4.827382e-03,-6.713097e-03
2.515000e+03,-6.296557e-03,-6.790170e-03,-9.581415e-03
2.516000e+03,-6.928960e-03,-7.136941e-03,-1.003826e-02
2.517000e+03,-6.528466e-03,-6.401746e-03,-8.839591e-03
2.518000e+03,-4.470504e-03,-4.153684e-03,-5.605688e-03
2.519000e+03,-4.943910e-03,-4.795897e-03,-6.045256e-03
2.520000e+03,-5.046597e-03,-5.319097e-03,-6.425519e-03
2.521000e+03,-5.416010e-03,-5.330620e-03,-6.452995e-03
2.522000e+03,-4.688154e-03,-4.783327e-03,-5.732966e-03
2.523000e+03,-5.506165e-03,-6.193760e-03,-7.312575e-03
2.524000e+03,-4.899926e-03,-5.733264e-03,-6.357808e-03
2.525000e+03,-2.909923e-03,-3.800131e-03,-3.828037e-03
2.526000e+03,-2.193576e-03,-3.320667e-03,-3.459361e-03
2.527000e+03,2.475009e-04,-6.450142e-04,-1.334218e-04
2.528000e+03,3.539655e-03,3.345664e-03,5.156992e-03
2.529000e+03,5.169621e-03,5.817344e-03,8.066173e-03
2.530000e+03,6.980572e-03,7.849562e-03,1.026046e-02
2.531000e+03,6.617708e-03,7.505981e-03,9.963608e-03
2.532000e+03,8.162977e-03,9.223286e-03,1.223035e-02
2.533000e+03,9.369863e-03,1.062497e-02,1.379141e-02
2.534000e+03,1.060538e-02,1.216571e-02,1.614357e-02
2.535000e+03,1.006925e-02,1.122410e-02,1.511181e-02
2.536000e+03,7.107414e-03,7.573137e-03,1.053552e-02
2.537000e+03,5.525297e-03,6.083410e-03,8.621264e-03
2.538000e+03,3.569705e-03,3.817002e-03,5.313737e-03
2.539000e+03,2.393102e-03,2.854576e-03,3.204643e-03
2.540000e+03,1.771790e-03,2.227179e-03,1.854761e-03
2.541000e+03,9.353848e-04,1.575495e-03,1.906077e-04
2.542000e+03,-1.329945e-03,-1.112792e-03,-3.591924e-03
2.543000e+03,-2.057222e-03,-1.778183e-03,-4.576871e-03
2.544000e+03,-1.706178e-03,-1.142938e-03,-4.151695e-03
2.545000e+03,-3.344116e-03,-2.997948e-03,-6.778703e-03
2.546000e+03,-3.476041e-03,-2.866825e-03,-6.751176e-03
2.547000e+03,-3.250871e-03,-3.163950e-03,-7.300689e-03
2.548000e+03,-4.603548e-03,-5.106606e-03,-9.146744e-03
2.549000e+03,-6.006089e-03,-6.956188e-03,-1.098870e-02
2.550000e+03,-5.954289e-03,-7.380421e-03,-1.102096e-02
2.551000e+03,-5.339775e-03,-7.671299e-03,-1.004087e-02
2.552000e+03,-4.663714e-03,-7.234733e-03,-8.536161e-03
2.553000e+03,-4.433141e-03,-7.176548e-03,-7.692104e-03
2.554000e+03,-2.145837e-03,-4.473134e-03,-3.901371e-03
2.555000e+03,-1.202330e-04,-1.611574e-03,-1.761615e-04
2.556000e+03,1.089571e-03,4.057384e-04,2.852495e-03
2.557000e+03,1.776867e-03,1.915606e-03,4.916571e-03
2.558000e+03,2.957303e-03,3.833688e-03,7.061640e-03
2.559000e+03,3.442706e-03,5.206049e-03,8.308773e-03
2.560000e+03,3.064355e-03,5.599371e-03,8.681985e-03
2.561000e+03,2.188221e-03,4.768800e-03,7.896255e-03
2.562000e+03,1.234673e-03,3.844560e-03,6.817149e-03
2.563000e+03,6.097904e-04,3.816792e-03,5.784569e-03
2.564000e+03,-9.732656e-04,2.135385e-03,3.575247e-03
2.565000e+03,-2.004404e-03,1.011854e-03,1.489682e-03
2.566000e+03,-2.086790e-03,2.906473e-04,5.631457e-05
2.567000e+03,-3.082916e-03,-1.770863e-03,-3.335446e-03
2.568000e+03,-5.153787e-03,-5.336474e-03,-8.028117e-03
2.569000e+03,-7.728974e-03,-8.778582e-03,-1.254473e-02
2.570000e+03,-9.029949e-03,-1.097391e-02,-1.560029e-02
2.571000e+03,-1.058233e-02,-1.345240e-02,-1.891447e-02
2.572000e+03,-1.053954e-02,-1.428552e-02,-1.915470e-02
2.573000e+03,-9.241662e-03,-1.330143e-02,-1.765580e-02
2.574000e+03,-6.827256e-03,-1.074929e-02,-1.424746e-02
2.575000e+03,-5.549624e-03,-9.090884e-03,-1.109469e-02
2.576000e+03,-1.885060e-03,-4.456232e-03,-5.082300e-03
2.577000e+03,4.946951e-04,-8.663680e-04,-7.392778e-05
2.578000e+03,2.754554e-03,2.659613e-03,4.588076e-03
2.579000e+03,7.267448e-03,8.700560e-03,1.258402e-02
2.580000e+03,9.496315e-03,1.211427e-02,1.680256e-02
2.581000e+03,1.113076e-02,1.545952e-02,2.047711e-02
2.582000e+03,1.292688e-02,1.827046e-02,2.374792e-02
2.583000e+03,1.427216e-02,2.003735e-02,2.628151e-02
2.584000e+03,1.485788e-02,2.045318e-02,2.709641e-02
2.585000e+03,1.203286e-02,1.629292e-02,2.203972e-02
2.586000e+03,1.037030e-02,1.389172e-02,1.923057e-02
2.587000e+03,8.083780e-03,1.063200e-02,1.496373e-02
2.588000e+03,5.185811e-03,6.692727e-03,9.930600e-03
2.589000e+03,1.671591e-03,1.994797e-03,3.823184e-03
2.590000e+03,-4.089508e-03,-4.874559e-03,-5.436365e-03
2.591000e+03,-7.374584e-03,-9.348305e-03,-1.157053e-02
2.592000e+03,-1.174830e-02,-1.532585e-02,-1.932522e-02
2.593000e+03,-1.596416e-02,-2.064012e-02,-2.661043e-02
2.594000e+03,-1.987134e-02,-2.578192e-02,-3.297114e-02
2.595000e+03,-2.193809e-02,-2.858090e-02,-3.640022e-02
2.596000e+03,-2.315696e-02,-2.952121e-02,-3.725025e-02
2.597000e+03,-2.185089e-02,-2.670888e-02,-3.357996e-02
2.598000e+03,-2.136838e-02,-2.453068e-02,-3.163724e-02
2.599000e+03,-2.036583e-02,-2.207308e-02,-2.831716e-02
2.600000e+03,-1.841682e-02,-1.811907e-02,-2.335627e-02
2.601000e+03,-1.681167e-02,-1.500966e-02,-1.920284e-02
2.602000e+03,-1.431506e-02,-1.139665e-02,-1.454451e-02
2.603000e+03,-1.048801e-02,-6.362835e-03,-7.413778e-03
2.604000e+03,-7.792865e-03,-2.944990e-03,-2.703104e-03
2.605000e+03,-4.203713e-03,7.495337e-04,2.489069e-03
2.606000e+03,-4.383944e-04,4.630177e-03,7.720344e-03
2.607000e+03,2.101511e-03,6.421570e-03,9.418450e-03
2.608000e+03,1.779185e-03,4.071205e-03,7.021296e-03
2.609000e+03,2.987475e-03,3.571144e-03,6.691984e-03
2.610000e+03,1.288127e-03,-4.922925e-04,1.821370e-03
2.611000e+03,1.469486e-03,-1.677593e-03,-2.641412e-04
2.612000e+03,2.023983e-03,-3.029680e-03,-1.778917e-03
2.613000e+03,3.157108e-03,-2.578857e-03,-1.756606e-03
2.614000e+03,2.635391e-03,-2.859808e-03,-2.683216e-03
2.615000e+03,2.657238e-03,-2.285582e-03,-2.896687e-03
2.616000e+03,2.315635e-03,-1.601342e-03,-2.792551e-03
2.617000e+03,3.110353e-03,4.087671e-04,-5.735478e-04
2.618000e+03,3.655097e-03,3.036926e-03,2.328036e-03
2.619000e+03,3.118686e-03,4.850204e-03,4.268107e-03
2.620000e+03,5.322596e-03,9.119490e-03,9.708852e-03
2.621000e+03,6.455224e-03,1.157632e-02,1.346166e-02
2.622000e+03,6.567889e-03,1.149024e-02,1.411848e-02
2.623000e+03,7.845199e-03,1.358758e-02,1.690999e-02
2.624000e+03,7.074445e-03,1.283690e-02,1.619934e-02
2.625000e+03,7.258327e-03,1.244325e-02,1.549056e-02
2.626000e+03,5.555483e-03,9.849213e-03,1.218393e-02
2.627000e+03,2.924615e-03,5.684510e-03,6.836898e-03
2.628000e+03,-7.648921e-04,6.776001e-05,-3.490174e-04
2.629000e+03,-1.122341e-03,-1.347363e-03,-1.926162e-03
2.630000e+03,-2.798943e-03,-4.097055e-03,-5.350643e-03
2.631000e+03,-6.071910e-03,-8.762419e-03,-1.123175e-02
2.632000e+03,-6.555220e-03,-1.017266e-02,-1.268111e-02
2.633000e+03,-5.665506e-03,-9.609377e-03,-1.180346e-02
2.634000e+03,-5.896446e-03,-1.024943e-02,-1.305594e-02
2.635000e+03,-5.757673e-03,-1.025500e-02,-1.304360e-02
2.636000e+03,-5.527479e-03,-9.893404e-03,-1.291264e-02
2.637000e+03,-3.080563e-03,-6.180091e-03,-9.184387e-03
2.638000e+03,-5.681372e-04,-2.092218e-03,-4.097431e-03
2.639000e+03,1.763971e-03,2.178924e-03,9.452707e-04
2.640000e+03,1.850883e-03,3.026449e-03,2.033761e-03
2.641000e+03,2.965116e-03,4.983176e-03,4.349426e-03
2.642000e+03,3.811467e-03,6.333855e-03,6.400741e-03
2.643000e+03,4.974606e-03,8.208308e-03,9.092042e-03
2.644000e+03,6.009913e-03,9.013839e-03,1.087447e-02
2.645000e+03,7.722228e-03,1.091753e-02,1.378451e-02
2.646000e+03,7.917225e-03,1.118780e-02,1.499889e-02
2.647000e+03,6.962167e-03,9.951379e-03,1.317715e-02
2.648000e+03,5.295916e-03,7.623792e-03,1.034183e-02
2.649000e+03,5.681223e-03,7.529986e-03,9.899733e-03
2.650000e+03,4.355524e-03,5.304871e-03,6.672040e-03
2.651000e+03,3.169040e-03,3.508293e-03,4.276843e-03
2.652000e+03,1.819394e-03,1.751076e-03,1.742704e-03
2.653000e+03,-4.190743e-04,-1.608893e-03,-2.100089e-03
2.654000e+03,-1.692139e-03,-3.682078e-03,-4.584660e-03
2.655000e+03,-3.182371e-03,-6.261101e-03,-8.012021e-03
2.656000e+03,-3.360848e-03,-6.964497e-03,-8.819140e-03
2.657000e+03,-4.139702e-03,-7.993540e-03,-1.000097e-02
2.658000e+03,-6.066161e-03,-1.069587e-02,-1.351227e-02
2.659000e+03,-5.324992e-03,-9.347287e-03,-1.169244e-02
2.660000e+03,-4.177406e-03,-7.600764e-03,-9.457289e-03
2.661000e+03,-4.090091e-03,-6.771608e-03,-7.996655e-03
2.662000e+03,-3.536068e-03,-5.057744e-03,-6.341941e-03
2.663000e+03,9.508171e-04,9.137371e-04,1.241710e-03
2.664000e+03,2.252909e-03,3.134006e-03,4.431017e-03
2.665000e+03,2.994819e-03,4.931617e-03,6.750577e-03
2.666000e+03,4.412462e-03,7.107186e-03,9.441906e-03
2.667000e+03,5.946477e-03,9.007621e-03,1.221355e-02
2.668000e+03,6.770220e-03,1.019062e-02,1.376243e-02
2.669000e+03,7.703229e-03,1.127447e-02,1.529572e-02
2.670000e+03,5.855178e-03,9.203939e-03,1.249774e-02
2.671000e+03,4.840297e-03,7.969495e-03,1.105496e-02
2.672000e+03,5.487432e-03,8.508081e-03,1.163838e-02
2.673000e+03,4.962210e-03,7.466249e-03,1.046241e-02
2.674000e+03,3.488932e-03,5.125160e-03,7.184007e-03
2.675000e+03,1.942970e-03,2.649270e-03,4.361390e-03
2.676000e+03,3.266533e-03,3.490412e-03,5.646975e-03
2.677000e+03,2.225479e-03,1.609089e-03,3.579861e-03
2.678000e+03,-1.590189e-03,-3.361725e-03,-2.820133e-03
2.679000e+03,-4.304279e-03,-6.977092e-03,-7.094229e-03
2.680000e+03,-4.865550e-03,-7.444144e-03,-7.865467e-03
2.681000e+03,-7.106796e-03,-1.022962e-02,-1.084234e-02
2.682000e+03,-8.464401e-03,-1.173089e-02,-1.293503e-02
2.683000e+03,-1.017681e-02,-1.332679e-02,-1.503928e-02
2.684000e+03,-1.131733e-02,-1.374116e-02,-1.600999e-02
2.685000e+03,-1.111438e-02,-1.278563e-02,-1.468248e-02
2.686000e+03,-1.182326e-02,-1.270585e-02,-1.462465e-02
2.687000e+03,-1.317516e-02,-1.305803e-02,-1.550165e-02
2.688000e+03,-1.315265e-02,-1.227483e-02,-1.508201e-02
2.689000e+03,-1.027151e-02,-8.293938e-03,-9.872829e-03
2.690000e+03,-1.014717e-02,-7.576619e-03,-9.072998e-03
2.691000e+03,-1.004944e-02,-7.318249e-03,-9.270585e-03
2.692000e+03,-1.166923e-02,-9.384603e-03,-1.191252e-02
2.693000e+03,-1.035936e-02,-8.206735e-03,-9.546266e-03
2.694000e+03,-1.041789e-02,-9.240323e-03,-9.750148e-03
2.695000e+03,-8.695288e-03,-7.829467e-03,-7.642021e-03
2.696000e+03,-8.750577e-03,-8.600531e-03,-8.776074e-03
2.697000e+03,-9.909013e-03,-1.056729e-02,-1.123783e-02
2.698000e+03,-1.019173e-02,-1.181745e-02,-1.240927e-02
2.699000e+03,-9.617975e-03,-1.189944e-02,-1.289333e-02
2.700000e+03,-1.011059e-02,-1.281949e-02,-1.398201e-02
2.701000e+03,-8.062517e-03,-1.068799e-02,-1.117330e-02
2.702000e+03,-5.991614e-03,-8.979440e-03,-9.098434e-03
2.703000e+03,-3.291683e-03,-5.783366e-03,-5.278660e-03
2.704000e+03,-1.574237e-04,-1.772694e-03,-6.467256e-04
2.705000e+03,2.020685e-03,1.404798e-03,3.250256e-03
2.706000e+03,2.454858e-03,2.316767e-03,3.858123e-03
2.707000e+03,4.433769e-03,5.119876e-03,7.179311e-03
2.708000e+03,6.168445e-03,8.037857e-03,1.070498e-02
2.709000e+03,7.869346e-03,1.065676e-02,1.323930e-02
2.710000e+03,8.644513e-03,1.194857e-02,1.434529e-02
2.711000e+03,9.376032e-03,1.295600e-02,1.511081e-02
2.712000e+03,9.839842e-03,1.323148e-02,1.504007e-02
2.713000e+03,9.995897e-03,1.298741e-02,1.449967e-02
2.714000e+03,1.031364e-02,1.232209e-02,1.366861e-02
2.715000e+03,8.926606e-03,9.986628e-03,1.094422e-02
2.716000e+03,9.010414e-03,9.227562e-03,1.039052e-02
2.717000e+03,7.363494e-03,5.898942e-03,5.733349e-03
2.718000e+03,6.075430e-03,4.234422e-03,3.729676e-03
2.719000e+03,5.494629e-03,3.382005e-03,2.582681e-03
2.720000e+03,4.286562e-03,1.456567e-03,-3.357314e-04
2.721000e+03,4.698597e-03,1.389295e-03,-7.226786e-04
2.722000e+03,3.531138e-03,1.549347e-04,-2.934105e-03
2.723000e+03,2.718436e-03,-2.197803e-04,-3.157331e-03
2.724000e+03,3.336355e-03,1.051493e-03,-2.136684e-03
2.725000e+03,4.541626e-03,3.402813e-03,1.058513e-03
2.726000e+03,6.573134e-03,5.948046e-03,3.730334e-03
2.727000e+03,7.764819e-03,7.993221e-03,5.711755e-03
2.728000e+03,8.476518e-03,9.481856e-03,7.650071e-03
2.729000e+03,8.928743e-03,1.031505e-02,9.076317e-03
2.730000e+03,8.810296e-03,1.026595e-02,9.177443e-03
2.731000e+03,1.057388e-02,1.248683e-02,1.215745e-02
2.732000e+03,1.158493e-02,1.299402e-02,1.349806e-02
2.733000e+03,1.199617e-02,1.330989e-02,1.438217e-02
2.734000e+03,1.227526e-02,1.346176e-02,1.519244e-02
2.735000e+03,1.136269e-02,1.197637e-02,1.416557e-02
2.736000e+03,9.362141e-03,1.000912e-02,1.231118e-02
2.737000e+03,9.079955e-03,9.315922e-03,1.241891e-02
2.738000e+03,8.799621e-03,9.047756e-03,1.215259e-02
2.739000e+03,9.387074e-03,9.683926e-03,1.349442e-02
2.740000e+03,9.156730e-03,9.604797e-03,1.342410e-02
2.741000e+03,8.164643e-03,8.860950e-03,1.246640e-02
2.742000e+03,7.190984e-03,8.594045e-03,1.115363e-02
2.743000e+03,5.057896e-03,6.705860e-03,8.242658e-03
2.744000e+03,3.393934e-03,5.144253e-03,5.538240e-03
2.745000e+03,2.584742e-03,4.414226e-03,4.248293e-03
2.746000e+03,5.134674e-04,2.187441e-03,1.598988e-03
2.747000e+03,-2.636893e-03,-1.499823e-03,-2.926350e-03
2.748000e+03,-3.521635e-03,-2.963462e-03,-4.473853e-03
2.749000e+03,-6.412794e-03,-6.698209e-03,-8.681935e-03
2.750000e+03,-4.413841e-03,-5.184591e-03,-6.852859e-03
2.751000e+03,-4.284766e-03,-5.451350e-03,-6.840067e-03
2.752000e+03,-5.378415e-03,-7.090946e-03,-8.589883e-03
2.753000e+03,-6.015372e-03,-8.255449e-03,-9.842429e-03
2.754000e+03,-3.388358e-03,-5.237361e-03,-6.134661e-03
2.755000e+03,-1.781720e-03,-3.663033e-03,-4.021385e-03
2.756000e+03,-1.030810e-03,-2.615215e-03,-2.473826e-03
2.757000e+03,-1.823904e-03,-2.501258e-03,-1.472515e-03
2.758000e+03,1.534387e-04,-1.940719e-04,1.386616e-03
2.759000e+03,5.205276e-04,7.645877e-04,2.807068e-03
2.760000e+03,1.015186e-03,1.931690e-03,4.671308e-03
2.761000e+03,-2.091382e-04,8.443010e-04,3.642621e-03
2.762000e+03,9.817182e-04,2.116113e-03,5.423418e-03
2.763000e+03,1.394279e-03,2.965905e-03,6.669720e-03
2.764000e+03,-6.303897e-04,1.204343e-03,4.143881e-03
2.765000e+03,-2.740652e-03,-1.210054e-03,1.156238e-03
2.766000e+03,-3.333634e-03,-1.779828e-03,5.010268e-04
2.767000e+03,-4.782005e-03,-3.057859e-03,-1.500465e-03
2.768000e+03,-6.335460e-03,-4.773879e-03,-3.732879e-03
2.769000e+03,-8.155512e-03,-6.472478e-03,-6.546240e-03
2.770000e+03,-1.113036e-02,-1.023302e-02,-1.116749e-02
2.771000e+03,-1.385304e-02,-1.351929e-02,-1.502790e-02
2.772000e+03,-1.451967e-02,-1.497172e-02,-1.684634e-02
2.773000e+03,-1.433095e-02,-1.547757e-02,-1.747259e-02
2.774000e+03,-1.457480e-02,-1.611551e-02,-1.830412e-02
2.775000e+03,-1.556609e-02,-1.780815e-02,-2.016408e-02
2.776000e+03,-1.589360e-02,-1.846516e-02,-2.146906e-02
2.777000e+03,-1.759865e-02,-2.070200e-02,-2.475831e-02
2.778000e+03,-1.699656e-02,-2.056544e-02,-2.464738e-02
2.779000e+03,-1.523967e-02,-1.910205e-02,-2.269150e-02
2.780000e+03,-1.422370e-02,-1.738275e-02,-2.032274e-02
2.781000e+03,-1.661330e-02,-1.922906e-02,-2.303957e-02
2.782000e+03,-1.468684e-02,-1.693377e-02,-2.026339e-02
2.783000e+03,-1.309426e-02,-1.534649e-02,-1.801424e-02
2.784000e+03,-9.754855e-03,-1.127705e-02,-1.303562e-02
2.785000e+03,-6.027581e-03,-6.460638e-03,-7.517317e-03
2.786000e+03,-1.997442e-03,-1.235054e-03,-8.901228e-04
2.787000e+03,-1.542996e-03,3.600657e-04,1.306952e-03
2.788000e+03,2.211900e-03,5.468704e-03,7.664005e-03
2.789000e+03,5.544214e-03,9.566115e-03,1.321159e-02
2.790000e+03,8.397175e-03,1.259662e-02,1.692651e-02
2.791000e+03,1.062547e-02,1.502645e-02,2.001659e-02
2.792000e+03,1.096734e-02,1.487287e-02,1.966635e-02
2.793000e+03,9.531479e-03,1.271267e-02,1.698912e-02
2.794000e+03,1.109733e-02,1.289950e-02,1.762765e-02
2.795000e+03,1.131224e-02,1.301070e-02,1.809044e-02
2.796000e+03,1.075060e-02,1.131637e-02,1.597990e-02
2.797000e+03,9.949993e-03,9.358433e-03,1.336737e-02
2.798000e+03,7.383433e-03,5.729361e-03,8.568575e-03
2.799000e+03,5.782454e-03,4.109639e-03,5.837224e-03
2.800000e+03,3.458646e-03,1.463868e-03,1.863173e-03
2.801000e+03,5.688126e-05,-1.586971e-03,-2.042049e-03
2.802000e+03,-3.374948e-03,-5.062925e-03,-6.606513e-03
2.803000e+03,-4.893096e-03,-6.447368e-03,-8.460491e-03
2.804000e+03,-4.449867e-03,-5.493796e-03,-7.735087e-03
2.805000e+03,-9.619652e-03,-1.049180e-02,-1.470423e-02
2.806000e+03,-1.422437e-02,-1.504436e-02,-2.029045e-02
2.807000e+03,-1.966404e-02,-2.077356e-02,-2.682700e-02
2.808000e+03,-1.919462e-02,-1.962459e-02,-2.493623e-02
2.809000e+03,-2.167510e-02,-2.193054e-02,-2.785641e-02
2.810000e+03,-2.099896e-02,-2.122742e-02,-2.665406e-02
2.811000e+03,-2.198556e-02,-2.190611e-02,-2.674613e-02
2.812000e+03,-1.876503e-02,-1.842614e-02,-2.172525e-02
2.813000e+03,-1.514222e-02,-1.462263e-02,-1.657523e-02
2.814000e+03,-1.352017e-02,-1.357539e-02,-1.497002e-02
2.815000e+03,-1.182673e-02,-1.238017e-02,-1.279674e-02
2.816000e+03,-1.034920e-02,-1.116701e-02,-1.116016e-02
2.817000e+03,-7.716684e-03,-8.823259e-03,-8.734674e-03
2.818000e+03,-7.651756e-03,-8.765319e-03,-8.304997e-03
2.819000e+03,-6.224866e-03,-6.934515e-03,-6.529232e-03
2.820000e+03,-5.210309e-03,-6.107093e-03,-5.361656e-03
2.821000e+03,-4.995542e-03,-6.079994e-03,-6.058931e-03
2.822000e+03,-3.312176e-03,-3.793671e-03,-2.472837e-03
2.823000e+03,-2.784763e-03,-2.930231e-03,-1.826917e-03
2.824000e+03,-2.749618e-03,-2.747976e-03,-1.847481e-03
2.825000e+03,-3.079845e-03,-3.137625e-03,-2.899207e-03
2.826000e+03,-2.839478e-03,-2.581014e-03,-2.193891e-03
2.827000e+03,-1.365479e-03,-7.746284e-04,2.966844e-04
2.828000e+03,-6.386019e-04,-4.896834e-04,1.903794e-04
2.829000e+03,-1.215352e-03,-1.355566e-03,-1.491825e-03
2.830000e+03,-2.344032e-03,-2.830406e-03,-3.273849e-03
2.831000e+03,-6.606369e-04,-1.220196e-03,-1.217291e-03
2.832000e+03,-1.146351e-03,-1.953626e-03,-2.849056e-03
2.833000e+03,-1.020061e-03,-1.614931e-03,-2.326076e-03
2.834000e+03,-1.340167e-03,-1.709574e-03,-2.864622e-03
2.835000e+03,-6.697816e-04,-1.279684e-03,-2.354579e-03
2.836000e+03,-1.177291e-03,-1.451304e-03,-2.091503e-03
2.837000e+03,-4.644093e-04,-3.624455e-04,-8.112273e-04
2.838000e+03,3.050242e-03,3.344188e-03,3.418749e-03
2.839000e+03,5.138955e-03,5.453593e-03,6.376128e-03
2.840000e+03,3.752377e-03,3.865026e-03,4.963690e-03
2.841000e+03,3.557158e-03,3.694286e-03,4.664528e-03
2.842000e+03,1.932892e-03,1.575850e-03,1.665326e-03
2.843000e+03,2.514926e-03,2.130715e-03,1.816611e-03
2.844000e+03,3.074305e-03,2.411172e-03,1.745806e-03
2.845000e+03,-1.780505e-04,-1.070939e-03,-2.583471e-03
2.846000e+03,-8.255397e-04,-1.744674e-03,-3.573951e-03
2.847000e+03,3.645164e-05,-5.983510e-04,-1.726131e-03
2.848000e+03,1.373975e-03,1.249716e-03,8.252862e-04
2.849000e+03,1.292844e-03,1.092366e-03,1.682128e-04
2.850000e+03,2.806964e-03,2.928260e-03,2.577129e-03
2.851000e+03,2.105175e-03,2.341800e-03,1.940340e-03
2.852000e+03,2.972115e-03,3.734503e-03,4.094661e-03
2.853000e+03,2.333660e-03,3.299080e-03,3.594328e-03
2.854000e+03,2.557011e-03,3.765499e-03,4.629328e-03
2.855000e+03,2.741362e-03,4.541179e-03,5.664581e-03
2.856000e+03,-5.303862e-04,8.247680e-04,2.002898e-03
2.857000e+03,8.782645e-04,2.737374e-03,4.856576e-03
2.858000e+03,-1.719863e-03,-4.368674e-05,1.145225e-03
2.859000e+03,-1.333356e-03,5.548211e-05,1.160466e-03
2.860000e+03,-3.335992e-03,-2.369340e-03,-1.487797e-03
2.861000e+03,-5.169549e-03,-5.193984e-03,-5.149965e-03
2.862000e+03,-6.308631e-03,-6.634649e-03,-6.934870e-03
2.863000e+03,-7.280766e-03,-7.793141e-03,-8.435174e-03
2.864000e+03,-9.097332e-03,-1.015153e-02,-1.156660e-02
2.865000e+03,-9.514691e-03,-1.109777e-02,-1.278697e-02
2.866000e+03,-1.147134e-02,-1.370821e-02,-1.697202e-02
2.867000e+03,-1.127729e-02,-1.362827e-02,-1.719465e-02
2.868000e+03,-1.375895e-02,-1.663909e-02,-2.100369e-02
2.869000e+03,-1.438963e-02,-1.708850e-02,-2.135328e-02
2.870000e+03,-1.502391e-02,-1.748409e-02,-2.184174e-02
2.871000e+03,-1.223133e-02,-1.419501e-02,-1.796639e-02
2.872000e+03,-1.276091e-02,-1.440297e-02,-1.809601e-02
2.873000e+03,-1.131616e-02,-1.221818e-02,-1.441505e-02
2.874000e+03,-8.062317e-03,-8.317396e-03,-9.378662e-03
2.875000e+03,-6.801018e-03,-6.707153e-03,-7.188390e-03
2.876000e+03,-4.090730e-03,-3.647021e-03,-3.214894e-03
2.877000e+03,-5.117167e-03,-5.425243e-03,-5.388288e-03
2.878000e+03,-4.905973e-03,-5.291346e-03,-5.067628e-03
2.879000e+03,-2.311714e-03,-2.789199e-03,-1.927115e-03
2.880000e+03,-1.075494e-03,-1.381606e-03,-4.675376e-04
2.881000e+03,9.429756e-04,9.757947e-04,2.274276e-03
2.882000e+03,5.232294e-04,3.474288e-04,1.032720e-03
2.883000e+03,7.565023e-05,1.842608e-04,2.017404e-04
2.884000e+03,-4.326636e-04,9.384872e-05,-2.967062e-04
2.885000e+03,-1.068042e-03,-6.688362e-04,-1.433286e-03
2.886000e+03,-6.851916e-04,1.116829e-04,-1.009748e-03
2.887000e+03,1.713924e-03,2.806686e-03,2.211986e-03
2.888000e+03,3.104452e-03,4.465152e-03,3.981014e-03
2.889000e+03,2.584365e-03,3.962825e-03,3.465339e-03
2.890000e+03,1.440021e-03,1.994562e-03,8.297346e-04
2.891000e+03,1.607292e-03,1.499293e-03,7.627365e-04
2.892000e+03,2.427968e-03,2.387185e-03,2.428321e-03
2.893000e+03,3.596816e-03,3.085726e-03,3.815523e-03
2.894000e+03,4.340628e-03,3.236703e-03,3.926563e-03
2.895000e+03,4.082188e-03,3.204869e-03,4.116097e-03
2.896000e+03,4.138275e-03,3.032837e-03,4.378026e-03
2.897000e+03,6.948028e-03,5.953704e-03,7.993865e-03
2.898000e+03,5.273208e-03,4.346966e-03,5.623903e-03
2.899000e+03,4.918816e-03,4.518787e-03,6.014979e-03
2.900000e+03,4.224220e-03,4.131524e-03,4.775262e-03
2.901000e+03,3.140839e-03,3.358821e-03,3.846034e-03
2.902000e+03,4.586568e-03,5.839589e-03,6.889677e-03
2.903000e+03,4.782692e-03,6.139910e-03,6.591340e-03
2.904000e+03,6.083571e-03,7.957756e-03,9.308638e-03
2.905000e+03,6.115312e-03,8.139418e-03,9.588288e-03
2.906000e+03,2.794755e-03,4.564906e-03,4.683856e-03
2.907000e+03,1.676294e-03,3.089082e-03,3.312271e-03
2.908000e+03,1.094464e-03,1.920909e-03,1.937473e-03
2.909000e+03,6.481309e-04,9.985544e-04,3.995906e-04
2.910000e+03,-1.114963e-03,-1.080551e-03,-2.057783e-03
2.911000e+03,-3.337090e-03,-4.151958e-03,-5.663335e-03
2.912000e+03,-5.692710e-03,-7.107446e-03,-9.051914e-03
2.913000e+03,-4.726379e-03,-6.593840e-03,-8.381876e-03
2.914000e+03,-5.567071e-03,-7.318334e-03,-8.694043e-03
2.915000e+03,-6.159983e-03,-7.864680e-03,-9.461893e-03
2.916000e+03,-8.405173e-03,-1.014187e-02,-1.205846e-02
2.917000e+03,-7.982017e-03,-1.003012e-02,-1.206394e-02
2.918000e+03,-6.981973e-03,-8.539100e-03,-1.023787e-02
2.919000e+03,-6.349891e-03,-7.301401e-03,-8.966559e-03
2.920000e+03,-5.140993e-03,-5.635540e-03,-7.158507e-03
2.921000e+03,-3.555958e-03,-3.656096e-03,-5.066476e-03
2.922000e+03,-2.640096e-03,-2.849326e-03,-4.435202e-03
2.923000e+03,-2.808242e-03,-2.953045e-03,-4.944924e-03
2.924000e+03,-1.298092e-03,-1.208228e-03,-2.823156e-03
2.925000e+03,-9.478992e-04,-5.786617e-04,-1.893040e-03
2.926000e+03,1.135925e-03,1.791432e-03,1.017549e-03
2.927000e+03,3.095731e-03,3.657257e-03,3.648182e-03
2.928000e+03,3.412349e-03,3.490653e-03,3.493034e-03
2.929000e+03,2.230737e-03,1.712799e-03,8.614020e-04
2.930000e+03,3.441966e-04,-5.544997e-04,-1.796178e-03
2.931000e+03,5.753587e-04,-7.061923e-04,-1.591961e-03
2.932000e+03,2.030488e-03,8.099500e-04,6.186825e-04
2.933000e+03,1.549415e-03,2.544366e-04,-2.769044e-05
2.934000e+03,1.782155e-03,1.147416e-03,1.399158e-03
2.935000e+03,1.592531e-03,1.359226e-03,1.832607e-03
2.936000e+03,9.179964e-04,9.528143e-04,1.666764e-03
2.937000e+03,3.743386e-03,4.286286e-03,6.037994e-03
2.938000e+03,3.737343e-03,4.165268e-03,5.966576e-03
2.939000e+03,4.450324e-03,5.222791e-03,6.924527e-03
2.940000e+03,4.114493e-03,4.461844e-03,5.703838e-03
2.941000e+03,3.126379e-03,3.370027e-03,4.156315e-03
2.942000e+03,4.212375e-03,4.426677e-03,5.546338e-03
2.943000e+03,5.221700e-03,5.245830e-03,6.573335e-03
2.944000e+03,4.578151e-03,4.367807e-03,4.988426e-03
2.945000e+03,2.354621e-03,2.466717e-03,2.268386e-03
2.946000e+03,2.827160e-03,3.153943e-03,3.250857e-03
2.947000e+03,3.972143e-03,4.486996e-03,4.592048e-03
2.948000e+03,4.425962e-03,4.589292e-03,4.591828e-03
2.949000e+03,3.652055e-03,4.195958e-03,4.313109e-03
2.950000e+03,4.339930e-03,4.996486e-03,5.560865e-03
2.951000e+03,4.851863e-03,5.219575e-03,6.142486e-03
2.952000e+03,5.738546e-03,6.094505e-03,7.254884e-03
2.953000e+03,5.038576e-03,5.341950e-03,6.014602e-03
2.954000e+03,3.903913e-03,4.114093e-03,4.834230e-03
2.955000e+03,2.297016e-03,1.802141e-03,2.269799e-03
2.956000e+03,1.914860e-03,1.233412e-03,2.172674e-03
2.957000e+03,1.490006e-03,5.699136e-04,1.364060e-03
2.958000e+03,3.831943e-03,3.322273e-03,5.213631e-03
2.959000e+03,3.052851e-03,2.507585e-03,4.327366e-03
2.960000e+03,1.230329e-03,1.097358e-03,2.679509e-03
2.961000e+03,2.207461e-03,2.448326e-03,4.357961e-03
2.962000e+03,8.886720e-04,1.580749e-03,3.039036e-03
2.963000e+03,6.106366e-04,1.431321e-03,2.522671e-03
2.964000e+03,1.140691e-05,3.185252e-04,1.439790e-04
2.965000e+03,9.497559e-04,8.722061e-04,7.796344e-04
2.966000e+03,-3.775674e-06,1.135370e-04,-1.003810e-04
2.967000e+03,6.620902e-04,2.747707e-04,-3.123106e-04
2.968000e+03,-3.579908e-05,-2.962019e-04,-1.146930e-03
2.969000e+03,1.021221e-03,1.161318e-03,8.766719e-04
2.970000e+03,3.284554e-04,4.843038e-04,6.531162e-05
2.971000e+03,2.117421e-04,4.709116e-04,-1.378545e-05
2.972000e+03,-1.329062e-03,-1.314928e-03,-2.191928e-03
2.973000e+03,-1.272112e-03,-1.282574e-03,-1.860459e-03
2.974000e+03,-2.546186e-03,-2.920232e-03,-3.321462e-03
2.975000e+03,-2.695226e-03,-3.035328e-03,-2.771626e-03
2.976000e+03,-3.543419e-03,-3.891246e-03,-3.840629e-03
2.977000e+03,-5.523750e-03,-5.733581e-03,-5.594320e-03
2.978000e+03,-4.657991e-03,-4.607138e-03,-3.634750e-03
2.979000e+03,-3.387696e-03,-3.357474e-03,-1.873810e-03
2.980000e+03,-4.297879e-03,-4.092667e-03,-2.643324e-03
2.981000e+03,-5.480088e-03,-4.951977e-03,-3.545896e-03
2.982000e+03,-6.042429e-03,-5.042886e-03,-3.448230e-03
2.983000e+03,-5.410238e-03,-4.352946e-03,-2.940311e-03
2.984000e+03,-6.966928e-03,-5.756737e-03,-5.526162e-03
2.985000e+03,-6.838249e-03,-5.690238e-03,-5.528697e-03
2.986000e+03,-7.618520e-03,-6.630841e-03,-7.223053e-03
2.987000e+03,-8.144001e-03,-7.307979e-03,-7.784471e-03
2.988000e+03,-8.548740e-03,-7.714875e-03,-8.976238e-03
2.989000e+03,-8.896429e-03,-8.433999e-03,-1.005076e-02
2.990000e+03,-9.036743e-03,-9.208202e-03,-1.152199e-02
2.991000e+03,-1.014917e-02,-1.076641e-02,-1.345586e-02
2.992000e+03,-1.012789e-02,-1.147602e-02,-1.479640e-02
2.993000e+03,-1.144787e-02,-1.339990e-02,-1.718230e-02
2.994000e+03,-9.975217e-03,-1.173385e-02,-1.499586e-02
2.995000e+03,-9.759570e-03,-1.173549e-02,-1.493271e-02
2.996000e+03,-9.928368e-03,-1.206107e-02,-1.575189e-02
2.997000e+03,-8.469168e-03,-1.057465e-02,-1.380961e-02
2.998000e+03,-7.482994e-03,-9.362200e-03,-1.216182e-02
2.999000e+03,-6.421956e-03,-8.074238e-03,-1.019868e-02
3.000000e+03,-5.134799e-03,-6.481607e-03,-7.833704e-03
3.001000e+03,-4.609720e-03,-5.342888e-03,-6.035629e-03
3.002000e+03,-3.094350e-03,-2.938552e-03,-2.422486e-03
3.003000e+03,-5.523398e-04,5.958836e-04,2.617914e-03
3.004000e+03,1.107431e-03,2.374368e-03,4.859430e-03
3.005000e+03,1.733985e-03,3.055915e-03,5.507598e-03
3.006000e+03,9.134975e-04,2.679837e-03,5.409001e-03
3.007000e+03,7.904639e-05,2.264194e-03,5.364137e-03
3.008000e+03,-1.734581e-03,2.504069e-04,2.644961e-03
3.009000e+03,-3.294700e-03,-1.846010e-03,-4.172743e-04
3.010000e+03,-4.492570e-03,-3.514552e-03,-2.437480e-03
3.011000e+03,-5.011325e-03,-4.109016e-03,-3.140037e-03
3.012000e+03,-6.638052e-03,-5.867828e-03,-5.199939e-03
3.013000e+03,-8.055174e-03,-7.837541e-03,-8.075963e-03
3.014000e+03,-8.951194e-03,-9.535358e-03,-1.119032e-02
3.015000e+03,-8.792661e-03,-1.015117e-02,-1.224831e-02
3.016000e+03,-1.061506e-02,-1.203588e-02,-1.410532e-02
3.017000e+03,-9.676960e-03,-1.082925e-02,-1.272547e-02
3.018000e+03,-1.145483e-02,-1.280704e-02,-1.520075e-02
3.019000e+03,-1.070899e-02,-1.178895e-02,-1.379024e-02
3.020000e+03,-1.001023e-02,-1.071018e-02,-1.239101e-02
3.021000e+03,-7.693684e-03,-8.223282e-03,-9.043149e-03
3.022000e+03,-8.204404e-03,-8.730345e-03,-9.592461e-03
3.023000e+03,-7.766184e-03,-8.104832e-03,-8.398782e-03
3.024000e+03,-1.024256e-02,-1.082358e-02,-1.161786e-02
3.025000e+03,-9.138391e-03,-9.575080e-03,-1.041967e-02
3.026000e+03,-7.268765e-03,-7.446565e-03,-7.998101e-03
3.027000e+03,-6.748335e-03,-6.178808e-03,-6.748312e-03
3.028000e+03,-6.843930e-03,-6.605021e-03,-8.151844e-03
3.029000e+03,-7.430185e-03,-7.556786e-03,-9.331906e-03
3.030000e+03,-6.952967e-03,-7.299015e-03,-9.376540e-03
3.031000e+03,-6.223498e-03,-6.641584e-03,-8.012428e-03
3.032000e+03,-5.277076e-03,-5.688560e-03,-6.484129e-03
3.033000e+03,-3.985160e-03,-4.571325e-03,-5.214519e-03
3.034000e+03,-3.529078e-03,-3.909257e-03,-3.998437e-03
3.035000e+03,-1.628106e-03,-2.081096e-03,-1.770615e-03
3.036000e+03,-1.146685e-03,-1.678509e-03,-1.617319e-03
3.037000e+03,-6.956401e-04,-1.379403e-03,-1.126479e-03
3.038000e+03,-7.279366e-04,-1.273724e-03,-8.208930e-04
3.039000e+03,6.385069e-04,4.122216e-04,1.129451e-03
3.040000e+03,1.547551e-03,1.319557e-03,2.179040e-03
3.041000e+03,1.239497e-03,1.497895e-03,2.680890e-03
3.042000e+03,2.188234e-03,2.758057e-03,3.863193e-03
3.043000e+03,3.042079e-03,3.916238e-03,5.081780e-03
3.044000e+03,2.337869e-03,2.977547e-03,3.999009e-03
3.045000e+03,2.716006e-03,3.740629e-03,4.252918e-03
3.046000e+03,2.373524e-03,3.456800e-03,3.986802e-03
3.047000e+03,2.164870e-03,3.100815e-03,3.736023e-03
3.048000e+03,9.356446e-04,1.469474e-03,2.005623e-03
3.049000e+03,1.672853e-03,1.986404e-03,2.453527e-03
3.050000e+03,3.189335e-03,3.930556e-03,4.916319e-03
3.051000e+03,2.941088e-03,3.363266e-03,4.505560e-03
3.052000e+03,1.684544e-03,1.651018e-03,2.190585e-03
3.053000e+03,1.541288e-03,1.168172e-03,1.543932e-03
3.054000e+03,4.961959e-04,-3.874097e-04,-1.677784e-04
3.055000e+03,-6.882318e-04,-1.576116e-03,-1.319477e-03
3.056000e+03,2.383924e-04,-6.719940e-04,-7.940259e-04
3.057000e+03,1.871429e-03,1.397693e-03,1.320577e-03
3.058000e+03,1.300971e-04,-8.265013e-04,-1.278368e-03
3.059000e+03,-2.468158e-04,-9.637842e-04,-1.798641e-03
3.060000e+03,-2.992191e-04,-6.622853e-04,-1.014624e-03
3.061000e+03,1.117803e-03,1.110636e-03,1.287096e-03
3.062000e+03,1.718477e-03,1.777460e-03,1.878482e-03
3.063000e+03,1.414165e-03,1.591770e-03,1.898911e-03
3.064000e+03,1.011539e-03,1.198934e-03,1.324528e-03
3.065000e+03,-3.216578e-04,3.635442e-05,-2.987811e-05
3.066000e+03,-6.339045e-04,-4.852034e-05,-4.510873e-04
3.067000e+03,-6.528593e-04,2.382204e-04,-1.050658e-04
3.068000e+03,5.681526e-06,8.984331e-04,9.424553e-04
3.069000e+03,-1.866958e-04,7.638665e-04,1.106393e-03
3.070000e+03,-2.007195e-05,5.110183e-04,7.240785e-04
3.071000e+03,1.016204e-03,1.617678e-03,2.270738e-03
3.072000e+03,4.969593e-04,7.399794e-04,1.268681e-03
3.073000e+03,-2.039511e-04,-1.854837e-04,1.915035e-04
3.074000e+03,1.273450e-03,1.454104e-03,2.185096e-03
3.075000e+03,1.460425e-03,1.394788e-03,2.303838e-03
3.076000e+03,-3.009879e-04,-5.162976e-04,7.791327e-05
3.077000e+03,-1.251895e-03,-2.052357e-03,-1.902727e-03
3.078000e+03,-9.450259e-04,-2.112779e-03,-2.396015e-03
3.079000e+03,-1.371628e-03,-1.916174e-03,-1.886239e-03
3.080000e+03,-1.315370e-03,-1.885734e-03,-1.904844e-03
3.081000e+03,6.309220e-05,-1.566382e-04,-3.888860e-04
3.082000e+03,-1.434385e-03,-1.601827e-03,-1.944977e-03
3.083000e+03,1.618296e-04,4.845193e-04,5.614529e-04
3.084000e+03,-3.451556e-05,3.306438e-04,3.336720e-04
3.085000e+03,4.851506e-04,1.063013e-03,1.404908e-03
3.086000e+03,4.069420e-04,1.135575e-03,1.767306e-03
3.087000e+03,8.314417e-04,1.251947e-03,1.563709e-03
3.088000e+03,6.525307e-04,1.019759e-03,1.449514e-03
3.089000e+03,-8.807527e-04,-9.080999e-04,-7.233224e-04
3.090000e+03,5.468531e-04,7.436923e-04,1.377767e-03
3.091000e+03,8.853661e-04,1.041320e-03,1.912796e-03
3.092000e+03,-1.683309e-04,-3.522873e-04,-8.311585e-05
3.093000e+03,-2.581833e-04,-5.074416e-04,-2.777330e-04
3.094000e+03,7.821425e-04,4.934482e-04,5.550089e-04
3.095000e+03,-4.149917e-04,-8.460566e-04,-1.008180e-03
3.096000e+03,-5.790011e-04,-9.449175e-04,-1.184884e-03
3.097000e+03,-3.054658e-04,-5.875860e-04,-8.014576e-04
3.098000e+03,-8.534006e-04,-9.499609e-04,-1.065206e-03
3.099000e+03,-6.770212e-05,-4.063625e-05,-1.786596e-04
3.100000e+03,3.590494e-04,3.516583e-04,1.516520e-04
3.101000e+03,9.899707e-04,1.071105e-03,9.959052e-04
3.102000e+03,-5.165984e-04,-6.582790e-04,-1.501953e-03
3.103000e+03,1.904047e-03,2.263539e-03,2.184031e-03
3.104000e+03,1.279815e-03,1.589193e-03,1.222899e-03
3.105000e+03,6.064882e-04,9.019650e-04,4.222892e-04
3.106000e+03,9.221447e-04,9.132753e-04,6.337258e-04
3.107000e+03,4.835747e-04,6.319585e-04,4.218884e-04
3.108000e+03,1.166827e-03,1.063848e-03,8.947733e-04
3.109000e+03,1.098789e-03,1.006258e-03,1.289595e-03
3.110000e+03,7.660611e-04,7.635979e-04,9.478367e-04
3.111000e+03,9.071279e-04,8.312682e-04,1.040983e-03
3.112000e+03,8.201888e-04,7.669880e-04,9.414156e-04
3.113000e+03,1.159725e-03,1.116256e-03,1.419330e-03
3.114000e+03,1.088869e-03,1.200292e-03,1.674024e-03
3.115000e+03,1.067252e-03,1.186383e-03,1.400021e-03
3.116000e+03,1.243263e-03,1.518401e-03,1.466309e-03
3.117000e+03,1.309676e-03,1.682826e-03,1.791206e-03
3.118000e+03,6.321461e-04,6.666276e-04,5.565864e-04
3.119000e+03,1.318342e-03,1.381733e-03,1.349879e-03
3.120000e+03,8.601813e-04,8.739762e-04,6.497963e-04
3.121000e+03,1.565706e-03,1.782288e-03,1.923643e-03
3.122000e+03,1.245767e-03,1.125617e-03,9.616334e-04
3.123000e+03,1.686052e-03,1.684875e-03,1.881190e-03
3.124000e+03,1.302378e-03,1.292344e-03,1.394208e-03
3.125000e+03,1.487348e-03,1.443579e-03,1.647663e-03
3.126000e+03,1.612306e-03,1.491244e-03,1.886004e-03
3.127000e+03,1.245656e-03,1.084751e-03,1.399169e-03
3.128000e+03,1.176693e-03,1.078075e-03,1.533528e-03
3.129000e+03,7.122031e-04,5.931498e-04,1.096293e-03
3.130000e+03,9.639931e-04,1.003709e-03,1.483866e-03
3.131000e+03,2.190945e-04,3.395491e-04,6.320449e-04
3.132000e+03,7.626792e-05,3.082863e-04,6.286134e-04
3.133000e+03,1.187106e-03,1.585168e-03,2.145283e-03
3.134000e+03,7.133289e-04,1.067550e-03,1.381849e-03
3.135000e+03,1.159187e-03,1.684818e-03,1.945369e-03
3.136000e+03,1.075312e-03,1.536810e-03,2.014975e-03
3.137000e+03,6.436233e-04,1.007051e-03,1.387236e-03
3.138000e+03,3.744812e-04,5.877721e-04,7.986347e-04
3.139000e+03,-1.246575e-04,-4.240123e-05,6.472738e-05
3.140000e+03,-1.089317e-03,-1.215256e-03,-1.511582e-03
3.141000e+03,-1.658485e-03,-1.975922e-03,-2.343567e-03
3.142000e+03,-1.255115e-03,-1.479911e-03,-1.780940e-03
3.143000e+03,-1.824757e-03,-2.215568e-03,-2.964380e-03
3.144000e+03,-1.846070e-03,-2.273538e-03,-2.945818e-03
3.145000e+03,-2.349287e-03,-2.851162e-03,-3.506845e-03
3.146000e+03,-2.282308e-03,-2.758891e-03,-3.521164e-03
3.147000e+03,-2.149465e-03,-2.514620e-03,-3.051017e-03
3.148000e+03,-2.316047e-03,-2.708660e-03,-3.070723e-03
3.149000e+03,-2.190424e-03,-2.491472e-03,-2.696034e-03
3.150000e+03,-2.030231e-03,-2.142710e-03,-2.212364e-03
3.151000e+03,-1.673745e-03,-1.580779e-03,-1.356155e-03
3.152000e+03,-1.244714e-03,-1.173568e-03,-9.717274e-04
3.153000e+03,-1.523081e-03,-1.409161e-03,-1.225157e-03
3.154000e+03,-1.497474e-03,-1.243256e-03,-1.170015e-03
3.155000e+03,-1.088172e-03,-7.918010e-04,-5.931472e-04
3.156000e+03,-8.426230e-04,-5.660355e-04,-3.629812e-04
3.157000e+03,-1.136325e-03,-9.089429e-04,-8.619086e-04
3.158000e+03,-9.578509e-04,-7.218041e-04,-7.739728e-04
3.159000e+03,-1.140739e-03,-9.917286e-04,-1.034170e-03
3.160000e+03,-1.260711e-03,-1.201700e-03,-1.359618e-03
3.161000e+03,-1.089551e-03,-1.103147e-03,-1.373808e-03
3.162000e+03,-1.189475e-03,-1.373531e-03,-1.692396e-03
3.163000e+03,-1.894030e-03,-2.265754e-03,-2.844668e-03
3.164000e+03,-1.538925e-03,-1.939978e-03,-2.340302e-03
3.165000e+03,-1.533572e-03,-1.902644e-03,-2.395191e-03
3.166000e+03,-1.636711e-03,-2.039311e-03,-2.590704e-03
3.167000e+03,-1.376945e-03,-1.794318e-03,-2.273466e-03
3.168000e+03,-1.216079e-03,-1.646108e-03,-2.155655e-03
3.169000e+03,-1.228657e-03,-1.596541e-03,-1.953188e-03
3.170000e+03,-1.000410e-03,-1.275251e-03,-1.525455e-03
3.171000e+03,-6.221571e-04,-7.400851e-04,-7.925653e-04
3.172000e+03,-5.759007e-04,-6.642307e-04,-6.580202e-04
3.173000e+03,-5.653328e-04,-5.414086e-04,-5.129005e-04
3.174000e+03,-8.769530e-05,1.016233e-04,3.082408e-04
3.175000e+03,7.712385e-05,3.252089e-04,5.667069e-04
3.176000e+03,1.751614e-04,4.803555e-04,7.454733e-04
3.177000e+03,9.507219e-05,4.338075e-04,6.934895e-04
3.178000e+03,-1.518372e-04,8.216297e-05,2.628978e-04
3.179000e+03,3.712318e-05,2.985603e-04,5.050578e-04
3.180000e+03,-2.264339e-05,2.489513e-04,3.711378e-04
3.181000e+03,8.393892e-05,2.967792e-04,4.338585e-04
3.182000e+03,1.120426e-04,2.338977e-04,3.764568e-04
3.183000e+03,-1.270036e-04,-9.756624e-05,-1.154432e-04
3.184000e+03,-1.580174e-04,-1.992125e-04,-2.053330e-04
3.185000e+03,-1.204052e-04,-2.804959e-04,-3.288916e-04
3.186000e+03,-6.738689e-05,-2.493336e-04,-2.527849e-04
3.187000e+03,-1.353145e-05,-1.452771e-04,-1.438554e-04
3.188000e+03,1.047153e-04,-7.539924e-05,-2.347944e-05
3.189000e+03,-6.014867e-05,-2.570669e-04,-1.943234e-04
3.190000e+03,-2.091203e-04,-3.573395e-04,-3.724373e-04
3.191000e+03,-5.716285e-05,-1.386402e-04,-1.284008e-04
3.192000e+03,1.260805e-04,5.465868e-05,1.709575e-04
3.193000e+03,2.812036e-04,3.233133e-04,5.261096e-04
3.194000e+03,2.270456e-04,2.824818e-04,4.376478e-04
3.195000e+03,1.745258e-04,2.563445e-04,4.032922e-04
3.196000e+03,2.679673e-04,4.221797e-04,5.917749e-04
3.197000e+03,3.569212e-05,2.263159e-04,3.425302e-04
3.198000e+03,1.723474e-04,3.386154e-04,5.026255e-04
3.199000e+03,1.720514e-04,3.322502e-04,4.207715e-04
3.200000e+03,2.931848e-04,4.473254e-04,5.402735e-04
3.201000e+03,2.099278e-04,2.521985e-04,4.064211e-04
3.202000e+03,2.083249e-04,2.316959e-04,3.201750e-04
3.203000e+03,2.766687e-04,2.702766e-04,3.470862e-04
3.204000e+03,7.941587e-05,5.498066e-05,9.374964e-05
3.205000e+03,-6.635227e-05,-1.090806e-04,-1.447779e-04
3.206000e+03,1.001042e-04,1.100859e-04,1.303100e-04
3.207000e+03,-6.948700e-05,-8.492914e-05,-1.048248e-04
3.208000e+03,-1.692992e-04,-2.750991e-04,-3.358123e-04
3.209000e+03,-6.545718e-05,-1.635448e-04,-2.162223e-04
3.210000e+03,-9.596857e-05,-1.083505e-04,-3.227346e-04
3.211000e+03,6.067222e-05,4.831372e-05,-8.271794e-06
3.212000e+03,3.159557e-04,3.207179e-04,3.418872e-04
3.213000e+03,2.326007e-04,2.076843e-04,1.875056e-04
3.214000e+03,1.590304e-04,5.460057e-05,1.024676e-04
3.215000e+03,1.519031e-04,1.026408e-04,1.508671e-04
3.216000e+03,5.840970e-05,5.085074e-05,1.610783e-04
3.217000e+03,-1.234286e-04,-1.013449e-04,-1.954907e-05
3.218000e+03,1.825744e-04,2.764169e-04,4.083472e-04
3.219000e+03,1.076048e-04,2.362847e-04,4.308717e-04
3.220000e+03,2.472391e-04,4.304568e-04,6.460721e-04
3.221000e+03,3.347515e-04,4.963859e-04,7.149687e-04
3.222000e+03,1.745136e-04,2.441685e-04,3.495973e-04
3.223000e+03,1.747526e-04,1.953746e-04,3.644827e-04
3.224000e+03,3.697740e-04,4.461296e-04,6.874937e-04
3.225000e+03,4.375564e-04,4.858926e-04,7.090041e-04
3.226000e+03,2.322515e-04,2.105673e-04,3.448700e-04
3.227000e+03,3.553001e-04,3.292832e-04,4.729225e-04
3.228000e+03,4.281423e-04,4.328357e-04,5.759673e-04
3.229000e+03,4.004135e-04,4.102202e-04,4.982721e-04
3.230000e+03,5.020965e-04,5.116780e-04,5.336233e-04
3.231000e+03,5.782504e-04,6.298564e-04,7.532447e-04
3.232000e+03,5.765577e-04,6.250583e-04,6.803965e-04
3.233000e+03,5.037839e-04,5.208242e-04,5.184880e-04
3.234000e+03,5.089513e-04,5.584698e-04,5.214232e-04
3.235000e+03,6.047674e-04,6.944110e-04,6.730453e-04
3.236000e+03,5.734945e-04,6.487260e-04,6.643393e-04
3.237000e+03,6.010581e-04,6.009233e-04,5.489173e-04
3.238000e+03,6.929289e-04,7.489793e-04,6.978116e-04
3.239000e+03,6.269349e-04,6.500659e-04,6.509199e-04
3.240000e+03,5.180268e-04,5.056376e-04,4.023428e-04
3.241000e+03,6.878613e-04,7.138076e-04,7.203812e-04
3.242000e+03,6.470305e-04,6.832050e-04,7.216676e-04
3.243000e+03,7.090134e-04,7.117671e-04,8.264432e-04
3.244000e+03,1.033616e-03,1.112959e-03,1.347105e-03
3.245000e+03,1.076481e-03,1.192944e-03,1.488930e-03
3.246000e+03,8.445163e-04,9.301166e-04,1.197767e-03
3.247000e+03,9.917986e-04,1.120965e-03,1.476092e-03
3.248000e+03,1.124330e-03,1.287209e-03,1.666599e-03
3.249000e+03,1.095377e-03,1.282556e-03,1.700224e-03
3.250000e+03,1.037216e-03,1.234732e-03,1.627685e-03
3.251000e+03,8.863294e-04,1.112121e-03,1.469303e-03
3.252000e+03,7.958281e-04,1.003105e-03,1.355067e-03
3.253000e+03,5.997659e-04,7.759034e-04,1.109005e-03
3.254000e+03,4.123034e-04,4.963080e-04,7.352489e-04
3.255000e+03,3.287244e-04,3.911351e-04,5.100717e-04
3.256000e+03,7.946436e-05,3.912464e-05,2.045092e-05
3.257000e+03,5.607355e-05,1.449823e-05,-7.423652e-05
3.258000e+03,1.687092e-04,1.598381e-04,1.403914e-04
3.259000e+03,-4.914324e-05,-1.310569e-04,-2.601602e-04
3.260000e+03,-1.151560e-04,-2.834911e-04,-5.341630e-04
3.261000e+03,-1.380954e-04,-3.130497e-04,-6.481099e-04
3.262000e+03,-1.190769e-04,-2.327950e-04,-5.703553e-04
3.263000e+03,-3.598158e-05,-1.166562e-04,-3.712052e-04
3.264000e+03,8.072473e-05,4.706843e-05,-2.175530e-04
3.265000e+03,2.039384e-04,2.578603e-04,4.124267e-05
3.266000e+03,2.108040e-04,2.306877e-04,7.420480e-05
3.267000e+03,2.573681e-04,3.048096e-04,1.916482e-04
3.268000e+03,2.467714e-04,3.031679e-04,2.165315e-04
3.269000e+03,2.150754e-04,2.815303e-04,2.421907e-04
3.270000e+03,2.284240e-04,3.008332e-04,3.233941e-04
3.271000e+03,4.492170e-04,5.803633e-04,6.592178e-04
3.272000e+03,5.856799e-04,7.309899e-04,9.214043e-04
3.273000e+03,4.963441e-04,6.012101e-04,7.815087e-04
3.274000e+03,3.100461e-04,3.844541e-04,5.158093e-04
3.275000e+03,2.499946e-04,3.116034e-04,4.684463e-04
3.276000e+03,2.503825e-04,3.182179e-04,5.578339e-04
3.277000e+03,2.180796e-04,2.483371e-04,4.726289e-04
3.278000e+03,2.196351e-04,2.293007e-04,4.864890e-04
3.279000e+03,2.287074e-04,2.335811e-04,4.691639e-04
3.280000e+03,1.860775e-04,1.887273e-04,3.142062e-04
3.281000e+03,1.899690e-05,1.871688e-05,1.137364e-04
3.282000e+03,-2.028973e-04,-2.142238e-04,-2.349685e-04
3.283000e+03,-3.392961e-04,-3.699038e-04,-4.631997e-04
3.284000e+03,-4.401435e-04,-4.594878e-04,-6.244329e-04
3.285000e+03,-4.324671e-04,-4.907689e-04,-6.902173e-04
3.286000e+03,-5.577268e-04,-6.365469e-04,-9.186039e-04
3.287000e+03,-6.665794e-04,-7.665251e-04,-1.133375e-03
3.288000e+03,-6.116890e-04,-7.134905e-04,-1.002213e-03
3.289000e+03,-5.070219e-04,-5.730595e-04,-7.965536e-04
3.290000e+03,-5.334792e-04,-5.965492e-04,-8.384303e-04
3.291000e+03,-3.829274e-04,-4.085876e-04,-5.776140e-04
3.292000e+03,-3.455458e-04,-3.477470e-04,-4.499251e-04
3.293000e+03,-2.739199e-04,-2.946284e-04,-3.377113e-04
3.294000e+03,-1.915191e-04,-1.932115e-04,-2.070570e-04
3.295000e+03,-1.864310e-05,1.212344e-06,8.394074e-05
3.296000e+03,-8.743589e-06,2.926837e-05,1.493046e-04
3.297000e+03,-1.045012e-04,-9.286798e-05,2.957713e-05
3.298000e+03,-1.505602e-04,-1.490934e-04,-6.366993e-05
3.299000e+03,-1.911392e-04,-2.017440e-04,-1.172003e-04
3.300000e+03,-2.558872e-05,4.259025e-06,1.512852e-04
3.301000e+03,3.601327e-05,8.768723e-05,2.399309e-04
3.302000e+03,4.724129e-05,1.291974e-04,2.895692e-04
3.303000e+03,-5.986704e-05,6.713514e-06,1.300023e-04
3.304000e+03,-1.365052e-04,-8.419850e-05,2.635279e-06
3.305000e+03,-1.198101e-04,-2.431480e-05,3.762179e-05
3.306000e+03,-1.228807e-04,-3.194240e-05,3.873232e-06
3.307000e+03,-1.534920e-04,-7.916129e-05,-1.001286e-04
3.308000e+03,-3.261194e-04,-2.970228e-04,-3.718325e-04
3.309000e+03,-4.099539e-04,-4.505245e-04,-5.653887e-04
3.310000e+03,-4.182735e-04,-4.914286e-04,-6.800202e-04
3.311000e+03,-3.882748e-04,-4.320367e-04,-6.689804e-04
3.312000e+03,-3.672068e-04,-4.496392e-04,-6.980402e-04
3.313000e+03,-2.672494e-04,-3.498526e-04,-5.736094e-04
3.314000e+03,-3.460210e-04,-4.408955e-04,-7.120252e-04
3.315000e+03,-1.315087e-04,-1.927990e-04,-3.234765e-04
3.316000e+03,-5.447852e-05,-1.318547e-04,-2.290529e-04
3.317000e+03,5.144706e-05,-1.851760e-05,-2.400663e-05
3.318000e+03,1.408816e-04,1.391958e-04,2.003498e-04
3.319000e+03,3.172119e-04,3.539986e-04,4.709864e-04
3.320000e+03,4.115883e-04,4.692721e-04,6.265836e-04
3.321000e+03,5.726823e-04,6.807400e-04,9.147571e-04
3.322000e+03,7.532033e-04,9.006204e-04,1.224286e-03
3.323000e+03,7.276531e-04,8.566019e-04,1.199209e-03
3.324000e+03,7.083078e-04,8.354394e-04,1.142198e-03
3.325000e+03,7.168182e-04,8.471845e-04,1.130145e-03
3.326000e+03,6.966400e-04,8.356238e-04,1.102218e-03
3.327000e+03,7.214526e-04,8.788947e-04,1.155717e-03
3.328000e+03,6.330486e-04,7.889430e-04,1.023166e-03
3.329000e+03,5.369065e-04,6.899761e-04,9.029976e-04
3.330000e+03,5.049144e-04,6.255925e-04,8.102864e-04
3.331000e+03,3.755306e-04,4.241627e-04,5.235097e-04
3.332000e+03,2.994004e-04,3.077915e-04,4.115663e-04
3.333000e+03,1.177415e-04,9.049120e-05,1.033768e-04
3.334000e+03,-5.316056e-06,-5.873488e-05,-1.528459e-04
3.335000e+03,-1.021858e-04,-2.041113e-04,-3.745680e-04
3.336000e+03,-1.690232e-04,-2.797751e-04,-5.027937e-04
3.337000e+03,-1.783057e-04,-2.765785e-04,-4.660634e-04
3.338000e+03,-2.259913e-04,-3.341240e-04,-5.186139e-04
3.339000e+03,-2.876615e-04,-3.984268e-04,-5.992070e-04
3.340000e+03,-2.976733e-04,-4.113016e-04,-6.061274e-04
3.341000e+03,-2.501003e-04,-3.537458e-04,-4.601474e-04
3.342000e+03,-1.936713e-04,-2.721182e-04,-3.390813e-04
3.343000e+03,-2.045267e-04,-2.812187e-04,-3.363138e-04
3.344000e+03,-2.052671e-04,-2.817826e-04,-3.182378e-04
3.345000e+03,-1.543953e-04,-2.064831e-04,-2.203439e-04
3.346000e+03,-9.631398e-05,-1.406331e-04,-1.282577e-04
3.347000e+03,-5.174409e-05,-7.508687e-05,-4.198880e-05
3.348000e+03,-5.271215e-05,-8.700256e-05,-3.103110e-05
3.349000e+03,6.018532e-06,1.342021e-05,8.908770e-05
3.350000e+03,-4.324335e-05,-2.694760e-05,-9.118916e-06
3.351000e+03,-5.307574e-05,1.936335e-05,1.856256e-05
3.352000e+03,-1.241949e-04,-3.657341e-05,-1.702118e-05
3.353000e+03,-1.044618e-04,4.544596e-06,3.598858e-05
3.354000e+03,-1.324788e-04,-9.600885e-06,-2.689472e-05
3.355000e+03,-4.171761e-05,6.191345e-05,7.647361e-05
3.356000e+03,-1.646646e-05,8.937724e-05,8.462492e-05
3.357000e+03,-3.222644e-05,6.122325e-05,4.252035e-05
3.358000e+03,-6.430688e-05,-3.924565e-05,-7.827693e-05
3.359000e+03,-8.543386e-05,-1.097291e-04,-1.738871e-04
3.360000e+03,-1.041561e-04,-1.606327e-04,-2.122676e-04
3.361000e+03,-1.085688e-04,-2.167919e-04,-2.857840e-04
3.362000e+03,-8.961202e-05,-1.922475e-04,-2.574572e-04
3.363000e+03,-7.986072e-05,-1.868478e-04,-2.679247e-04
3.364000e+03,-3.206257e-05,-1.482150e-04,-2.176662e-04
3.365000e+03,7.050711e-05,-1.311506e-05,-6.398882e-05
3.366000e+03,8.924627e-05,2.417856e-05,1.698454e-05
3.367000e+03,1.860429e-04,1.663658e-04,2.144477e-04
3.368000e+03,2.616406e-04,2.795678e-04,3.877637e-04
3.369000e+03,3.477404e-04,4.150318e-04,5.502508e-04
3.370000e+03,3.630020e-04,4.896520e-04,6.136643e-04
3.371000e+03,4.244979e-04,5.839797e-04,7.592583e-04
3.372000e+03,4.336933e-04,5.944848e-04,8.165907e-04
3.373000e+03,3.741490e-04,5.338156e-04,7.483814e-04
3.374000e+03,3.256968e-04,4.639157e-04,6.665345e-04
3.375000e+03,2.332350e-04,3.247478e-04,4.567583e-04
3.376000e+03,1.376243e-04,2.004664e-04,2.928512e-04
3.377000e+03,8.384387e-05,1.124884e-04,1.689883e-04
3.378000e+03,-3.051048e-05,-4.026610e-05,-2.125746e-05
3.379000e+03,-5.697735e-05,-1.008543e-04,-6.968246e-05
3.380000e+03,-1.587604e-04,-2.377097e-04,-2.506164e-04
3.381000e+03,-1.693236e-04,-2.552010e-04,-2.901921e-04
3.382000e+03,-2.081316e-04,-3.291986e-04,-3.856410e-04
3.383000e+03,-2.820187e-04,-4.325638e-04,-5.477645e-04
3.384000e+03,-3.374780e-04,-4.865944e-04,-6.627399e-04
3.385000e+03,-3.345286e-04,-4.813433e-04,-6.217247e-04
3.386000e+03,-3.293540e-04,-4.592884e-04,-5.736841e-04
3.387000e+03,-3.452692e-04,-4.590113e-04,-5.857075e-04
3.388000e+03,-3.586041e-04,-4.492144e-04,-5.807102e-04
3.389000e+03,-2.767121e-04,-3.090580e-04,-4.090560e-04
3.390000e+03,-2.208695e-04,-2.071841e-04,-3.169410e-04
3.391000e+03,-1.509959e-04,-1.023507e-04,-1.951661e-04
3.392000e+03,-1.108961e-04,-3.389754e-05,-1.181110e-04
3.393000e+03,-1.221823e-04,-2.465371e-05,-9.536241e-05
3.394000e+03,-6.452201e-05,4.533043e-05,4.175702e-05
3.395000e+03,-3.189816e-06,1.123582e-04,1.406749e-04
3.396000e+03,4.009670e-05,1.376997e-04,2.183929e-04
3.397000e+03,8.625993e-05,1.733170e-04,3.075196e-04
3.398000e+03,1.331100e-04,1.992772e-04,3.372158e-04
3.399000e+03,1.409510e-04,1.586441e-04,2.494385e-04
3.400000e+03,1.582129e-04,1.421260e-04,2.364405e-04
3.401000e+03,1.849158e-04,1.704399e-04,3.037575e-04
3.402000e+03,2.248431e-04,1.977148e-04,3.074910e-04
3.403000e+03,2.094499e-04,1.756417e-04,2.582964e-04
3.404000e+03,2.011142e-04,1.470451e-04,2.159596e-04
3.405000e+03,2.231738e-04,1.635996e-04,1.995894e-04
3.406000e+03,1.960545e-04,1.470955e-04,1.404792e-04
3.407000e+03,1.782047e-04,1.233584e-04,8.321800e-05
3.408000e+03,1.410495e-04,1.013523e-04,1.441925e-05
3.409000e+03,1.497301e-04,1.622265e-04,9.481998e-05
3.410000e+03,1.754100e-04,2.180703e-04,1.524720e-04
3.411000e+03,1.423638e-04,2.055510e-04,1.253979e-04
3.412000e+03,1.167607e-04,1.907174e-04,9.658102e-05
3.413000e+03,6.686439e-05,1.240700e-04,8.420313e-05
3.414000e+03,5.440713e-05,1.109758e-04,1.208274e-04
3.415000e+03,7.361144e-05,1.271092e-04,1.691683e-04
3.416000e+03,8.646202e-05,1.175770e-04,1.713493e-04
3.417000e+03,5.343461e-05,4.849162e-05,9.159372e-05
3.418000e+03,3.090311e-05,2.806017e-05,9.607931e-05
3.419000e+03,3.592522e-05,4.032980e-05,1.214674e-04
3.420000e+03,4.285948e-05,4.506081e-05,1.331530e-04
3.421000e+03,3.778872e-05,3.163377e-05,1.366492e-04
3.422000e+03,3.684955e-05,1.582800e-05,9.210328e-05
3.423000e+03,2.559032e-05,1.705907e-05,9.078944e-05
3.424000e+03,-2.493816e-05,-5.490040e-05,-3.762991e-05
3.425000e+03,-6.055669e-05,-8.147537e-05,-1.072843e-04
3.426000e+03,-1.294975e-04,-1.665100e-04,-2.009464e-04
3.427000e+03,-1.778463e-04,-2.251633e-04,-3.004874e-04
3.428000e+03,-1.893803e-04,-2.304462e-04,-3.786491e-04
3.429000e+03,-1.966388e-04,-2.264857e-04,-3.617300e-04
3.430000e+03,-2.073460e-04,-2.312302e-04,-3.550962e-04
3.431000e+03,-1.861498e-04,-2.025718e-04,-3.272030e-04
3.432000e+03,-1.941951e-04,-2.031253e-04,-2.862688e-04
3.433000e+03,-1.873168e-04,-1.927159e-04,-2.585918e-04
3.434000e+03,-1.851454e-04,-1.856854e-04,-2.628550e-04
3.435000e+03,-1.196714e-04,-1.186098e-04,-1.386281e-04
3.436000e+03,-1.569452e-04,-1.663691e-04,-1.574843e-04
3.437000e+03,-1.143710e-04,-1.316035e-04,-1.216078e-04
3.438000e+03,-1.127301e-04,-1.386756e-04,-1.297165e-04
3.439000e+03,-1.024570e-04,-1.187043e-04,-1.003088e-04
3.440000e+03,-1.042697e-04,-1.356386e-04,-1.122988e-04
3.441000e+03,-7.234080e-05,-8.928922e-05,-5.590925e-05
3.442000e+03,-1.084409e-04,-1.224068e-04,-1.500301e-04
3.443000e+03,-7.826582e-05,-7.321307e-05,-1.014236e-04
3.444000e+03,-1.085603e-04,-1.263625e-04,-1.787113e-04
3.445000e+03,-1.097007e-04,-1.329321e-04,-2.033640e-04
3.446000e+03,-8.390561e-05,-1.140835e-04,-1.739305e-04
3.447000e+03,-5.137484e-05,-7.161496e-05,-1.069653e-04
3.448000e+03,-2.189982e-05,-3.516129e-05,-5.029981e-05
3.449000e+03,-1.753292e-05,-1.541078e-05,-1.804691e-05
3.450000e+03,-2.921000e-05,-2.271570e-05,-2.531836e-05
3.451000e+03,-7.993724e-06,1.292675e-06,5.764810e-06
3.452000e+03,2.762816e-05,4.940968e-05,7.431840e-05
3.453000e+03,6.560764e-05,9.146096e-05,1.404581e-04
3.454000e+03,5.453291e-05,8.076624e-05,1.520623e-04
3.455000e+03,8.704208e-05,1.210553e-04,2.252115e-04
3.456000e+03,6.841210e-05,9.761214e-05,1.920929e-04
3.457000e+03,6.129479e-05,8.525818e-05,1.516271e-04
3.458000e+03,7.006348e-05,1.055714e-04,1.569490e-04
3.459000e+03,2.634453e-05,5.567203e-05,1.041808e-04
3.460000e+03,1.471599e-05,4.357875e-05,9.754851e-05
3.461000e+03,-8.849386e-06,2.376285e-05,6.203614e-05
3.462000e+03,-3.417462e-07,3.354119e-05,8.005733e-05
3.463000e+03,-4.605340e-05,-2.786748e-05,-1.804732e-05
3.464000e+03,-7.102412e-05,-4.874545e-05,-6.636191e-05
3.465000e+03,-8.516965e-05,-6.570952e-05,-1.035045e-04
3.466000e+03,-1.428910e-04,-1.264867e-04,-2.052136e-04
3.467000e+03,-1.638166e-04,-1.618973e-04,-2.459609e-04
3.468000e+03,-1.686536e-04,-1.740685e-04,-2.447760e-04
3.469000e+03,-1.554608e-04,-1.734850e-04,-2.687656e-04
3.470000e+03,-1.658366e-04,-2.040082e-04,-3.057476e-04
3.471000e+03,-1.755586e-04,-2.312386e-04,-3.184597e-04
3.472000e+03,-1.754550e-04,-2.414340e-04,-3.113139e-04
3.473000e+03,-1.988124e-04,-2.762527e-04,-3.271524e-04
3.474000e+03,-1.397331e-04,-1.990847e-04,-2.434833e-04
3.475000e+03,-7.714362e-05,-1.289844e-04,-1.434256e-04
3.476000e+03,-8.871996e-05,-1.254601e-04,-1.212762e-04
3.477000e+03,-3.127201e-05,-4.130907e-05,-4.479537e-05
3.478000e+03,4.730113e-05,6.762026e-05,9.977330e-05
3.479000e+03,7.844506e-05,1.106144e-04,1.637766e-04
3.480000e+03,1.135963e-04,1.542689e-04,2.085889e-04
3.481000e+03,1.602908e-04,2.183251e-04,2.711983e-04
3.482000e+03,1.570747e-04,2.161153e-04,2.445644e-04
3.483000e+03,1.981648e-04,2.703813e-04,3.376987e-04
3.484000e+03,1.787723e-04,2.447673e-04,3.154334e-04
3.485000e+03,1.977701e-04,2.538667e-04,3.045354e-04
3.486000e+03,2.516900e-04,3.025619e-04,3.217794e-04
3.487000e+03,2.372260e-04,2.635519e-04,2.460572e-04
3.488000e+03,2.115226e-04,2.140561e-04,1.768881e-04
3.489000e+03,2.090003e-04,1.898671e-04,1.652834e-04
3.490000e+03,2.171868e-04,1.873481e-04,1.721932e-04
3.491000e+03,2.053218e-04,1.655669e-04,1.650834e-04
3.492000e+03,1.573150e-04,1.147588e-04,1.119629e-04
3.493000e+03,1.815857e-04,1.429527e-04,1.378909e-04
3.494000e+03,1.858594e-04,1.486338e-04,1.663354e-04
3.495000e+03,1.933194e-04,1.704596e-04,1.900860e-04
3.496000e+03,2.065564e-04,1.986417e-04,2.269759e-04
3.497000e+03,2.217204e-04,2.357691e-04,2.749252e-04
3.498000e+03,2.038190e-04,2.361128e-04,2.960185e-04
3.499000e+03,1.713384e-04,2.074253e-04,2.650131e-04
3.500000e+03,1.789445e-04,2.270842e-04,2.794472e-04
3.501000e+03,1.720795e-04,2.277695e-04,3.037623e-04
3.502000e+03,1.952175e-04,2.724500e-04,3.594511e-04
3.503000e+03,1.973373e-04,2.820646e-04,3.747648e-04
3.504000e+03,2.022573e-04,2.865693e-04,3.943402e-04
3.505000e+03,2.021641e-04,2.741298e-04,3.619747e-04
3.506000e+03,1.447478e-04,1.844712e-04,2.430698e-04
3.507000e+03,9.361462e-05,1.124705e-04,1.374388e-04
3.508000e+03,4.474401e-05,3.349296e-05,2.203623e-05
3.509000e+03,2.577816e-05,-1.224368e-05,-6.112421e-05
3.510000e+03,-2.895270e-05,-9.295168e-05,-1.733850e-04
3.511000e+03,-9.059537e-05,-1.698640e-04,-2.970446e-04
3.512000e+03,-9.613525e-05,-1.732346e-04,-2.918650e-04
3.513000e+03,-9.537739e-05,-1.662153e-04,-2.795850e-04
3.514000e+03,-1.206622e-04,-1.831027e-04,-3.247930e-04
3.515000e+03,-1.275430e-04,-1.922427e-04,-3.186984e-04
3.516000e+03,-1.522067e-04,-2.221972e-04,-3.293732e-04
3.517000e+03,-1.282519e-04,-1.977180e-04,-2.869397e-04
3.518000e+03,-4.876492e-05,-9.533568e-05,-1.356557e-04
3.519000e+03,-2.297916e-05,-4.559478e-05,-7.203348e-05
3.520000e+03,4.985454e-06,2.539583e-06,3.956801e-06
3.521000e+03,6.708150e-05,9.945029e-05,1.309433e-04
3.522000e+03,1.023925e-04,1.635684e-04,2.093793e-04
3.523000e+03,1.596437e-04,2.367193e-04,3.247492e-04
3.524000e+03,2.003608e-04,2.822521e-04,3.897975e-04
3.525000e+03,2.216102e-04,3.049450e-04,4.316990e-04
3.526000e+03,2.111403e-04,2.840482e-04,4.206712e-04
3.527000e+03,1.901098e-04,2.486737e-04,3.629540e-04
3.528000e+03,1.927053e-04,2.327065e-04,3.300023e-04
3.529000e+03,1.754792e-04,2.018785e-04,2.977428e-04
3.530000e+03,1.456485e-04,1.554137e-04,2.264372e-04
3.531000e+03,1.316101e-04,1.199725e-04,1.551349e-04
3.532000e+03,1.066550e-04,8.714670e-05,8.820126e-05
3.533000e+03,6.146102e-05,1.673823e-05,-9.415836e-06
3.534000e+03,3.663996e-05,-1.017762e-05,-3.128985e-05
3.535000e+03,-6.056782e-07,-5.679137e-05,-1.113384e-04
3.536000e+03,-4.755825e-05,-1.164110e-04,-1.741066e-04
3.537000e+03,-5.585674e-05,-1.119477e-04,-1.478720e-04
3.538000e+03,-4.629564e-05,-8.332035e-05,-1.101279e-04
3.539000e+03,3.785078e-07,-8.684991e-06,1.731273e-06
3.540000e+03,5.723641e-07,7.673231e-06,7.943606e-06
3.541000e+03,-5.458619e-05,-5.041743e-05,-8.254319e-05
3.542000e+03,-8.518450e-05,-6.975185e-05,-1.033317e-04
3.543000e+03,-7.199048e-05,-3.475488e-05,-6.500124e-05
3.544000e+03,-4.341259e-05,2.953060e-06,-1.403050e-05
3.545000e+03,-6.659923e-05,-1.957917e-05,-2.892668e-05
3.546000e+03,-7.938431e-05,-4.542388e-05,-4.848197e-05
3.547000e+03,-8.709739e-05,-6.112415e-05,-7.141559e-05
3.548000e+03,-6.727949e-05,-5.048450e-05,-7.369165e-05
3.549000e+03,-5.218334e-05,-4.544744e-05,-5.919821e-05
3.550000e+03,6.468394e-06,2.390306e-05,2.880089e-05
3.551000e+03,1.973070e-05,2.632974e-05,4.123176e-05
3.552000e+03,1.436670e-05,5.840585e-06,3.695407e-05
3.553000e+03,1.367619e-05,-9.217467e-06,1.561335e-05
3.554000e+03,1.466477e-05,-1.511506e-05,-1.239995e-05
3.555000e+03,4.579412e-06,-2.101518e-05,-3.349192e-05
3.556000e+03,-4.756938e-06,-3.366538e-05,-6.243529e-05
3.557000e+03,4.715701e-07,-3.435761e-05,-5.500863e-05
3.558000e+03,-3.853008e-05,-8.289535e-05,-1.359298e-04
3.559000e+03,-2.878980e-05,-5.515746e-05,-1.015023e-04
3.560000e+03,1.365457e-05,7.237295e-06,-1.217431e-05
3.561000e+03,4.802160e-05,5.559114e-05,4.333980e-05
3.562000e+03,5.816137e-05,7.753607e-05,5.400484e-05
3.563000e+03,4.156438e-05,6.106720e-05,4.295369e-05
3.564000e+03,9.561303e-05,1.362499e-04,1.340396e-04
3.565000e+03,7.207843e-05,1.257796e-04,1.341429e-04
3.566000e+03,6.090106e-05,9.990839e-05,1.201668e-04
3.567000e+03,6.379793e-05,1.051581e-04,1.398930e-04
3.568000e+03,9.194931e-05,1.343514e-04,1.646917e-04
3.569000e+03,1.344763e-04,1.777238e-04,2.214136e-04
3.570000e+03,1.459479e-04,1.835350e-04,2.389585e-04
3.571000e+03,1.358371e-04,1.658221e-04,2.514291e-04
3.572000e+03,8.472814e-05,9.890910e-05,1.665081e-04
3.573000e+03,4.438923e-05,3.483116e-05,8.918041e-05
3.574000e+03,1.081334e-05,-6.218975e-06,5.346077e-05
3.575000e+03,-4.298563e-05,-7.784422e-05,-3.107913e-05
3.576000e+03,-7.210900e-05,-1.126132e-04,-1.045531e-04
3.577000e+03,-1.049269e-04,-1.540175e-04,-1.490440e-04
3.578000e+03,-1.731792e-04,-2.284197e-04,-2.370195e-04
3.579000e+03,-1.721530e-04,-2.169033e-04,-2.434741e-04
3.580000e+03,-1.995373e-04,-2.379238e-04,-3.177728e-04
3.581000e+03,-2.226352e-04,-2.594238e-04,-3.481816e-04
3.582000e+03,-2.516208e-04,-2.790356e-04,-3.739424e-04
3.583000e+03,-2.856247e-04,-3.151961e-04,-4.320394e-04
3.584000e+03,-3.011285e-04,-3.291161e-04,-4.456959e-04
3.585000e+03,-2.627807e-04,-2.861170e-04,-3.877024e-04
3.586000e+03,-2.385673e-04,-2.559623e-04,-3.298081e-04
3.587000e+03,-1.872895e-04,-1.968255e-04,-2.608431e-04
3.588000e+03,-1.420964e-04,-1.391644e-04,-2.055442e-04
3.589000e+03,-8.000427e-05,-6.635468e-05,-1.083942e-04
3.590000e+03,-3.180050e-05,-3.315304e-06,-1.281316e-06
3.591000e+03,4.782290e-06,3.407967e-05,5.541464e-05
3.592000e+03,6.284968e-05,9.731595e-05,1.521817e-04
3.593000e+03,9.261727e-05,1.225645e-04,2.058440e-04
3.594000e+03,1.052644e-04,1.317021e-04,2.187314e-04
3.595000e+03,9.772303e-05,1.211554e-04,1.904961e-04
3.596000e+03,7.828275e-05,9.209966e-05,1.572423e-04
3.597000e+03,7.400798e-05,9.626998e-05,1.370867e-04
3.598000e+03,6.655556e-05,8.977631e-05,1.185661e-04
3.599000e+03,8.241196e-05,9.658815e-05,1.425071e-04
3.600000e+03,6.554270e-05,7.587217e-05,1.031742e-04
3.601000e+03,4.917104e-05,5.104008e-05,4.606456e-05
3.602000e+03,5.387254e-05,5.390710e-05,3.350506e-05
3.603000e+03,3.783895e-05,3.891683e-05,2.512224e-05
3.604000e+03,5.004032e-05,5.567177e-05,4.175274e-05
3.605000e+03,1.622543e-05,9.271948e-06,-3.603884e-05
3.606000e+03,7.839662e-06,-8.884270e-06,-7.298487e-05
3.607000e+03,3.705299e-05,2.549012e-05,-2.966123e-05
3.608000e+03,7.598029e-05,7.400623e-05,4.135910e-05
3.609000e+03,8.980543e-05,8.596273e-05,7.304453e-05
3.610000e+03,1.189707e-04,1.226158e-04,9.807208e-05
3.611000e+03,1.060809e-04,1.013426e-04,8.700751e-05
3.612000e+03,1.006272e-04,8.994173e-05,1.007642e-04
3.613000e+03,1.030491e-04,8.775179e-05,1.089483e-04
3.614000e+03,9.998478e-05,7.604913e-05,9.065406e-05
3.615000e+03,1.365994e-04,1.152103e-04,1.334240e-04
3.616000e+03,1.174596e-04,8.754098e-05,1.046836e-04
3.617000e+03,1.510814e-04,1.318897e-04,1.696332e-04
3.618000e+03,1.933810e-04,1.826062e-04,2.320457e-04
3.619000e+03,1.717890e-04,1.626945e-04,2.150866e-04
3.620000e+03,1.384042e-04,1.403176e-04,1.940248e-04
3.621000e+03,1.364430e-04,1.492182e-04,1.872860e-04
3.622000e+03,1.591929e-04,1.964229e-04,2.374472e-04
3.623000e+03,1.702971e-04,2.321885e-04,2.843532e-04
3.624000e+03,1.458618e-04,2.177364e-04,2.643333e-04
3.625000e+03,1.251194e-04,1.938788e-04,2.282548e-04
3.626000e+03,1.005340e-04,1.469719e-04,1.556853e-04
3.627000e+03,5.812089e-05,9.073070e-05,9.428426e-05
3.628000e+03,1.146185e-05,2.886442e-05,3.143255e-05
3.629000e+03,-2.958642e-05,-2.882065e-05,-2.153326e-05
3.630000e+03,-6.644307e-05,-8.127607e-05,-8.154828e-05
3.631000e+03,-1.185976e-04,-1.444242e-04,-1.642462e-04
3.632000e+03,-1.637436e-04,-2.012635e-04,-2.245109e-04
3.633000e+03,-1.706462e-04,-2.123446e-04,-2.265878e-04
3.634000e+03,-1.890466e-04,-2.248905e-04,-2.347590e-04
3.635000e+03,-2.192286e-04,-2.629079e-04,-2.821069e-04
3.636000e+03,-2.181066e-04,-2.472233e-04,-2.668649e-04
3.637000e+03,-2.217567e-04,-2.513149e-04,-2.739538e-04
3.638000e+03,-2.307461e-04,-2.511047e-04,-2.828935e-04
3.639000e+03,-2.356212e-04,-2.367046e-04,-2.689765e-04
3.640000e+03,-2.328838e-04,-2.170040e-04,-2.455402e-04
3.641000e+03,-2.166393e-04,-1.874437e-04,-2.286932e-04
3.642000e+03,-2.292940e-04,-1.813915e-04,-2.397775e-04
3.643000e+03,-2.404273e-04,-2.022570e-04,-2.488788e-04
3.644000e+03,-2.624999e-04,-2.329547e-04,-2.804282e-04
3.645000e+03,-2.761221e-04,-2.575408e-04,-3.088704e-04
3.646000e+03,-2.877727e-04,-2.914160e-04,-3.786781e-04
3.647000e+03,-2.735451e-04,-2.851486e-04,-3.682931e-04
3.648000e+03,-2.581335e-04,-2.902689e-04,-3.686790e-04
3.649000e+03,-2.834725e-04,-3.451964e-04,-4.261617e-04
3.650000e+03,-2.848738e-04,-3.664025e-04,-4.461294e-04
3.651000e+03,-2.668824e-04,-3.635969e-04,-4.288868e-04
3.652000e+03,-2.183027e-04,-3.226223e-04,-3.680688e-04
3.653000e+03,-1.987507e-04,-3.011803e-04,-3.289474e-04
3.654000e+03,-1.494603e-04,-2.367184e-04,-2.236089e-04
3.655000e+03,-9.353330e-05,-1.543689e-04,-1.283840e-04
3.656000e+03,-2.048375e-05,-4.881254e-05,-1.233667e-05
3.657000e+03,3.848250e-05,4.024942e-05,6.738049e-05
3.658000e+03,7.057512e-05,9.786881e-05,1.185792e-04
3.659000e+03,1.408300e-04,2.062700e-04,2.554680e-04
3.660000e+03,1.449725e-04,2.199795e-04,2.567830e-04
3.661000e+03,1.874804e-04,2.829762e-04,3.198300e-04
3.662000e+03,1.926297e-04,2.868457e-04,3.371441e-04
3.663000e+03,2.275462e-04,3.278785e-04,3.775913e-04
3.664000e+03,2.054550e-04,2.956581e-04,3.245677e-04
3.665000e+03,1.727292e-04,2.334820e-04,2.822184e-04
3.666000e+03,1.405749e-04,1.726021e-04,2.029440e-04
3.667000e+03,1.230347e-04,1.223181e-04,1.438012e-04
3.668000e+03,1.372498e-04,1.230030e-04,1.587859e-04
3.669000e+03,1.260123e-04,8.618105e-05,1.183146e-04
3.670000e+03,1.062981e-04,3.813653e-05,6.802618e-05
3.671000e+03,1.206185e-04,4.868873e-05,8.195449e-05
3.672000e+03,9.291610e-05,1.044317e-05,1.970162e-05
3.673000e+03,6.058258e-05,-2.569725e-05,-3.283224e-05
3.674000e+03,6.733881e-05,-7.753318e-06,-3.061383e-06
3.675000e+03,6.632544e-05,-1.532525e-06,-6.392335e-06
3.676000e+03,3.558045e-05,-1.272784e-05,-3.347683e-05
3.677000e+03,2.745410e-05,1.668057e-06,-2.653976e-05
3.678000e+03,5.795320e-05,6.020275e-05,5.084768e-05
3.679000e+03,8.911839e-05,1.213786e-04,1.022959e-04
3.680000e+03,1.288805e-04,1.994114e-04,1.951510e-04
3.681000e+03,1.346600e-04,2.268711e-04,2.273012e-04
3.682000e+03,1.190353e-04,2.163764e-04,2.263451e-04
3.683000e+03,9.614307e-05,1.876259e-04,1.837125e-04
3.684000e+03,8.661431e-05,1.740423e-04,1.838150e-04
3.685000e+03,6.770808e-05,1.366187e-04,1.600554e-04
3.686000e+03,3.996432e-05,7.427050e-05,9.160989e-05
3.687000e+03,2.978675e-05,4.046707e-05,4.658521e-05
3.688000e+03,3.641865e-05,1.950139e-05,1.280003e-05
3.689000e+03,1.398824e-06,-4.699077e-05,-7.412482e-05
3.690000e+03,-2.904377e-05,-1.043682e-04,-1.208809e-04
3.691000e+03,-8.621028e-05,-1.842546e-04,-2.102241e-04
3.692000e+03,-1.169168e-04,-2.371546e-04,-2.738618e-04
3.693000e+03,-1.132591e-04,-2.365199e-04,-2.891949e-04
3.694000e+03,-7.844178e-05,-1.831244e-04,-2.571498e-04
3.695000e+03,-1.969472e-05,-9.782722e-05,-1.738053e-04
3.696000e+03,4.916384e-05,5.849640e-06,-3.926298e-05
3.697000e+03,1.178600e-04,1.225649e-04,1.014137e-04
3.698000e+03,1.380798e-04,1.786830e-04,1.622331e-04
3.699000e+03,1.881874e-04,2.610046e-04,2.520532e-04
3.700000e+03,2.247057e-04,3.128934e-04,3.417155e-04
3.701000e+03,2.356821e-04,3.305982e-04,3.702008e-04
3.702000e+03,2.570525e-04,3.480148e-04,3.835429e-04
3.703000e+03,2.827013e-04,3.719198e-04,4.424744e-04
3.704000e+03,2.628008e-04,3.405673e-04,4.229416e-04
3.705000e+03,2.745025e-04,3.439805e-04,4.464225e-04
3.706000e+03,2.618898e-04,3.072820e-04,4.067978e-04
3.707000e+03,2.228947e-04,2.413308e-04,3.209610e-04
3.708000e+03,2.017353e-04,1.890502e-04,2.589403e-04
3.709000e+03,1.661795e-04,1.297369e-04,1.921978e-04
3.710000e+03,1.724971e-04,1.287970e-04,1.727785e-04
3.711000e+03,1.408498e-04,8.388528e-05,9.806230e-05
3.712000e+03,1.327814e-04,8.070157e-05,7.879162e-05
3.713000e+03,1.205502e-04,6.580245e-05,6.057633e-05
3.714000e+03,1.269161e-04,8.145269e-05,5.166650e-05
3.715000e+03,1.098438e-04,7.539442e-05,4.839121e-05
3.716000e+03,9.583688e-05,7.267660e-05,5.194108e-05
3.717000e+03,9.632629e-05,9.061791e-05,5.864333e-05
3.718000e+03,8.823560e-05,9.928295e-05,5.938848e-05
3.719000e+03,8.346075e-05,1.084981e-04,8.695235e-05
3.720000e+03,7.801225e-05,1.105406e-04,8.713828e-05
3.721000e+03,4.093691e-05,7.112283e-05,5.129061e-05
3.722000e+03,3.188673e-05,6.413501e-05,4.796124e-05
3.723000e+03,1.279023e-05,3.776827e-05,3.513512e-05
3.724000e+03,1.526067e-06,2.282717e-05,2.841061e-05
3.725000e+03,-6.715617e-06,8.525074e-06,2.028310e-05
3.726000e+03,-1.585402e-05,-1.102054e-05,2.379602e-05
3.727000e+03,-1.402637e-05,-1.270722e-05,1.118957e-05
3.728000e+03,-4.219297e-05,-4.593191e-05,-1.678179e-05
3.729000e+03,-5.642332e-05,-6.229101e-05,-1.679582e-05
3.730000e+03,-5.427204e-05,-5.701433e-05,-1.406430e-06
3.731000e+03,-7.636284e-05,-8.210589e-05,-3.335594e-05
3.732000e+03,-8.523515e-05,-9.069282e-05,-4.817333e-05
3.733000e+03,-1.327031e-04,-1.525265e-04,-1.449192e-04
3.734000e+03,-1.574104e-04,-1.793848e-04,-1.996910e-04
3.735000e+03,-1.511097e-04,-1.711313e-04,-2.019540e-04
3.736000e+03,-1.228557e-04,-1.267309e-04,-1.769584e-04
3.737000e+03,-1.071956e-04,-1.005666e-04,-1.721990e-04
3.738000e+03,-1.118307e-04,-1.052001e-04,-1.778783e-04
3.739000e+03,-1.136418e-04,-1.025312e-04,-1.827944e-04
3.740000e+03,-8.022011e-05,-6.578629e-05,-1.376974e-04
3.741000e+03,-6.767825e-05,-5.184570e-05,-1.155607e-04
3.742000e+03,-4.717661e-05,-3.479905e-05,-9.300631e-05
3.743000e+03,-2.358969e-05,-2.243099e-05,-7.151452e-05
3.744000e+03,1.785074e-05,1.365153e-05,-1.512079e-05
3.745000e+03,4.797826e-05,3.852771e-05,4.842036e-05
3.746000e+03,6.983254e-05,5.505287e-05,9.840924e-05
3.747000e+03,1.017201e-04,8.168478e-05,1.211943e-04
3.748000e+03,1.075724e-04,8.449158e-05,1.099259e-04
3.749000e+03,1.030978e-04,8.478856e-05,1.334351e-04
3.750000e+03,1.198216e-04,1.043832e-04,1.676501e-04
3.751000e+03,1.421377e-04,1.375459e-04,2.152587e-04
3.752000e+03,1.580090e-04,1.641092e-04,2.627248e-04
3.753000e+03,1.678448e-04,1.855933e-04,2.676963e-04
3.754000e+03,1.752796e-04,2.083704e-04,2.665698e-04
3.755000e+03,1.470688e-04,1.883273e-04,2.248114e-04
3.756000e+03,1.270961e-04,1.704034e-04,2.016076e-04
3.757000e+03,7.959497e-05,1.186689e-04,1.263229e-04
3.758000e+03,6.673611e-05,1.026543e-04,9.503566e-05
3.759000e+03,5.486410e-05,8.130437e-05,6.390119e-05
3.760000e+03,4.369847e-05,6.250212e-05,2.958486e-05
3.761000e+03,2.841224e-05,3.665190e-05,-1.193503e-05
3.762000e+03,1.500111e-05,4.261124e-06,-5.091260e-05
3.763000e+03,3.453314e-05,1.453841e-05,-3.685673e-05
3.764000e+03,1.518659e-05,-2.199370e-05,-7.187705e-05
3.765000e+03,1.125728e-05,-3.238130e-05,-8.341116e-05
3.766000e+03,2.966066e-05,-1.920382e-05,-5.877986e-05
3.767000e+03,3.143825e-05,-1.490113e-05,-3.271196e-05
3.768000e+03,4.884606e-05,1.115831e-05,5.721454e-06
3.769000e+03,4.314405e-05,1.135392e-05,1.414810e-05
3.770000e+03,4.997717e-05,3.283685e-05,4.964470e-05
3.771000e+03,6.891277e-05,6.085075e-05,8.953180e-05
3.772000e+03,8.593928e-05,9.192490e-05,1.394918e-04
3.773000e+03,8.144933e-05,9.816320e-05,1.665985e-04
3.774000e+03,7.382773e-05,1.011157e-04,1.722330e-04
3.775000e+03,7.374636e-05,1.083875e-04,1.699630e-04
3.776000e+03,4.956022e-05,8.645577e-05,1.569637e-04
3.777000e+03,2.630488e-05,6.503275e-05,1.240220e-04
3.778000e+03,1.005150e-05,4.991436e-05,9.493459e-05
3.779000e+03,-6.402038e-06,2.700758e-05,4.467595e-05
3.780000e+03,-4.979955e-05,-1.495917e-05,-2.077143e-05
3.781000e+03,-5.836660e-05,-3.802326e-05,-4.916496e-05
3.782000e+03,-8.405517e-05,-8.281601e-05,-1.206181e-04
3.783000e+03,-1.129721e-04,-1.339889e-04,-1.966559e-04
3.784000e+03,-1.433302e-04,-1.842380e-04,-2.542964e-04
3.785000e+03,-1.542163e-04,-2.108492e-04,-2.700619e-04
3.786000e+03,-1.585847e-04,-2.297554e-04,-2.754991e-04
3.787000e+03,-1.450541e-04,-2.199045e-04,-2.781593e-04
3.788000e+03,-1.544065e-04,-2.311429e-04,-2.942154e-04
3.789000e+03,-1.314288e-04,-2.044121e-04,-2.560356e-04
3.790000e+03,-1.057124e-04,-1.685806e-04,-2.009800e-04
3.791000e+03,-1.044455e-04,-1.493680e-04,-1.768626e-04
3.792000e+03,-8.810970e-05,-1.178061e-04,-1.368851e-04
3.793000e+03,-5.580647e-05,-6.373311e-05,-5.030699e-05
3.794000e+03,-2.678294e-05,-5.137909e-06,3.350352e-05
3.795000e+03,-1.932506e-05,2.081113e-05,5.882974e-05
3.796000e+03,-4.689511e-06,4.725963e-05,8.607237e-05
3.797000e+03,1.218347e-05,7.861472e-05,1.303136e-04
3.798000e+03,3.955470e-05,1.173129e-04,1.711991e-04
3.799000e+03,3.632055e-05,1.192450e-04,1.574866e-04
3.800000e+03,3.069823e-05,1.136451e-04,1.488536e-04
3.801000e+03,3.359777e-05,1.044081e-04,1.385435e-04
3.802000e+03,1.861730e-05,6.258224e-05,8.844934e-05
3.803000e+03,-1.756894e-06,2.105622e-05,3.880750e-05
3.804000e+03,-2.367827e-05,-2.649288e-05,-3.029909e-05
3.805000e+03,-3.594282e-05,-5.484296e-05,-7.317679e-05
3.806000e+03,-9.885922e-05,-1.476660e-04,-1.851472e-04
3.807000e+03,-1.187066e-04,-1.873273e-04,-2.353939e-04
3.808000e+03,-9.244659e-05,-1.592737e-04,-2.057165e-04
3.809000e+03,-7.912217e-05,-1.420322e-04,-1.922909e-04
3.810000e+03,-8.789214e-05,-1.523927e-04,-2.051970e-04
3.811000e+03,-6.587654e-05,-1.155388e-04,-1.711656e-04
3.812000e+03,-3.929893e-05,-6.908021e-05,-1.402108e-04
3.813000e+03,-9.306134e-06,-1.854443e-05,-4.770508e-05
3.814000e+03,-8.102125e-06,-5.981738e-06,-6.889750e-06
3.815000e+03,1.524906e-05,2.929730e-05,2.933666e-05
3.816000e+03,2.952626e-05,5.803045e-05,4.900641e-05
3.817000e+03,5.794764e-05,1.016888e-04,9.784545e-05
3.818000e+03,8.408056e-05,1.397658e-04,1.696860e-04
3.819000e+03,1.025361e-04,1.607687e-04,2.232697e-04
3.820000e+03,1.244247e-04,1.889656e-04,2.407376e-04
3.821000e+03,1.371170e-04,1.991848e-04,2.580281e-04
3.822000e+03,1.358986e-04,1.829140e-04,2.611713e-04
3.823000e+03,1.058766e-04,1.306761e-04,2.168163e-04
3.824000e+03,7.136456e-05,7.215317e-05,1.147828e-04
3.825000e+03,3.249150e-05,1.168529e-05,8.879127e-06
3.826000e+03,1.733389e-05,-2.234591e-05,-9.196315e-06
3.827000e+03,-1.421184e-05,-6.915273e-05,-6.379873e-05
3.828000e+03,-1.539978e-05,-6.935841e-05,-8.882468e-05
3.829000e+03,-2.832096e-05,-8.082184e-05,-1.025564e-04
3.830000e+03,-2.217267e-05,-6.914362e-05,-9.318256e-05
3.831000e+03,-1.006497e-05,-4.290216e-05,-8.775430e-05
3.832000e+03,-1.109872e-06,-2.015365e-05,-7.217453e-05
3.833000e+03,1.455493e-05,1.236267e-05,-3.886013e-05
3.834000e+03,7.383975e-06,1.350305e-05,-3.236123e-05
3.835000e+03,1.226090e-05,3.223304e-05,2.408873e-07
3.836000e+03,2.197429e-05,4.730522e-05,2.735050e-05
3.837000e+03,1.254967e-05,3.741050e-05,3.227112e-05
3.838000e+03,1.884159e-05,4.822222e-05,4.071941e-05
3.839000e+03,-1.047265e-05,9.810612e-06,-1.221625e-05
3.840000e+03,5.480760e-06,1.525788e-05,1.134879e-05
3.841000e+03,7.096077e-06,9.166126e-06,2.535184e-05
3.842000e+03,1.668563e-05,1.021667e-05,5.735859e-05
3.843000e+03,3.734457e-05,3.501720e-05,7.561443e-05
3.844000e+03,5.001574e-05,5.007490e-05,8.782935e-05
3.845000e+03,5.086645e-05,5.337657e-05,1.001418e-04
3.846000e+03,4.403158e-05,4.908341e-05,7.767655e-05
3.847000e+03,4.159608e-05,4.880647e-05,7.185654e-05
3.848000e+03,3.538422e-05,4.682772e-05,6.814927e-05
3.849000e+03,2.147499e-05,3.538028e-05,4.556729e-05
3.850000e+03,1.068250e-05,2.393908e-05,1.861771e-05
3.851000e+03,8.072988e-06,2.647835e-05,-7.178891e-07
3.852000e+03,3.456767e-05,5.554475e-05,4.930998e-05
3.853000e+03,7.678546e-06,2.328456e-05,3.094179e-05
3.854000e+03,-3.453955e-06,4.747291e-06,-4.953617e-06
3.855000e+03,-3.191521e-05,-3.606746e-05,-5.432272e-05
3.856000e+03,-2.520504e-05,-3.726365e-05,-4.315572e-05
3.857000e+03,-3.515308e-05,-5.553457e-05,-7.275232e-05
3.858000e+03,-4.681306e-05,-6.777264e-05,-9.079645e-05
3.859000e+03,-6.710957e-05,-9.648838e-05,-1.332194e-04
3.860000e+03,-5.339508e-05,-7.050251e-05,-9.399242e-05
3.861000e+03,-4.237464e-05,-5.139411e-05,-6.160494e-05
3.862000e+03,-1.383550e-05,-6.360552e-06,-2.710172e-06
3.863000e+03,-2.069095e-05,-1.123476e-05,-5.776802e-06
3.864000e+03,4.090682e-06,2.287001e-05,2.667295e-05
3.865000e+03,7.867050e-06,2.459268e-05,3.295869e-05
3.866000e+03,2.822952e-05,5.172187e-05,8.133994e-05
3.867000e+03,2.292589e-05,4.803868e-05,6.089427e-05
3.868000e+03,2.270210e-05,4.428001e-05,5.916323e-05
3.869000e+03,9.515704e-06,2.551764e-05,3.218510e-05
3.870000e+03,1.938847e-05,3.396156e-05,4.313693e-05
3.871000e+03,1.954118e-05,2.847167e-05,4.776639e-05
3.872000e+03,2.207598e-05,2.516300e-05,4.381579e-05
3.873000e+03,1.554214e-05,1.781265e-05,5.150016e-05
3.874000e+03,-7.121783e-06,-1.565639e-05,9.482665e-06
3.875000e+03,-2.413792e-05,-4.516205e-05,-4.059464e-05
3.876000e+03,-1.411098e-05,-3.852845e-05,-4.136216e-05
3.877000e+03,-3.316306e-05,-6.458234e-05,-9.748784e-05
3.878000e+03,-2.537505e-05,-5.308061e-05,-9.835614e-05
3.879000e+03,-3.256649e-05,-5.433061e-05,-7.832816e-05
3.880000e+03,-8.402703e-06,-1.939584e-05,-2.052706e-05
3.881000e+03,-4.071133e-06,-9.796957e-06,3.869147e-06
3.882000e+03,-7.219401e-07,-2.315948e-07,8.689006e-06
3.883000e+03,1.484850e-05,2.629544e-05,2.716468e-05
3.884000e+03,1.750924e-05,3.195567e-05,2.564536e-05
3.885000e+03,3.188560e-05,5.467914e-05,4.730403e-05
3.886000e+03,4.473616e-05,7.226585e-05,6.489844e-05
3.887000e+03,6.778459e-05,1.029161e-04,1.102876e-04
3.888000e+03,6.964459e-05,1.051140e-04,1.450675e-04
3.889000e+03,7.577912e-05,1.104882e-04,1.420710e-04
3.890000e+03,6.851011e-05,9.599290e-05,1.161185e-04
3.891000e+03,6.569457e-05,8.285455e-05,1.119519e-04
3.892000e+03,4.406968e-05,4.309731e-05,6.122574e-05
3.893000e+03,3.156551e-05,1.268866e-05,3.776361e-05
3.894000e+03,3.727214e-05,1.372570e-05,4.797732e-05
3.895000e+03,3.091692e-05,6.613571e-06,3.588783e-05
3.896000e+03,1.619829e-05,-4.754708e-06,1.140913e-05
3.897000e+03,-6.335307e-06,-2.858486e-05,-3.214482e-05
3.898000e+03,-1.802102e-05,-3.483510e-05,-2.628939e-05
3.899000e+03,-2.679307e-05,-3.778246e-05,-3.337575e-05
3.900000e+03,-3.263446e-05,-4.056024e-05,-6.349721e-05
3.901000e+03,-2.528778e-05,-2.464739e-05,-6.031456e-05
3.902000e+03,-4.305427e-05,-4.095651e-05,-7.769891e-05
3.903000e+03,-4.468066e-05,-3.596079e-05,-8.369544e-05
3.904000e+03,-4.912757e-05,-3.271733e-05,-1.097506e-04
3.905000e+03,-5.561437e-05,-3.973404e-05,-1.029533e-04
3.906000e+03,-5.053874e-05,-3.653551e-05,-7.046800e-05
3.907000e+03,-3.496483e-05,-2.239954e-05,-5.031077e-05
3.908000e+03,-1.817032e-05,-1.142094e-05,-4.547219e-05
3.909000e+03,-9.690595e-07,-2.025712e-07,-3.199772e-05
3.910000e+03,7.268175e-06,8.110220e-07,-1.347438e-05
3.911000e+03,1.417681e-05,2.303034e-06,-3.897286e-06
3.912000e+03,5.710691e-05,4.580240e-05,5.515627e-05
3.913000e+03,6.329550e-05,5.236067e-05,8.574198e-05
3.914000e+03,9.159199e-05,8.290445e-05,1.293713e-04
3.915000e+03,1.212874e-04,1.151131e-04,1.545256e-04
3.916000e+03,1.233706e-04,1.174992e-04,1.455568e-04
3.917000e+03,1.301207e-04,1.272892e-04,1.470133e-04
3.918000e+03,1.217387e-04,1.236289e-04,1.560360e-04
3.919000e+03,1.106594e-04,1.154293e-04,1.688422e-04
3.920000e+03,1.065016e-04,1.142738e-04,1.597042e-04
3.921000e+03,1.010410e-04,1.144392e-04,1.542257e-04
3.922000e+03,6.783355e-05,7.601106e-05,9.521997e-05
3.923000e+03,5.872884e-05,7.175283e-05,8.302351e-05
3.924000e+03,2.442538e-05,2.735354e-05,3.959474e-05
3.925000e+03,-1.336604e-06,-2.461681e-06,7.250655e-06
3.926000e+03,1.464461e-06,1.215103e-06,1.656617e-06
3.927000e+03,-1.547654e-05,-1.666623e-05,-8.748922e-06
3.928000e+03,-2.629857e-05,-2.493583e-05,-2.323656e-05
3.929000e+03,-2.484407e-05,-2.193302e-05,-3.957209e-05
3.930000e+03,-2.208720e-05,-1.651606e-05,-4.566084e-05
3.931000e+03,-2.259660e-05,-1.182839e-05,-4.730971e-05
3.932000e+03,-1.459580e-05,-4.346603e-06,-3.777992e-05
3.933000e+03,-1.053292e-05,6.309341e-07,-2.477049e-05
3.934000e+03,-6.137312e-06,3.177506e-06,-2.054370e-05
3.935000e+03,-5.720525e-06,-3.003059e-06,-1.727204e-05
3.936000e+03,3.109563e-06,-4.139251e-08,3.097325e-06
3.937000e+03,5.419407e-06,-5.150903e-06,-3.513720e-05
3.938000e+03,2.007297e-05,4.302547e-06,-4.131111e-05
3.939000e+03,3.287967e-05,1.652616e-05,2.495544e-06
3.940000e+03,5.461709e-05,3.549865e-05,3.651199e-05
3.941000e+03,5.183919e-05,2.725622e-05,3.728753e-05
3.942000e+03,5.475605e-05,2.839443e-05,4.577254e-05
3.943000e+03,5.743434e-05,3.154737e-05,5.046542e-05
3.944000e+03,8.159741e-05,6.198695e-05,9.620295e-05
3.945000e+03,1.064972e-04,1.012452e-04,1.327161e-04
3.946000e+03,1.026482e-04,1.060705e-04,1.354454e-04
3.947000e+03,1.269782e-04,1.469144e-04,1.970871e-04
3.948000e+03,1.408009e-04,1.737611e-04,2.409030e-04
3.949000e+03,1.535073e-04,2.005049e-04,2.638871e-04
3.950000e+03,1.560743e-04,2.115559e-04,2.697948e-04
3.951000e+03,1.470655e-04,2.095789e-04,2.416943e-04
3.952000e+03,1.287114e-04,1.902727e-04,1.966045e-04
3.953000e+03,9.776978e-05,1.489975e-04,1.503755e-04
3.954000e+03,4.757613e-05,7.756901e-05,7.244891e-05
3.955000e+03,-3.435754e-06,1.967812e-06,-2.761651e-05
3.956000e+03,-3.217950e-05,-4.647325e-05,-8.248622e-05
3.957000e+03,-3.975168e-05,-7.046193e-05,-1.048202e-04
3.958000e+03,-2.909912e-05,-7.066997e-05,-1.085984e-04
3.959000e+03,-3.191027e-05,-8.303016e-05,-1.164298e-04
3.960000e+03,-5.131914e-05,-1.148244e-04,-1.663183e-04
3.961000e+03,-5.204456e-05,-1.202188e-04,-1.844725e-04
3.962000e+03,-3.101812e-05,-9.174921e-05,-1.349950e-04
3.963000e+03,-9.919449e-06,-5.667058e-05,-7.415169e-05
3.964000e+03,3.835086e-06,-2.771473e-05,-4.161345e-05
3.965000e+03,1.253186e-05,-3.315534e-06,8.451542e-06
3.966000e+03,3.491370e-05,4.262049e-05,6.745628e-05
3.967000e+03,6.276160e-05,9.486212e-05,1.270210e-04
3.968000e+03,9.067798e-05,1.441192e-04,1.761275e-04
3.969000e+03,1.014301e-04,1.658161e-04,2.077564e-04
3.970000e+03,1.286919e-04,2.066248e-04,2.621695e-04
3.971000e+03,1.483586e-04,2.328621e-04,2.821574e-04
3.972000e+03,1.321488e-04,2.092529e-04,2.257577e-04
3.973000e+03,1.031478e-04,1.632425e-04,1.783085e-04
3.974000e+03,9.696231e-05,1.421627e-04,1.849903e-04
3.975000e+03,7.220712e-05,1.005765e-04,1.290834e-04
3.976000e+03,6.055591e-05,7.272277e-05,9.413286e-05
3.977000e+03,3.980090e-05,2.678559e-05,4.865738e-05
3.978000e+03,3.732581e-05,5.843157e-06,1.029769e-05
3.979000e+03,2.814145e-05,-1.702966e-05,-1.547057e-05
3.980000e+03,-6.492723e-06,-6.823888e-05,-8.212879e-05
3.981000e+03,-2.557075e-05,-9.832666e-05,-1.251762e-04
3.982000e+03,-2.699308e-05,-9.967403e-05,-1.329217e-04
3.983000e+03,-2.793870e-05,-9.303515e-05,-1.423752e-04
3.984000e+03,-1.755492e-05,-6.973040e-05,-1.088085e-04
3.985000e+03,1.237779e-07,-3.068448e-05,-5.505587e-05
3.986000e+03,1.868734e-05,8.908050e-06,-6.809389e-06
3.987000e+03,1.849723e-05,2.844518e-05,1.659431e-05
3.988000e+03,3.904226e-05,6.934454e-05,7.358721e-05
3.989000e+03,7.108135e-05,1.204018e-04,1.309426e-04
3.990000e+03,9.128461e-05,1.528344e-04,1.710992e-04
3.991000e+03,9.659829e-05,1.663138e-04,1.994735e-04
3.992000e+03,6.983810e-05,1.370568e-04,1.777353e-04
3.993000e+03,7.382908e-05,1.394245e-04,1.835738e-04
3.994000e+03,5.393651e-05,1.067075e-04,1.459452e-04
3.995000e+03,7.617899e-06,3.349795e-05,6.130213e-05
3.996000e+03,-1.056392e-05,-2.705367e-06,3.181553e-05
3.997000e+03,-3.102546e-05,-4.244940e-05,-1.137181e-05
3.998000e+03,-7.563817e-05,-1.109580e-04,-8.970591e-05
3.999000e+03,-7.832026e-05,-1.255256e-04,-1.092866e-04
4.000000e+03,-1.108573e-04,-1.716182e-04,-1.807225e-04
4.001000e+03,-1.296018e-04,-1.978651e-04,-2.363943e-04
4.002000e+03,-1.380265e-04,-2.069900e-04,-2.704328e-04
4.003000e+03,-1.477148e-04,-2.134643e-04,-2.965099e-04
4.004000e+03,-1.259965e-04,-1.793082e-04,-2.568414e-04
4.005000e+03,-1.130839e-04,-1.535104e-04,-2.397817e-04
4.006000e+03,-1.100437e-04,-1.396382e-04,-2.450640e-04
4.007000e+03,-9.464960e-05,-1.094319e-04,-2.105439e-04
4.008000e+03,-5.575844e-05,-5.601155e-05,-1.278826e-04
4.009000e+03,-2.617752e-05,-1.403461e-05,-4.573063e-05
4.010000e+03,-3.636258e-06,1.739671e-05,-6.752670e-07
4.011000e+03,4.702712e-05,7.999845e-05,7.660081e-05
4.012000e+03,6.959496e-05,1.056068e-04,1.093905e-04
4.013000e+03,1.124513e-04,1.541997e-04,1.727827e-04
4.014000e+03,1.367601e-04,1.776848e-04,2.194610e-04
4.015000e+03,1.616926e-04,2.005859e-04,2.572373e-04
4.016000e+03,1.883282e-04,2.235806e-04,2.815521e-04
4.017000e+03,2.055661e-04,2.296199e-04,2.927290e-04
4.018000e+03,2.234487e-04,2.408497e-04,3.224722e-04
4.019000e+03,2.317615e-04,2.418627e-04,3.285715e-04
4.020000e+03,2.212857e-04,2.262438e-04,3.107116e-04
4.021000e+03,2.060643e-04,2.024341e-04,2.746040e-04
4.022000e+03,2.017753e-04,1.933222e-04,2.619833e-04
4.023000e+03,2.114627e-04,2.044003e-04,2.725211e-04
4.024000e+03,2.110132e-04,2.070591e-04,2.532229e-04
4.025000e+03,1.798499e-04,1.756358e-04,1.773759e-04
4.026000e+03,1.816621e-04,1.876995e-04,1.967763e-04
4.027000e+03,1.616144e-04,1.728132e-04,1.637956e-04
4.028000e+03,1.397073e-04,1.543788e-04,1.353989e-04
4.029000e+03,1.224001e-04,1.419959e-04,1.300785e-04
4.030000e+03,1.163327e-04,1.412019e-04,1.153193e-04
4.031000e+03,9.072681e-05,1.094155e-04,6.497890e-05
4.032000e+03,6.270908e-05,7.459633e-05,2.425343e-05
4.033000e+03,6.184711e-05,6.919750e-05,2.366197e-05
4.034000e+03,5.635476e-05,5.695927e-05,1.624185e-05
4.035000e+03,6.564583e-05,6.418922e-05,3.137566e-05
4.036000e+03,6.401287e-05,5.447565e-05,2.653700e-05
4.037000e+03,6.626042e-05,5.523222e-05,5.537322e-05
4.038000e+03,6.750833e-05,4.919617e-05,5.923025e-05
4.039000e+03,5.667096e-05,3.571661e-05,4.175877e-05
4.040000e+03,6.449560e-05,4.152261e-05,7.479700e-05
4.041000e+03,6.284570e-05,3.797646e-05,7.312587e-05
4.042000e+03,6.117748e-05,3.646928e-05,5.212672e-05
4.043000e+03,6.928072e-05,5.299401e-05,7.434765e-05
4.044000e+03,8.211834e-05,7.608430e-05,1.044404e-04
4.045000e+03,8.467861e-05,8.931779e-05,1.311069e-04
4.046000e+03,8.093402e-05,9.621569e-05,1.490553e-04
4.047000e+03,7.731764e-05,1.027357e-04,1.460036e-04
4.048000e+03,6.793660e-05,1.012409e-04,1.361242e-04
4.049000e+03,8.081349e-05,1.231317e-04,1.555805e-04
4.050000e+03,7.790602e-05,1.231461e-04,1.384622e-04
4.051000e+03,6.106900e-05,1.076281e-04,1.232858e-04
4.052000e+03,3.643083e-05,7.814403e-05,7.263235e-05
4.053000e+03,1.259495e-05,4.135915e-05,2.504464e-05
4.054000e+03,-8.190927e-06,9.236808e-06,-2.332662e-05
4.055000e+03,-2.098066e-05,-1.694054e-05,-5.146016e-05
4.056000e+03,-3.915956e-05,-4.628379e-05,-7.191689e-05
4.057000e+03,-4.342657e-05,-6.034205e-05,-9.345069e-05
4.058000e+03,-4.269192e-05,-6.696375e-05,-1.074615e-04
4.059000e+03,-5.365701e-05,-8.911410e-05,-1.334558e-04
4.060000e+03,-5.787721e-05,-9.809964e-05,-1.097210e-04
4.061000e+03,-5.193196e-05,-9.135997e-05,-1.060056e-04
4.062000e+03,-4.336909e-05,-7.617091e-05,-9.291771e-05
4.063000e+03,-3.706192e-05,-6.518789e-05,-5.866462e-05
4.064000e+03,-2.516693e-05,-4.278817e-05,-2.723056e-05
4.065000e+03,-3.966812e-07,-4.394103e-06,6.305327e-06
4.066000e+03,9.299450e-06,1.606506e-05,2.317559e-05
4.067000e+03,2.388430e-05,4.446168e-05,5.964024e-05
4.068000e+03,4.995236e-05,8.183784e-05,9.858397e-05
4.069000e+03,5.649330e-05,9.536039e-05,1.125283e-04
4.070000e+03,6.429562e-05,1.071143e-04,1.279224e-04
4.071000e+03,7.731913e-05,1.220128e-04,1.355199e-04
4.072000e+03,8.591690e-05,1.292382e-04,1.331813e-04
4.073000e+03,8.415998e-05,1.198126e-04,1.295544e-04
4.074000e+03,9.958320e-05,1.312880e-04,1.463829e-04
4.075000e+03,9.284038e-05,1.153699e-04,1.269594e-04
4.076000e+03,8.764354e-05,9.448058e-05,1.084815e-04
4.077000e+03,7.777866e-05,7.202771e-05,9.315318e-05
4.078000e+03,6.667060e-05,4.674332e-05,6.510686e-05
4.079000e+03,4.909304e-05,1.663258e-05,2.205217e-05
4.080000e+03,4.436034e-05,6.569120e-06,1.757994e-05
4.081000e+03,2.028895e-05,-2.342221e-05,1.520950e-06
4.082000e+03,1.072291e-05,-2.860938e-05,3.531637e-06
4.083000e+03,-1.930194e-07,-3.334613e-05,-1.521113e-05
4.084000e+03,-9.920695e-06,-3.323388e-05,-3.620694e-05
4.085000e+03,-1.896990e-05,-3.218061e-05,-3.657930e-05
4.086000e+03,-1.455446e-05,-1.307897e-05,-1.370164e-06
4.087000e+03,-3.293730e-05,-2.241542e-05,-2.365901e-05
4.088000e+03,-2.278551e-05,3.436250e-07,3.651974e-06
4.089000e+03,-2.951304e-05,2.373592e-06,8.083219e-06
4.090000e+03,-4.847849e-05,-1.652264e-05,-1.716886e-05
4.091000e+03,-6.496721e-05,-3.001672e-05,-4.378140e-05
4.092000e+03,-6.804963e-05,-3.511721e-05,-6.072716e-05
4.093000e+03,-8.676842e-05,-6.043400e-05,-8.475348e-05
4.094000e+03,-8.809670e-05,-6.826353e-05,-8.646501e-05
4.095000e+03,-9.118258e-05,-8.147124e-05,-1.080226e-04
4.096000e+03,-1.010609e-04,-1.031795e-04,-1.363957e-04
4.097000e+03,-1.024845e-04,-1.157973e-04,-1.460582e-04
4.098000e+03,-8.073548e-05,-1.018752e-04,-1.358052e-04
4.099000e+03,-6.933639e-05,-9.636799e-05,-1.182649e-04
4.100000e+03,-6.832724e-05,-1.037105e-04,-1.083269e-04
4.101000e+03,-5.570379e-05,-9.256801e-05,-9.927498e-05
4.102000e+03,-5.478288e-05,-8.999677e-05,-1.008911e-04
4.103000e+03,-4.006775e-05,-7.125814e-05,-7.786539e-05
4.104000e+03,-1.094979e-05,-2.927823e-05,-2.913622e-05
4.105000e+03,7.888214e-07,-7.364958e-06,2.205146e-05
4.106000e+03,1.205840e-05,1.637104e-05,4.583820e-05
4.107000e+03,1.325799e-05,2.535604e-05,3.754891e-05
4.108000e+03,3.707661e-05,6.213326e-05,5.543053e-05
4.109000e+03,5.586171e-05,9.085023e-05,8.799068e-05
4.110000e+03,6.627525e-05,1.062081e-04,1.192800e-04
4.111000e+03,7.974304e-05,1.248400e-04,1.325191e-04
4.112000e+03,8.511332e-05,1.300838e-04,1.415561e-04
4.113000e+03,9.076393e-05,1.321122e-04,1.512347e-04
4.114000e+03,9.169914e-05,1.257137e-04,1.601428e-04
4.115000e+03,8.354870e-05,1.056937e-04,1.479451e-04
4.116000e+03,5.521249e-05,6.053102e-05,8.488371e-05
4.117000e+03,3.216118e-05,2.135652e-05,4.794467e-05
4.118000e+03,2.593981e-05,2.251773e-06,2.397879e-05
4.119000e+03,1.701999e-05,-2.017216e-05,-3.993407e-06
4.120000e+03,4.357930e-06,-3.278054e-05,-2.598586e-05
4.121000e+03,-2.757475e-05,-6.929401e-05,-7.935257e-05
4.122000e+03,-4.449281e-05,-8.424871e-05,-1.017997e-04
4.123000e+03,-4.339391e-05,-7.397483e-05,-1.066003e-04
4.124000e+03,-4.987241e-05,-7.021419e-05,-1.096740e-04
4.125000e+03,-5.764612e-05,-6.668699e-05,-9.579832e-05
4.126000e+03,-6.195124e-05,-5.918631e-05,-9.507696e-05
4.127000e+03,-6.804590e-05,-5.783516e-05,-9.559172e-05
4.128000e+03,-7.928545e-05,-6.649304e-05,-9.471799e-05
4.129000e+03,-8.193246e-05,-6.703716e-05,-1.108322e-04
4.130000e+03,-5.803917e-05,-3.881525e-05,-7.496241e-05
4.131000e+03,-5.803920e-05,-4.051304e-05,-7.871411e-05
4.132000e+03,-4.284580e-05,-2.826162e-05,-5.780094e-05
4.133000e+03,-3.875895e-05,-3.120580e-05,-3.445823e-05
4.134000e+03,-1.358942e-05,-9.378977e-06,-4.745857e-06
4.135000e+03,7.007160e-06,7.203927e-06,2.700029e-05
4.136000e+03,2.193662e-05,2.035952e-05,6.878865e-05
4.137000e+03,2.971456e-05,2.409861e-05,6.692281e-05
4.138000e+03,3.593465e-05,3.217948e-05,7.181270e-05
4.139000e+03,3.275806e-05,2.876516e-05,5.508470e-05
4.140000e+03,3.413613e-05,2.874149e-05,2.954129e-05
4.141000e+03,3.472131e-05,3.306757e-05,5.413962e-05
4.142000e+03,3.226356e-05,3.353576e-05,8.225425e-05
4.143000e+03,1.735849e-05,1.695534e-05,5.563852e-05
4.144000e+03,8.318811e-06,1.028136e-05,1.265409e-05
4.145000e+03,-7.700649e-06,-5.240410e-06,-2.705817e-05
4.146000e+03,-1.538990e-05,-1.367004e-05,-4.068579e-05
4.147000e+03,-3.457152e-05,-3.680926e-05,-6.883901e-05
4.148000e+03,-1.776587e-05,-1.868719e-05,-5.522604e-05
4.149000e+03,-1.841421e-05,-2.383054e-05,-4.952218e-05
4.150000e+03,-1.446179e-05,-1.883943e-05,-3.157668e-05
4.151000e+03,-4.545158e-06,-9.620008e-06,-1.639556e-05
4.152000e+03,4.464757e-10,-5.746848e-06,-1.591534e-05
4.153000e+03,-5.165030e-06,-1.242922e-05,-1.295457e-05
4.154000e+03,-1.058955e-05,-2.067886e-05,-1.031643e-05
4.155000e+03,-7.386765e-06,-1.726175e-05,-1.949195e-05
4.156000e+03,4.356724e-06,-5.388181e-06,-1.697776e-05
4.157000e+03,6.799008e-06,2.855122e-06,1.607874e-05
4.158000e+03,-1.714321e-06,-2.345175e-06,7.826161e-06
4.159000e+03,8.717854e-07,4.831480e-06,1.208759e-05
4.160000e+03,6.869248e-06,1.579903e-05,3.665417e-05
4.161000e+03,1.747135e-05,2.898698e-05,5.121686e-05
4.162000e+03,1.019078e-05,2.117497e-05,4.609656e-05
4.163000e+03,1.382071e-05,2.871059e-05,4.983162e-05
4.164000e+03,2.872237e-05,4.602193e-05,4.835343e-05
4.165000e+03,2.459529e-05,3.850705e-05,5.115674e-05
4.166000e+03,3.292944e-05,4.853202e-05,7.305103e-05
4.167000e+03,2.645294e-05,3.860820e-05,4.097823e-05
4.168000e+03,2.375361e-05,3.290691e-05,2.659794e-05
4.169000e+03,8.235706e-06,1.012691e-05,2.783953e-06
4.170000e+03,-6.230835e-06,-9.508953e-06,-2.256258e-05
4.171000e+03,-2.099282e-05,-3.345835e-05,-5.264664e-05
4.172000e+03,-2.168057e-05,-3.683249e-05,-5.509817e-05
4.173000e+03,-3.132901e-05,-4.983994e-05,-7.338363e-05
4.174000e+03,-1.811428e-05,-3.592882e-05,-6.036503e-05
4.175000e+03,-1.188963e-05,-2.691991e-05,-4.569298e-05
4.176000e+03,-9.869223e-06,-2.127389e-05,-3.168334e-05
4.177000e+03,-8.125416e-06,-1.279351e-05,-2.835488e-05
4.178000e+03,-4.077681e-07,2.591603e-06,-2.820467e-06
4.179000e+03,1.325323e-05,2.510821e-05,2.955142e-05
4.180000e+03,1.435354e-05,3.380570e-05,4.358400e-05
4.181000e+03,1.145984e-05,3.326465e-05,5.602154e-05
4.182000e+03,3.648354e-06,2.391248e-05,4.938285e-05
4.183000e+03,-3.437262e-06,1.308235e-05,2.097927e-05
4.184000e+03,-1.469775e-05,-4.677301e-06,-1.122500e-05
4.185000e+03,-1.890320e-05,-1.593604e-05,-2.664814e-05
4.186000e+03,-1.422241e-05,-1.766621e-05,-2.568006e-05
4.187000e+03,-1.569033e-05,-2.319015e-05,-4.531253e-05
4.188000e+03,-3.783582e-05,-5.596109e-05,-9.033048e-05
4.189000e+03,-4.970490e-05,-7.858650e-05,-1.113084e-04
4.190000e+03,-3.424279e-05,-6.718003e-05,-8.430020e-05
4.191000e+03,-2.743921e-05,-5.678874e-05,-7.981518e-05
4.192000e+03,-1.106055e-06,-2.161797e-05,-6.557428e-05
4.193000e+03,1.370655e-05,-2.299367e-07,-3.318530e-05
4.194000e+03,3.062295e-05,2.589804e-05,3.046438e-05
4.195000e+03,3.479197e-05,3.459512e-05,5.159169e-05
4.196000e+03,5.063112e-05,5.472328e-05,6.007095e-05
4.197000e+03,6.002763e-05,7.084025e-05,6.209431e-05
4.198000e+03,5.864134e-05,7.008161e-05,5.964465e-05
4.199000e+03,7.273106e-05,8.801490e-05,1.022530e-04
4.200000e+03,7.957363e-05,9.629237e-05,1.148210e-04
4.201000e+03,6.711483e-05,7.724461e-05,8.056908e-05
4.202000e+03,7.064098e-05,7.798766e-05,1.049264e-04
4.203000e+03,8.107401e-05,8.792614e-05,1.368748e-04
4.204000e+03,8.289546e-05,8.489970e-05,1.261013e-04
4.205000e+03,8.581837e-05,8.595370e-05,1.345673e-04
4.206000e+03,7.557146e-05,7.422725e-05,9.989141e-05
4.207000e+03,7.373093e-05,7.308588e-05,9.990289e-05
4.208000e+03,7.603287e-05,7.919029e-05,1.200791e-04
4.209000e+03,6.292378e-05,7.059649e-05,1.013205e-04
4.210000e+03,4.155410e-05,5.047372e-05,7.042931e-05
4.211000e+03,2.323048e-05,3.273721e-05,4.592781e-05
4.212000e+03,4.274607e-06,1.515086e-05,1.197292e-05
4.213000e+03,-1.724045e-05,-7.919604e-06,-2.717224e-05
4.214000e+03,-2.689415e-05,-1.689291e-05,-3.903486e-05
4.215000e+03,-5.189589e-05,-4.773447e-05,-8.088076e-05
4.216000e+03,-7.151277e-05,-7.273601e-05,-1.079026e-04
4.217000e+03,-8.120555e-05,-8.572314e-05,-1.237957e-04
4.218000e+03,-8.882718e-05,-9.539164e-05,-1.343086e-04
4.219000e+03,-9.040594e-05,-1.017005e-04,-1.325353e-04
4.220000e+03,-1.046690e-04,-1.235310e-04,-1.574721e-04
4.221000e+03,-1.047701e-04,-1.261532e-04,-1.634632e-04
4.222000e+03,-9.239712e-05,-1.122152e-04,-1.254947e-04
4.223000e+03,-1.003285e-04,-1.247003e-04,-1.194024e-04
4.224000e+03,-9.299085e-05,-1.151582e-04,-1.115191e-04
4.225000e+03,-8.818584e-05,-1.083452e-04,-1.236564e-04
4.226000e+03,-8.062971e-05,-9.636683e-05,-1.056371e-04
4.227000e+03,-8.458760e-05,-9.539218e-05,-9.957023e-05
4.228000e+03,-9.455950e-05,-1.049325e-04,-1.054645e-04
4.229000e+03,-8.465909e-05,-8.918188e-05,-1.052505e-04
4.230000e+03,-7.764458e-05,-7.671531e-05,-1.030080e-04
4.231000e+03,-7.269005e-05,-6.649190e-05,-7.422071e-05
4.232000e+03,-7.199601e-05,-6.128181e-05,-6.861645e-05
4.233000e+03,-5.860929e-05,-4.455296e-05,-6.050285e-05
4.234000e+03,-5.190689e-05,-3.602828e-05,-5.766079e-05
4.235000e+03,-4.834048e-05,-3.555680e-05,-5.505078e-05
4.236000e+03,-4.591200e-05,-3.765828e-05,-2.995043e-05
4.237000e+03,-3.802181e-05,-3.454126e-05,-1.867242e-05
4.238000e+03,-2.156845e-05,-2.132506e-05,-7.466027e-06
4.239000e+03,-1.390750e-05,-1.746239e-05,1.157548e-06
4.240000e+03,-1.857031e-05,-2.487646e-05,-5.405267e-06
4.241000e+03,-2.514646e-05,-3.721545e-05,-2.318058e-05
4.242000e+03,-2.415370e-05,-3.937563e-05,-3.372278e-05
4.243000e+03,-2.228936e-05,-3.919183e-05,-2.877908e-05
4.244000e+03,-1.821357e-05,-3.305080e-05,-1.702557e-05
4.245000e+03,-2.022137e-05,-3.401102e-05,-1.078671e-05
4.246000e+03,-2.221812e-05,-3.416321e-05,-2.508506e-05
4.247000e+03,-3.061282e-05,-4.413885e-05,-5.332525e-05
4.248000e+03,-2.295706e-05,-3.055245e-05,-3.428699e-05
4.249000e+03,-1.495337e-05,-1.640229e-05,-3.341898e-05
4.250000e+03,-4.738889e-06,2.538669e-06,-4.871553e-06
4.251000e+03,2.717858e-06,1.918657e-05,1.988394e-05
4.252000e+03,-4.285877e-06,1.630597e-05,9.616030e-07
4.253000e+03,-8.041122e-06,1.504357e-05,-1.571363e-05
4.254000e+03,-1.990501e-05,-9.641764e-07,-2.697954e-05
4.255000e+03,-1.626535e-05,-5.484781e-07,-3.558114e-05
4.256000e+03,-2.054377e-05,-1.383312e-05,-5.038079e-05
4.257000e+03,-1.809083e-05,-1.834259e-05,-4.230914e-05
4.258000e+03,-1.825672e-07,-6.449486e-06,-4.965130e-06
4.259000e+03,2.197127e-06,-1.151264e-05,6.299892e-06
4.260000e+03,4.422676e-06,-1.599735e-05,3.249811e-06
4.261000e+03,1.120261e-05,-1.183022e-05,2.516233e-07
4.262000e+03,2.478980e-05,5.093722e-07,2.177962e-05
4.263000e+03,1.427276e-05,-1.188062e-05,1.855889e-05
4.264000e+03,6.229320e-06,-1.827313e-05,1.350807e-05
4.265000e+03,-2.525173e-06,-2.162030e-05,-2.131609e-06
4.266000e+03,-2.629150e-06,-1.331434e-05,7.322416e-06
4.267000e+03,-6.859815e-06,-8.977905e-06,1.527259e-05
4.268000e+03,-8.718658e-06,-1.591552e-06,1.153228e-05
4.269000e+03,-4.262308e-06,1.653396e-05,1.900313e-05
4.270000e+03,-1.444080e-05,1.236034e-05,1.131343e-05
4.271000e+03,-1.622771e-05,1.139282e-05,1.133503e-05
4.272000e+03,-2.189089e-05,6.767770e-06,-2.239065e-06
4.273000e+03,-2.608388e-05,2.368570e-07,-2.025653e-05
4.274000e+03,-3.112045e-05,-1.203411e-05,-3.987698e-05
4.275000e+03,-5.366929e-05,-4.762747e-05,-9.407428e-05
4.276000e+03,-4.853163e-05,-5.073201e-05,-9.488281e-05
4.277000e+03,-6.535469e-05,-8.335781e-05,-1.078561e-04
4.278000e+03,-7.510929e-05,-1.045772e-04,-1.192951e-04
4.279000e+03,-8.458021e-05,-1.253685e-04,-1.474341e-04
4.280000e+03,-7.685522e-05,-1.256123e-04,-1.598858e-04
4.281000e+03,-8.360741e-05,-1.379665e-04,-1.645868e-04
4.282000e+03,-7.624624e-05,-1.304014e-04,-1.434931e-04
4.283000e+03,-6.739186e-05,-1.181570e-04,-1.245489e-04
4.284000e+03,-6.552936e-05,-1.087808e-04,-1.025125e-04
4.285000e+03,-5.845466e-05,-8.991915e-05,-7.377271e-05
4.286000e+03,-4.030198e-05,-5.848901e-05,-3.456775e-05
4.287000e+03,-2.943636e-05,-3.204925e-05,-1.109902e-05
4.288000e+03,-1.109084e-05,5.446048e-06,2.900786e-05
4.289000e+03,-5.124567e-06,2.522659e-05,5.069743e-05
4.290000e+03,-1.015402e-05,2.620514e-05,3.642323e-05
4.291000e+03,-1.198594e-05,2.719192e-05,4.095492e-05
4.292000e+03,-1.566879e-05,2.485884e-05,2.925381e-05
4.293000e+03,-1.364673e-05,2.671252e-05,3.525536e-05
4.294000e+03,-2.270468e-05,1.027453e-05,2.589701e-05
4.295000e+03,-3.919072e-05,-1.687579e-05,-1.799071e-05
4.296000e+03,-4.900663e-05,-4.155356e-05,-6.575609e-05
4.297000e+03,-5.263604e-05,-5.637483e-05,-7.394416e-05
4.298000e+03,-6.217267e-05,-7.844820e-05,-9.077850e-05
4.299000e+03,-6.579685e-05,-9.189318e-05,-9.645738e-05
4.300000e+03,-8.082526e-05,-1.183739e-04,-1.265267e-04
4.301000e+03,-8.840325e-05,-1.347829e-04,-1.636075e-04
4.302000e+03,-8.124504e-05,-1.287683e-04,-1.581161e-04
4.303000e+03,-5.967220e-05,-9.934913e-05,-1.170422e-04
4.304000e+03,-4.056645e-05,-6.866778e-05,-7.426338e-05
4.305000e+03,-4.172993e-05,-6.090378e-05,-5.099199e-05
4.306000e+03,-3.879164e-05,-4.649832e-05,-4.106921e-05
4.307000e+03,-3.063929e-05,-2.519536e-05,-9.996876e-06
4.308000e+03,-2.110836e-05,-4.222267e-06,1.837464e-05
4.309000e+03,-2.215411e-05,3.893649e-06,1.891633e-05
4.310000e+03,-1.657982e-05,1.703361e-05,3.936925e-05
4.311000e+03,-1.821945e-05,1.910010e-05,3.247966e-05
4.312000e+03,-1.500008e-05,2.781411e-05,3.515288e-05
4.313000e+03,-1.985581e-05,1.983354e-05,3.068177e-05
4.314000e+03,-1.962566e-05,1.730070e-05,3.715324e-05
4.315000e+03,-3.127761e-05,-3.626757e-06,5.811525e-06
4.316000e+03,-4.555999e-05,-2.988075e-05,-2.593128e-05
4.317000e+03,-5.751616e-05,-5.508878e-05,-6.214757e-05
4.318000e+03,-7.588548e-05,-9.047838e-05,-1.163965e-04
4.319000e+03,-1.000647e-04,-1.309072e-04,-1.551262e-04
4.320000e+03,-1.163207e-04,-1.604134e-04,-1.906548e-04
4.321000e+03,-1.163286e-04,-1.680442e-04,-2.052757e-04
4.322000e+03,-1.182930e-04,-1.761680e-04,-2.095677e-04
4.323000e+03,-9.970286e-05,-1.529351e-04,-1.894698e-04
4.324000e+03,-8.955637e-05,-1.363391e-04,-1.697630e-04
4.325000e+03,-7.944186e-05,-1.176669e-04,-1.479886e-04
4.326000e+03,-5.681257e-05,-7.863894e-05,-9.132023e-05
4.327000e+03,-4.951113e-05,-5.837514e-05,-5.508264e-05
4.328000e+03,-2.529592e-05,-1.773855e-05,-2.399900e-05
4.329000e+03,-1.965884e-06,1.984343e-05,1.432703e-05
4.330000e+03,1.864919e-05,5.381125e-05,5.211630e-05
4.331000e+03,4.321106e-05,8.677832e-05,1.073819e-04
4.332000e+03,5.610737e-05,1.046433e-04,1.324930e-04
4.333000e+03,7.309951e-05,1.230289e-04,1.452545e-04
4.334000e+03,7.349562e-05,1.186748e-04,1.451697e-04
4.335000e+03,5.979451e-05,9.465949e-05,1.082965e-04
4.336000e+03,5.244992e-05,7.644375e-05,1.044055e-04
4.337000e+03,4.564337e-05,5.279988e-05,8.261119e-05
4.338000e+03,3.324236e-05,2.669799e-05,3.622592e-05
4.339000e+03,3.874333e-05,2.309972e-05,4.313047e-05
4.340000e+03,2.623856e-05,-4.830545e-07,8.570993e-06
4.341000e+03,2.556417e-05,-7.785073e-06,1.929107e-06
4.342000e+03,2.313897e-05,-1.179715e-05,9.035437e-07
4.343000e+03,1.866420e-05,-1.671782e-05,-2.306456e-05
4.344000e+03,2.714371e-05,-2.979389e-06,-1.454237e-06
4.345000e+03,3.116554e-05,7.989522e-06,2.671810e-05
4.346000e+03,2.908271e-05,1.689050e-05,3.024174e-05
4.347000e+03,2.198303e-05,1.919847e-05,1.213280e-05
4.348000e+03,2.020566e-05,2.731752e-05,1.704468e-05
4.349000e+03,1.442633e-05,3.154639e-05,2.921802e-05
4.350000e+03,-3.369284e-08,2.329529e-05,1.710646e-05
4.351000e+03,-5.417160e-06,2.084809e-05,9.212904e-06
4.352000e+03,-7.018473e-06,2.279297e-05,6.935827e-06
4.353000e+03,-1.149663e-05,1.675660e-05,9.704345e-06
4.354000e+03,-1.100929e-05,1.470412e-05,2.239350e-05
4.355000e+03,-1.498720e-05,4.613949e-06,1.358352e-05
4.356000e+03,-2.600987e-05,-1.512852e-05,-2.034515e-05
4.357000e+03,-2.675432e-05,-2.439683e-05,-2.950060e-05
4.358000e+03,-2.927373e-05,-3.655978e-05,-3.456121e-05
4.359000e+03,-2.719853e-05,-4.139366e-05,-3.702442e-05
4.360000e+03,-2.536532e-05,-4.395811e-05,-3.580662e-05
4.361000e+03,-2.370658e-05,-4.487521e-05,-3.814960e-05
4.362000e+03,-1.922668e-05,-4.188949e-05,-4.272084e-05
4.363000e+03,-1.261988e-05,-3.364833e-05,-2.913683e-05
4.364000e+03,-5.823644e-06,-2.233364e-05,2.094268e-06
4.365000e+03,1.397075e-06,-1.053369e-05,1.751022e-05
4.366000e+03,7.335101e-06,2.090941e-06,1.016649e-05
4.367000e+03,1.593488e-05,1.860687e-05,2.105304e-05
4.368000e+03,2.789335e-05,3.907412e-05,5.224108e-05
4.369000e+03,3.673597e-05,5.553253e-05,6.110192e-05
4.370000e+03,4.113125e-05,6.514432e-05,7.599557e-05
4.371000e+03,3.695298e-05,6.136034e-05,7.376860e-05
4.372000e+03,3.515780e-05,5.819469e-05,6.143104e-05
4.373000e+03,3.459757e-05,5.617845e-05,6.033436e-05
4.374000e+03,1.694099e-05,3.245155e-05,2.418044e-05
4.375000e+03,1.487467e-05,2.537376e-05,1.692956e-05
4.376000e+03,5.950475e-07,6.363520e-06,4.651952e-06
4.377000e+03,-1.938699e-06,-3.170283e-06,-7.487267e-06
4.378000e+03,-1.466740e-05,-2.344217e-05,-1.507217e-05
4.379000e+03,-1.744931e-05,-3.087469e-05,-1.976239e-05
4.380000e+03,-1.157514e-05,-2.726436e-05,-3.542941e-05
4.381000e+03,-2.115309e-05,-4.176685e-05,-5.807391e-05
4.382000e+03,-9.395403e-06,-2.916818e-05,-3.481255e-05
4.383000e+03,-6.390085e-06,-2.619688e-05,-4.137247e-05
4.384000e+03,-1.290794e-05,-3.230840e-05,-7.240018e-05
4.385000e+03,-6.326320e-06,-2.240166e-05,-5.731016e-05
4.386000e+03,-9.576161e-06,-2.456548e-05,-2.886334e-05
4.387000e+03,-5.769534e-06,-1.802456e-05,-7.758231e-06
4.388000e+03,-5.458214e-06,-1.464827e-05,-1.739277e-05
4.389000e+03,1.162889e-05,8.584506e-06,4.273708e-06
4.390000e+03,1.025472e-05,8.903416e-06,1.822889e-05
4.391000e+03,1.435679e-05,1.613049e-05,3.617420e-05
4.392000e+03,1.834777e-05,2.159608e-05,3.434301e-05
4.393000e+03,2.428424e-05,2.982560e-05,3.409945e-05
4.394000e+03,2.762926e-05,3.542187e-05,4.292475e-05
4.395000e+03,4.461929e-05,5.845168e-05,5.785799e-05
4.396000e+03,3.308648e-05,4.418408e-05,4.400335e-05
4.397000e+03,3.162881e-05,4.268239e-05,5.737402e-05
4.398000e+03,3.004406e-05,4.193897e-05,7.096017e-05
4.399000e+03,1.757654e-05,2.743430e-05,5.818645e-05
4.400000e+03,9.220223e-06,1.564325e-05,3.072245e-05
4.401000e+03,3.763472e-07,4.359923e-06,1.130306e-05
4.402000e+03,-7.020401e-06,-3.651463e-06,5.621127e-06
4.403000e+03,-7.392282e-06,-3.243186e-06,9.350939e-06
4.404000e+03,-1.412224e-05,-1.178770e-05,-3.828368e-06
4.405000e+03,-3.728027e-05,-4.027481e-05,-4.565762e-05
4.406000e+03,-4.569085e-05,-5.156417e-05,-7.147260e-05
4.407000e+03,-5.566239e-05,-6.572284e-05,-9.767770e-05
4.408000e+03,-5.048638e-05,-5.819004e-05,-7.700048e-05
4.409000e+03,-5.153491e-05,-5.854937e-05,-7.285938e-05
4.410000e+03,-4.917605e-05,-5.490592e-05,-6.453545e-05
4.411000e+03,-4.465306e-05,-4.973655e-05,-5.972351e-05
4.412000e+03,-3.157916e-05,-3.420382e-05,-4.452604e-05
4.413000e+03,-2.847735e-05,-3.021505e-05,-4.163963e-05
4.414000e+03,-2.308346e-05,-2.468518e-05,-4.032639e-05
4.415000e+03,-7.196771e-06,-5.595273e-06,-2.185435e-05
4.416000e+03,-2.652514e-06,4.010181e-07,-1.439557e-05
4.417000e+03,1.023009e-05,1.636440e-05,2.102363e-05
4.418000e+03,1.986771e-05,2.776924e-05,4.428341e-05
4.419000e+03,2.120447e-05,2.924255e-05,4.040457e-05
4.420000e+03,3.621660e-05,4.581575e-05,4.627911e-05
4.421000e+03,5.629253e-05,6.961483e-05,7.145181e-05
4.422000e+03,5.609698e-05,6.896376e-05,8.110922e-05
4.423000e+03,6.723817e-05,8.132521e-05,9.037627e-05
4.424000e+03,6.227987e-05,7.284973e-05,8.626407e-05
4.425000e+03,6.327122e-05,6.824785e-05,8.779670e-05
4.426000e+03,6.550180e-05,6.579005e-05,8.448083e-05
4.427000e+03,6.329230e-05,6.124434e-05,9.060793e-05
4.428000e+03,5.252164e-05,4.674913e-05,7.147467e-05
4.429000e+03,3.613833e-05,2.785445e-05,4.896405e-05
4.430000e+03,2.965554e-05,2.189112e-05,3.425338e-05
4.431000e+03,2.519893e-05,1.897399e-05,3.000179e-05
4.432000e+03,1.382670e-05,6.770772e-06,1.696528e-05
4.433000e+03,8.549997e-06,2.765825e-06,-3.427178e-07
4.434000e+03,-4.767627e-06,-8.674450e-06,-2.810159e-05
4.435000e+03,-1.091674e-05,-1.153511e-05,-3.614884e-05
4.436000e+03,-2.125510e-05,-1.981592e-05,-3.971964e-05
4.437000e+03,-1.853125e-05,-1.562303e-05,-3.977648e-05
4.438000e+03,-8.203459e-06,-6.762161e-07,-3.351184e-05
4.439000e+03,-5.725830e-06,4.476061e-06,-2.157213e-05
4.440000e+03,6.514173e-06,1.823836e-05,1.274756e-06
4.441000e+03,6.092905e-07,9.083473e-06,-8.051447e-06
4.442000e+03,5.717293e-06,1.187231e-05,-8.883652e-06
4.443000e+03,1.352558e-05,1.786622e-05,-1.393005e-06
4.444000e+03,1.576578e-05,1.430998e-05,2.444194e-06
4.445000e+03,2.239498e-05,1.543122e-05,1.317587e-05
4.446000e+03,2.936925e-05,1.725520e-05,2.229120e-05
4.447000e+03,4.115331e-05,2.828995e-05,6.427695e-05
4.448000e+03,3.873495e-05,2.422118e-05,5.715339e-05
4.449000e+03,5.524385e-05,4.309376e-05,7.481154e-05
4.450000e+03,6.759743e-05,6.095764e-05,9.991214e-05
4.451000e+03,8.105678e-05,8.102866e-05,1.129760e-04
4.452000e+03,7.944154e-05,8.585645e-05,1.181547e-04
4.453000e+03,7.658282e-05,8.929350e-05,1.187223e-04
4.454000e+03,6.088718e-05,7.892571e-05,8.537719e-05
4.455000e+03,6.271926e-05,8.759785e-05,8.285686e-05
4.456000e+03,5.411612e-05,8.152619e-05,7.849949e-05
4.457000e+03,5.369788e-05,8.353440e-05,9.181309e-05
4.458000e+03,4.072684e-05,6.717791e-05,7.084458e-05
4.459000e+03,3.015571e-05,5.046351e-05,4.612766e-05
4.460000e+03,1.693249e-05,3.046592e-05,4.625702e-06
4.461000e+03,8.852191e-06,1.396687e-05,-2.214583e-05
4.462000e+03,3.245812e-06,-1.855945e-06,-2.465994e-05
4.463000e+03,7.766805e-08,-1.616157e-05,-3.617599e-05
4.464000e+03,2.466250e-06,-2.060401e-05,-3.868832e-05
4.465000e+03,-2.314457e-06,-3.434929e-05,-4.764931e-05
4.466000e+03,1.516875e-06,-3.453227e-05,-4.523196e-05
4.467000e+03,4.437741e-06,-3.207514e-05,-3.555069e-05
4.468000e+03,1.526667e-05,-1.721873e-05,-1.337364e-05
4.469000e+03,2.482283e-05,2.078039e-07,6.045780e-06
4.470000e+03,2.826114e-05,1.281454e-05,3.560243e-05
4.471000e+03,4.044661e-05,3.660839e-05,6.919121e-05
4.472000e+03,5.051635e-05,5.990135e-05,9.857760e-05
4.473000e+03,5.590860e-05,7.724265e-05,1.201180e-04
4.474000e+03,6.106913e-05,9.264585e-05,1.258021e-04
4.475000e+03,5.961987e-05,9.881591e-05,1.146173e-04
4.476000e+03,5.114537e-05,9.358111e-05,1.014402e-04
4.477000e+03,3.773448e-05,8.094059e-05,8.459195e-05
4.478000e+03,2.557106e-05,6.697567e-05,8.372779e-05
4.479000e+03,5.256467e-06,3.754473e-05,4.801963e-05
4.480000e+03,-1.634904e-05,6.747332e-06,1.568771e-06
4.481000e+03,-3.849829e-05,-2.682707e-05,-5.205403e-05
4.482000e+03,-5.423476e-05,-5.493805e-05,-9.037836e-05
4.483000e+03,-6.235282e-05,-7.579622e-05,-9.810707e-05
4.484000e+03,-7.562044e-05,-1.047364e-04,-1.345523e-04
4.485000e+03,-8.354995e-05,-1.244124e-04,-1.649850e-04
4.486000e+03,-9.044694e-05,-1.398272e-04,-1.616908e-04
4.487000e+03,-9.350777e-05,-1.479459e-04,-1.565197e-04
4.488000e+03,-9.249755e-05,-1.462306e-04,-1.564150e-04
4.489000e+03,-8.781242e-05,-1.362787e-04,-1.394119e-04
4.490000e+03,-7.754473e-05,-1.136221e-04,-1.196879e-04
4.491000e+03,-6.403759e-05,-8.571332e-05,-9.795622e-05
4.492000e+03,-4.827101e-05,-5.395881e-05,-6.909829e-05
4.493000e+03,-3.810671e-05,-2.694238e-05,-4.160525e-05
4.494000e+03,-2.399936e-05,2.241275e-06,-7.064673e-06
4.495000e+03,-7.617790e-06,3.228849e-05,3.865898e-05
4.496000e+03,9.347024e-06,5.861809e-05,7.117830e-05
4.497000e+03,1.392113e-05,6.534029e-05,8.380933e-05
4.498000e+03,1.342234e-05,6.216665e-05,8.561775e-05
4.499000e+03,2.288374e-05,6.821461e-05,7.916888e-05
4.500000e+03,2.391219e-05,6.031647e-05,6.519921e-05
4.501000e+03,1.894608e-05,4.040183e-05,5.009491e-05
4.502000e+03,1.446707e-05,2.046028e-05,3.504622e-05
4.503000e+03,4.202876e-06,-6.994353e-06,3.171431e-06
4.504000e+03,-1.450257e-05,-4.387742e-05,-3.491948e-05
4.505000e+03,-2.818513e-05,-7.102776e-05,-6.402010e-05
4.506000e+03,-3.380390e-05,-8.532891e-05,-9.094627e-05
4.507000e+03,-3.546049e-05,-9.014047e-05,-1.038273e-04
4.508000e+03,-3.214044e-05,-8.361299e-05,-1.095191e-04
4.509000e+03,-3.536462e-05,-8.197615e-05,-1.028289e-04
4.510000e+03,-3.483218e-05,-7.172632e-05,-7.690334e-05
4.511000e+03,-2.146403e-05,-4.271008e-05,-4.766541e-05
4.512000e+03,-4.863627e-06,-1.045961e-05,-2.855064e-05
4.513000e+03,6.173136e-06,1.731168e-05,1.386389e-06
4.514000e+03,2.048160e-05,4.655282e-05,3.576601e-05
4.515000e+03,3.066939e-05,6.920354e-05,5.852224e-05
4.516000e+03,4.341855e-05,9.027369e-05,8.297938e-05
4.517000e+03,4.697870e-05,9.581613e-05,9.684834e-05
4.518000e+03,5.916775e-05,1.079080e-04,1.273829e-04
4.519000e+03,6.530992e-05,1.063904e-04,1.334968e-04
4.520000e+03,7.096678e-05,1.019246e-04,1.372433e-04
4.521000e+03,5.933187e-05,7.544499e-05,1.051683e-04
4.522000e+03,5.782556e-05,6.199781e-05,8.780364e-05
4.523000e+03,5.438347e-05,4.687185e-05,6.554108e-05
4.524000e+03,5.254671e-05,3.610850e-05,4.742359e-05
4.525000e+03,4.392229e-05,1.933111e-05,3.275781e-05
4.526000e+03,3.028928e-05,-4.364171e-07,1.736406e-05
4.527000e+03,1.525009e-05,-1.805256e-05,-4.976586e-06
4.528000e+03,7.328863e-06,-2.399548e-05,-2.045353e-05
4.529000e+03,1.266501e-05,-1.342843e-05,-1.744405e-05
4.530000e+03,9.201505e-06,-9.391636e-06,-6.636700e-06
4.531000e+03,7.174214e-06,-4.224365e-06,-8.010718e-06
4.532000e+03,-4.116278e-07,-5.215499e-06,-2.879918e-05
4.533000e+03,-5.397141e-06,-4.352723e-06,-1.740604e-05
4.534000e+03,-9.941618e-06,-2.915399e-06,-1.890344e-05
4.535000e+03,-1.421184e-05,-1.711490e-06,-1.798707e-05
4.536000e+03,-1.537703e-05,1.530104e-06,-1.477930e-05
4.537000e+03,-1.549062e-05,3.136536e-06,-1.339835e-05
4.538000e+03,-1.902458e-05,2.041547e-07,-1.195186e-05
4.539000e+03,-2.202978e-05,-5.006724e-06,-1.125694e-05
4.540000e+03,-1.740290e-05,-1.788054e-06,-4.071561e-06
4.541000e+03,-1.352350e-05,-1.257344e-06,-2.521972e-06
4.542000e+03,-1.096264e-05,-4.257081e-06,-1.357633e-06
4.543000e+03,-1.700873e-05,-1.980339e-05,-2.070561e-05
4.544000e+03,-7.388131e-06,-1.425955e-05,-5.493415e-06
4.545000e+03,-4.825954e-06,-1.365874e-05,4.677548e-06
4.546000e+03,-8.352537e-06,-2.152111e-05,-1.956166e-06
4.547000e+03,-1.673667e-05,-3.275730e-05,-2.894383e-05
4.548000e+03,-1.742257e-05,-3.224435e-05,-4.746033e-05
4.549000e+03,-1.270481e-05,-2.543342e-05,-3.953070e-05
4.550000e+03,-1.552858e-05,-2.662443e-05,-2.865126e-05
4.551000e+03,-1.706413e-05,-2.514937e-05,-2.429625e-05
4.552000e+03,-1.436570e-05,-2.142234e-05,-2.002552e-05
4.553000e+03,-1.078330e-05,-1.166427e-05,-2.316418e-05
4.554000e+03,-7.858806e-06,-4.627048e-06,-1.341892e-05
4.555000e+03,-8.037179e-06,-1.372797e-06,1.081147e-06
4.556000e+03,-4.554967e-06,5.622248e-06,-5.161900e-06
4.557000e+03,-1.996339e-06,1.232262e-05,1.415394e-05
4.558000e+03,7.074590e-07,1.659734e-05,3.650190e-05
4.559000e+03,-1.466981e-06,1.572449e-05,1.751424e-05
4.560000e+03,1.096839e-06,1.686678e-05,1.386867e-05
4.561000e+03,-7.353561e-06,4.224949e-06,7.463843e-06
4.562000e+03,-1.294407e-05,-5.990631e-06,6.610534e-06
4.563000e+03,-1.627601e-05,-1.297445e-05,2.488483e-06
4.564000e+03,-2.440909e-05,-2.763755e-05,-2.770857e-05
4.565000e+03,-3.343347e-05,-4.243983e-05,-4.457770e-05
4.566000e+03,-4.086536e-05,-5.571931e-05,-5.370307e-05
4.567000e+03,-4.446695e-05,-6.343515e-05,-7.288622e-05
4.568000e+03,-4.499977e-05,-6.842610e-05,-7.885451e-05
4.569000e+03,-4.550558e-05,-7.236402e-05,-8.358609e-05
4.570000e+03,-4.557636e-05,-7.264882e-05,-8.156223e-05
4.571000e+03,-5.238703e-05,-7.931011e-05,-8.741913e-05
4.572000e+03,-4.790465e-05,-7.135572e-05,-9.069230e-05
4.573000e+03,-4.010022e-05,-5.714249e-05,-7.053660e-05
4.574000e+03,-3.484317e-05,-4.586382e-05,-5.814936e-05
4.575000e+03,-2.526021e-05,-2.977650e-05,-3.178107e-05
4.576000e+03,-1.893646e-05,-1.799007e-05,-1.790596e-05
4.577000e+03,-1.307895e-05,-6.906078e-06,-1.131860e-05
4.578000e+03,-4.817402e-06,6.865228e-06,-1.294544e-06
4.579000e+03,-2.471201e-06,1.069353e-05,6.555113e-06
4.580000e+03,-3.751467e-06,8.800059e-06,1.517624e-05
4.581000e+03,6.834187e-06,2.137729e-05,3.491274e-05
4.582000e+03,5.671041e-06,1.859315e-05,2.765040e-05
4.583000e+03,8.293232e-06,1.693244e-05,9.264601e-06
4.584000e+03,8.332616e-06,1.328031e-05,5.521570e-06
4.585000e+03,9.592032e-06,1.223007e-05,2.312763e-05
4.586000e+03,1.101993e-05,1.021192e-05,2.014242e-05
4.587000e+03,1.422724e-05,9.843201e-06,3.565178e-06
4.588000e+03,2.268144e-05,1.799313e-05,2.597285e-05
4.589000e+03,2.733223e-05,2.254779e-05,4.282614e-05
4.590000e+03,2.855574e-05,2.425690e-05,3.572916e-05
4.591000e+03,3.754353e-05,3.422309e-05,3.548159e-05
4.592000e+03,5.156358e-05,5.099267e-05,4.379228e-05
4.593000e+03,6.434859e-05,6.829971e-05,6.089970e-05
4.594000e+03,7.280623e-05,8.110889e-05,9.234827e-05
4.595000e+03,7.358040e-05,8.465298e-05,1.121769e-04
4.596000e+03,7.101071e-05,8.381040e-05,9.900755e-05
4.597000e+03,7.615153e-05,9.090441e-05,9.285123e-05
4.598000e+03,7.569548e-05,9.131547e-05,1.025415e-04
4.599000e+03,7.051949e-05,8.395080e-05,9.708304e-05
4.600000e+03,6.544316e-05,7.778408e-05,8.455687e-05
4.601000e+03,7.135953e-05,8.382447e-05,9.176080e-05
4.602000e+03,7.156777e-05,8.306431e-05,7.876768e-05
4.603000e+03,5.883281e-05,6.504599e-05,6.791489e-05
4.604000e+03,5.202961e-05,5.075143e-05,6.027742e-05
4.605000e+03,4.489585e-05,3.812592e-05,5.065518e-05
4.606000e+03,3.672965e-05,2.547183e-05,4.530351e-05
4.607000e+03,3.148781e-05,1.734145e-05,3.539764e-05
4.608000e+03,2.819294e-05,1.427932e-05,1.584942e-05
4.609000e+03,2.822033e-05,1.468762e-05,1.569897e-05
4.610000e+03,2.541232e-05,1.288746e-05,2.933971e-05
4.611000e+03,2.259460e-05,1.194061e-05,1.636039e-05
4.612000e+03,1.968195e-05,1.123519e-05,-3.759147e-06
4.613000e+03,2.104036e-05,1.519753e-05,-8.841712e-06
4.614000e+03,2.046855e-05,1.884193e-05,-7.446806e-06
4.615000e+03,1.752140e-05,1.904129e-05,-1.049815e-05
4.616000e+03,2.462990e-05,2.955963e-05,1.368871e-05
4.617000e+03,2.781715e-05,3.459332e-05,2.173433e-05
4.618000e+03,3.599017e-05,4.487837e-05,3.980670e-05
4.619000e+03,4.165712e-05,4.964242e-05,4.871247e-05
4.620000e+03,5.325015e-05,6.257914e-05,6.823398e-05
4.621000e+03,4.682488e-05,5.231526e-05,6.604160e-05
4.622000e+03,5.287413e-05,5.702406e-05,6.619573e-05
4.623000e+03,5.470818e-05,5.396124e-05,5.800391e-05
4.624000e+03,5.627428e-05,5.087828e-05,6.795021e-05
4.625000e+03,5.660745e-05,4.966976e-05,6.481413e-05
4.626000e+03,5.782211e-05,5.124547e-05,7.285766e-05
4.627000e+03,4.919556e-05,3.886554e-05,6.024157e-05
4.628000e+03,4.729326e-05,3.877668e-05,6.064191e-05
4.629000e+03,4.093923e-05,3.532018e-05,6.629963e-05
4.630000e+03,3.725558e-05,3.500638e-05,6.270167e-05
4.631000e+03,3.521042e-05,3.665376e-05,4.602264e-05
4.632000e+03,4.041324e-05,4.733391e-05,5.797729e-05
4.633000e+03,3.367096e-05,4.393722e-05,5.318904e-05
4.634000e+03,3.276764e-05,4.762151e-05,5.127077e-05
4.635000e+03,2.456909e-05,4.031234e-05,4.381417e-05
4.636000e+03,1.654888e-05,3.195498e-05,1.731932e-05
4.637000e+03,2.895753e-06,1.518421e-05,-8.578384e-06
4.638000e+03,4.162697e-06,1.381493e-05,2.051790e-06
4.639000e+03,-3.818859e-06,2.337314e-07,-2.462573e-05
4.640000e+03,-1.625240e-05,-1.944223e-05,-5.240978e-05
4.641000e+03,-2.805789e-05,-3.817814e-05,-6.323750e-05
4.642000e+03,-2.965550e-05,-4.534320e-05,-5.827039e-05
4.643000e+03,-3.416328e-05,-5.497179e-05,-6.443221e-05
4.644000e+03,-3.349010e-05,-5.679587e-05,-6.527652e-05
4.645000e+03,-2.473777e-05,-4.659198e-05,-4.332377e-05
4.646000e+03,-1.307317e-05,-3.070903e-05,-2.482850e-05
4.647000e+03,-3.430752e-06,-1.617099e-05,-7.231258e-06
4.648000e+03,9.702731e-06,3.874352e-06,2.215424e-05
4.649000e+03,2.151212e-05,2.354795e-05,4.003560e-05
4.650000e+03,2.523697e-05,3.439022e-05,4.707527e-05
4.651000e+03,3.152632e-05,4.923343e-05,6.171729e-05
4.652000e+03,3.405315e-05,5.846988e-05,7.898918e-05
4.653000e+03,3.944692e-05,6.802126e-05,1.042873e-04
4.654000e+03,3.882827e-05,6.975687e-05,1.037567e-04
4.655000e+03,2.899363e-05,5.893092e-05,6.978757e-05
4.656000e+03,2.697399e-05,5.306247e-05,5.906764e-05
4.657000e+03,1.506476e-05,3.284860e-05,4.023880e-05
4.658000e+03,3.627979e-06,1.373412e-05,3.252934e-06
4.659000e+03,-7.601375e-06,-8.207732e-06,-3.677115e-05
4.660000e+03,-2.563559e-05,-3.793399e-05,-7.552241e-05
4.661000e+03,-3.366515e-05,-5.443669e-05,-8.745723e-05
4.662000e+03,-3.654323e-05,-6.387801e-05,-9.508963e-05
4.663000e+03,-4.270384e-05,-7.466544e-05,-9.412677e-05
4.664000e+03,-4.023072e-05,-7.315829e-05,-8.583869e-05
4.665000e+03,-4.398867e-05,-7.770807e-05,-9.993777e-05
4.666000e+03,-3.586336e-05,-6.596526e-05,-8.370428e-05
4.667000e+03,-2.288027e-05,-4.564484e-05,-5.666710e-05
4.668000e+03,-1.283518e-05,-2.752062e-05,-3.614593e-05
4.669000e+03,2.531178e-06,-1.231820e-06,-9.586431e-07
4.670000e+03,1.504411e-05,2.158328e-05,2.275884e-05
4.671000e+03,2.456184e-05,4.027925e-05,5.250840e-05
4.672000e+03,2.966939e-05,5.177138e-05,6.507578e-05
4.673000e+03,3.874953e-05,6.699838e-05,7.533103e-05
4.674000e+03,4.925305e-05,8.013812e-05,1.004036e-04
4.675000e+03,4.388935e-05,7.323507e-05,9.669752e-05
4.676000e+03,4.277601e-05,6.965504e-05,8.403998e-05
4.677000e+03,4.802840e-05,7.152001e-05,7.909993e-05
4.678000e+03,5.187290e-05,7.091394e-05,8.087052e-05
4.679000e+03,4.968405e-05,6.091164e-05,6.768819e-05
4.680000e+03,5.189878e-05,5.448632e-05,6.632314e-05
4.681000e+03,4.985437e-05,4.425573e-05,5.396938e-05
4.682000e+03,4.676470e-05,3.414991e-05,2.794386e-05
4.683000e+03,4.168346e-05,2.435761e-05,1.649962e-05
4.684000e+03,4.552002e-05,2.803030e-05,3.203243e-05
4.685000e+03,4.531270e-05,2.830612e-05,3.178886e-05
4.686000e+03,3.940972e-05,2.196397e-05,1.030751e-05
4.687000e+03,3.733941e-05,2.263756e-05,9.060468e-06
4.688000e+03,4.569781e-05,3.514502e-05,4.181029e-05
4.689000e+03,4.791007e-05,4.178597e-05,5.530617e-05
4.690000e+03,5.314940e-05,5.360820e-05,6.099202e-05
4.691000e+03,5.735575e-05,6.523418e-05,6.404229e-05
4.692000e+03,5.079057e-05,6.442025e-05,5.674327e-05
4.693000e+03,5.227635e-05,7.207429e-05,8.344073e-05
4.694000e+03,4.701832e-05,6.876481e-05,9.657900e-05
4.695000e+03,4.654964e-05,6.974156e-05,7.770137e-05
4.696000e+03,4.463672e-05,6.573146e-05,5.537829e-05
4.697000e+03,4.010057e-05,5.892889e-05,5.439973e-05
4.698000e+03,2.675657e-05,3.920145e-05,2.934112e-05
4.699000e+03,1.308355e-05,1.615816e-05,5.458337e-06
4.700000e+03,4.960909e-06,2.151486e-07,-4.613653e-06
4.701000e+03,6.314854e-06,-5.606778e-06,-7.848377e-07
4.702000e+03,1.294079e-06,-1.572916e-05,-1.905049e-05
4.703000e+03,-3.565414e-06,-2.585991e-05,-4.384992e-05
4.704000e+03,-6.190570e-06,-3.175139e-05,-3.831901e-05
4.705000e+03,-7.116692e-06,-3.251718e-05,-4.652266e-05
4.706000e+03,-1.985836e-06,-2.448894e-05,-3.050638e-05
4.707000e+03,-4.042211e-06,-2.479516e-05,-3.122174e-05
4.708000e+03,3.601758e-06,-1.291635e-05,-2.377469e-05
4.709000e+03,1.144273e-05,2.418678e-06,-7.063822e-06
4.710000e+03,2.160020e-05,2.055948e-05,1.089647e-05
4.711000e+03,2.243240e-05,2.760364e-05,3.659645e-05
4.712000e+03,2.991385e-05,4.460336e-05,5.229283e-05
4.713000e+03,3.422067e-05,5.527444e-05,6.729593e-05
4.714000e+03,4.361795e-05,7.089059e-05,9.189142e-05
4.715000e+03,3.803480e-05,6.609860e-05,8.167331e-05
4.716000e+03,3.929079e-05,6.758466e-05,8.254040e-05
4.717000e+03,3.802716e-05,6.347754e-05,6.733923e-05
4.718000e+03,3.074131e-05,5.167447e-05,6.707507e-05
4.719000e+03,2.576095e-05,4.049088e-05,5.548478e-05
4.720000e+03,1.304417e-05,2.045808e-05,1.596982e-05
4.721000e+03,1.197742e-06,2.743256e-07,-1.187434e-05
4.722000e+03,-6.154971e-06,-1.286463e-05,-1.707582e-05
4.723000e+03,-1.802581e-05,-3.413181e-05,-4.259397e-05
4.724000e+03,-2.080511e-05,-4.166060e-05,-5.602156e-05
4.725000e+03,-2.641462e-05,-5.163563e-05,-6.135820e-05
4.726000e+03,-2.883644e-05,-5.704238e-05,-6.814830e-05
4.727000e+03,-3.048733e-05,-5.762626e-05,-7.985411e-05
4.728000e+03,-2.974793e-05,-5.383147e-05,-7.602410e-05
4.729000e+03,-2.525784e-05,-4.574934e-05,-6.318824e-05
4.730000e+03,-1.047644e-05,-2.424928e-05,-3.026209e-05
4.731000e+03,-1.376627e-06,-7.949599e-06,-9.577030e-06
4.732000e+03,1.141283e-05,1.341458e-05,2.437478e-06
4.733000e+03,2.382544e-05,3.365833e-05,3.387017e-05
4.734000e+03,3.455156e-05,5.231476e-05,6.799092e-05
4.735000e+03,4.742175e-05,7.067511e-05,8.605901e-05
4.736000e+03,5.844212e-05,8.778807e-05,1.000810e-04
4.737000e+03,6.422453e-05,9.659686e-05,1.222907e-04
4.738000e+03,6.782510e-05,1.004457e-04,1.248086e-04
4.739000e+03,6.527436e-05,9.376621e-05,9.998184e-05
4.740000e+03,5.603409e-05,7.728419e-05,8.532140e-05
4.741000e+03,5.315909e-05,6.937113e-05,7.883604e-05
4.742000e+03,4.832274e-05,5.493955e-05,5.449798e-05
4.743000e+03,3.936235e-05,3.640322e-05,3.588914e-05
4.744000e+03,2.333648e-05,1.107135e-05,2.067990e-05
4.745000e+03,1.401050e-05,-7.987449e-06,-4.544742e-06
4.746000e+03,6.399384e-06,-2.199849e-05,-3.184877e-05
4.747000e+03,6.063650e-07,-3.316342e-05,-5.083102e-05
4.748000e+03,6.094898e-06,-2.482914e-05,-3.446573e-05
4.749000e+03,2.024236e-06,-2.639273e-05,-3.476540e-05
4.750000e+03,7.954492e-06,-1.407650e-05,-1.349313e-05
4.751000e+03,1.453229e-05,1.394434e-06,5.715123e-06
4.752000e+03,1.466397e-05,9.139128e-06,-9.146927e-06
4.753000e+03,2.739674e-05,3.359540e-05,1.907311e-05
4.754000e+03,3.754327e-05,5.594723e-05,5.162957e-05
4.755000e+03,3.880398e-05,6.606486e-05,6.087651e-05
4.756000e+03,4.297367e-05,7.599119e-05,8.071504e-05
4.757000e+03,4.642318e-05,8.478764e-05,9.603302e-05
4.758000e+03,4.519145e-05,8.114541e-05,1.006806e-04
4.759000e+03,4.897161e-05,8.217928e-05,1.013070e-04
4.760000e+03,3.973285e-05,6.668587e-05,7.978788e-05
4.761000e+03,3.201326e-05,4.918228e-05,5.596307e-05
4.762000e+03,1.705133e-05,2.206296e-05,1.955869e-05
4.763000e+03,9.871284e-06,1.863817e-06,-3.276541e-06
4.764000e+03,-5.270818e-06,-2.633112e-05,-2.991636e-05
4.765000e+03,-1.567646e-05,-4.533484e-05,-3.793556e-05
4.766000e+03,-2.081299e-05,-5.649264e-05,-6.182814e-05
4.767000e+03,-2.597817e-05,-6.509123e-05,-8.655826e-05
4.768000e+03,-2.753620e-05,-6.745461e-05,-8.622961e-05
4.769000e+03,-2.263160e-05,-5.928359e-05,-7.667390e-05
4.770000e+03,-2.209002e-05,-5.535948e-05,-7.130269e-05
4.771000e+03,-1.636412e-05,-4.074304e-05,-4.846552e-05
4.772000e+03,-1.231685e-05,-2.805697e-05,-3.021525e-05
4.773000e+03,-2.973030e-06,-8.584669e-06,-1.747201e-05
4.774000e+03,3.989979e-06,8.192975e-06,-2.784454e-06
4.775000e+03,6.629829e-06,1.933421e-05,9.170491e-06
4.776000e+03,2.235780e-05,4.468524e-05,4.001955e-05
4.777000e+03,2.146355e-05,5.262392e-05,6.270028e-05
4.778000e+03,2.314954e-05,5.956313e-05,6.726438e-05
4.779000e+03,3.176056e-05,6.889639e-05,8.017025e-05
4.780000e+03,3.027235e-05,6.485965e-05,7.467882e-05
4.781000e+03,3.066944e-05,6.101495e-05,7.361160e-05
4.782000e+03,3.598696e-05,5.905454e-05,8.290199e-05
4.783000e+03,2.715196e-05,3.965907e-05,6.021369e-05
4.784000e+03,2.028756e-05,1.914805e-05,2.420682e-05
4.785000e+03,1.167793e-05,-2.162256e-06,-5.207889e-06
4.786000e+03,4.614285e-07,-2.231609e-05,-1.816795e-05
4.787000e+03,-8.985586e-06,-3.954747e-05,-3.094317e-05
4.788000e+03,-9.495177e-06,-4.377468e-05,-4.313589e-05
4.789000e+03,-1.369482e-05,-4.718471e-05,-4.520925e-05
4.790000e+03,-1.772006e-05,-4.853389e-05,-4.456547e-05
4.791000e+03,-1.870790e-05,-4.483620e-05,-5.022886e-05
4.792000e+03,-2.572391e-05,-4.358314e-05,-5.189528e-05
4.793000e+03,-1.689660e-05,-2.539920e-05,-3.655626e-05
4.794000e+03,-1.968568e-05,-1.842232e-05,-3.101095e-05
4.795000e+03,-1.864706e-05,-1.071854e-05,-2.832931e-05
4.796000e+03,-1.383701e-05,1.140559e-06,-1.394733e-05
4.797000e+03,-6.599181e-06,1.680421e-05,8.929925e-06
4.798000e+03,-6.915432e-06,1.870558e-05,1.158046e-05
4.799000e+03,-1.620318e-06,2.547520e-05,2.136379e-05
4.800000e+03,1.021704e-06,2.468483e-05,2.333879e-05
4.801000e+03,2.212611e-06,2.055153e-05,2.251144e-05
4.802000e+03,-2.508897e-06,8.813984e-06,1.843821e-05
4.803000e+03,-3.207614e-06,-3.105425e-07,9.580043e-06
4.804000e+03,-6.517816e-06,-1.398507e-05,-1.219093e-05
4.805000e+03,-1.300759e-05,-3.106527e-05,-3.297181e-05
4.806000e+03,-2.323834e-05,-5.009857e-05,-4.369553e-05
4.807000e+03,-2.439313e-05,-5.557685e-05,-3.356800e-05
4.808000e+03,-2.997221e-05,-6.249402e-05,-4.060705e-05
4.809000e+03,-3.077327e-05,-6.211681e-05,-5.511495e-05
4.810000e+03,-2.943771e-05,-5.624052e-05,-6.378395e-05
4.811000e+03,-3.110658e-05,-5.325401e-05,-6.032857e-05
4.812000e+03,-2.421762e-05,-3.671602e-05,-4.420089e-05
4.813000e+03,-1.400516e-05,-1.428603e-05,-2.711168e-05
4.814000e+03,-7.534260e-06,4.714497e-06,2.903936e-06
4.815000e+03,1.644504e-06,2.479241e-05,1.747296e-05
4.816000e+03,9.025883e-06,4.166948e-05,2.809389e-05
4.817000e+03,1.259485e-05,5.110161e-05,4.697158e-05
4.818000e+03,1.199449e-05,5.101682e-05,4.065453e-05
4.819000e+03,9.099370e-06,4.523164e-05,2.982773e-05
4.820000e+03,4.810408e-06,3.298324e-05,3.734165e-05
4.821000e+03,4.302148e-07,1.862343e-05,2.428299e-05
4.822000e+03,-1.636909e-06,4.556264e-06,4.657415e-06
4.823000e+03,-8.562594e-06,-1.402641e-05,-1.189784e-05
4.824000e+03,-1.040588e-05,-2.520921e-05,-2.928959e-05
4.825000e+03,-1.826625e-05,-4.397836e-05,-5.024488e-05
4.826000e+03,-2.389653e-05,-5.710443e-05,-5.686193e-05
4.827000e+03,-2.411249e-05,-6.349244e-05,-6.134903e-05
4.828000e+03,-2.280656e-05,-6.144452e-05,-5.720197e-05
4.829000e+03,-2.082728e-05,-5.385769e-05,-4.290107e-05
4.830000e+03,-1.808886e-05,-4.157451e-05,-4.128036e-05
4.831000e+03,-1.481152e-05,-2.758122e-05,-4.171638e-05
4.832000e+03,-5.919658e-06,-6.055887e-06,5.403146e-07
4.833000e+03,-3.160134e-06,7.903478e-06,1.503569e-05
4.834000e+03,5.786504e-07,2.159789e-05,2.442978e-05
4.835000e+03,-3.029804e-07,2.504263e-05,2.428654e-05
4.836000e+03,1.316262e-06,2.971696e-05,1.917181e-05
4.837000e+03,-3.711769e-06,2.448730e-05,1.438202e-05
4.838000e+03,-8.521780e-06,1.482426e-05,2.101812e-06
4.839000e+03,-1.316590e-05,5.029641e-06,-1.294175e-06
4.840000e+03,-2.407725e-05,-1.223174e-05,-1.340498e-05
4.841000e+03,-2.418812e-05,-1.822453e-05,-1.079881e-05
4.842000e+03,-2.772946e-05,-2.920257e-05,-1.262730e-05
4.843000e+03,-2.839850e-05,-3.770715e-05,-3.620466e-05
4.844000e+03,-2.888663e-05,-4.522305e-05,-4.959566e-05
4.845000e+03,-3.293408e-05,-5.643386e-05,-5.358743e-05
4.846000e+03,-3.292333e-05,-5.938311e-05,-5.636660e-05
4.847000e+03,-3.316653e-05,-5.902702e-05,-6.363692e-05
4.848000e+03,-3.378627e-05,-5.689937e-05,-7.143802e-05
4.849000e+03,-2.674064e-05,-4.326028e-05,-5.733762e-05
4.850000e+03,-1.764227e-05,-2.529297e-05,-2.731496e-05
4.851000e+03,-7.983956e-06,-5.335448e-06,9.425908e-07
4.852000e+03,-1.305440e-05,-3.145452e-06,-3.008178e-06
4.853000e+03,-1.150694e-05,3.672388e-06,4.726796e-06
4.854000e+03,-5.484897e-06,1.515208e-05,1.451099e-05
4.855000e+03,4.082171e-06,2.624832e-05,2.335756e-05
4.856000e+03,4.705303e-06,2.385966e-05,2.276841e-05
4.857000e+03,5.669618e-06,2.194371e-05,3.173802e-05
4.858000e+03,3.550930e-06,1.570678e-05,1.897619e-05
4.859000e+03,-1.580062e-06,4.416637e-06,4.869095e-06
4.860000e+03,-6.486271e-06,-9.514839e-06,-8.455591e-06
4.861000e+03,-1.844847e-05,-2.809117e-05,-2.607875e-05
4.862000e+03,-2.410846e-05,-3.760074e-05,-2.136595e-05
4.863000e+03,-2.112929e-05,-3.663103e-05,-1.250656e-05
4.864000e+03,-2.083600e-05,-3.575451e-05,-2.089024e-05
4.865000e+03,-2.842142e-05,-4.289695e-05,-4.557309e-05
4.866000e+03,-2.775466e-05,-3.896330e-05,-4.396663e-05
4.867000e+03,-2.318247e-05,-2.837963e-05,-3.257187e-05
4.868000e+03,-1.893251e-05,-1.836615e-05,-3.034358e-05
4.869000e+03,-1.298608e-05,-4.580369e-06,-2.219626e-05
4.870000e+03,-6.613022e-06,8.735371e-06,-2.730940e-07
4.871000e+03,7.303321e-07,2.134208e-05,1.328078e-05
4.872000e+03,5.322566e-06,2.691366e-05,7.528966e-06
4.873000e+03,9.555679e-06,3.179177e-05,9.289391e-06
4.874000e+03,1.104815e-05,2.962690e-05,1.650952e-05
4.875000e+03,1.511439e-05,2.884512e-05,2.168797e-05
4.876000e+03,1.208499e-05,1.653531e-05,1.562283e-05
4.877000e+03,1.720975e-05,1.464666e-05,2.782760e-05
4.878000e+03,1.604664e-05,4.488588e-06,1.998905e-05
4.879000e+03,1.277519e-05,-6.082035e-06,6.902046e-06
4.880000e+03,1.772866e-05,-4.474040e-06,9.358581e-06
4.881000e+03,1.746349e-05,-6.609571e-06,2.403274e-05
4.882000e+03,1.607676e-05,-1.041800e-05,2.164040e-05
4.883000e+03,1.591390e-05,-7.137565e-06,1.099392e-05
4.884000e+03,1.874988e-05,2.617667e-06,3.360536e-05
4.885000e+03,1.128491e-05,1.755198e-06,3.025234e-05
4.886000e+03,1.391492e-05,1.560849e-05,2.855399e-05
4.887000e+03,7.166192e-06,1.829005e-05,2.615961e-05
4.888000e+03,2.998943e-06,2.289294e-05,1.672615e-05
4.889000e+03,-5.158541e-06,2.090873e-05,3.978847e-06
4.890000e+03,-7.687154e-06,2.447204e-05,6.494158e-06
4.891000e+03,-1.933188e-05,1.181677e-05,-3.976986e-06
4.892000e+03,-2.564820e-05,9.444952e-07,-1.973815e-05
4.893000e+03,-2.897591e-05,-8.691504e-06,-4.103701e-05
4.894000e+03,-3.057923e-05,-1.870256e-05,-4.322559e-05
4.895000e+03,-3.068830e-05,-2.888444e-05,-5.766398e-05
4.896000e+03,-3.201130e-05,-4.229658e-05,-7.476047e-05
4.897000e+03,-2.787358e-05,-4.743332e-05,-6.217686e-05
4.898000e+03,-3.212485e-05,-6.059796e-05,-7.173721e-05
4.899000e+03,-3.022163e-05,-6.386227e-05,-6.734734e-05
4.900000e+03,-2.601182e-05,-6.318653e-05,-6.321726e-05
4.901000e+03,-1.196195e-05,-4.629668e-05,-2.991170e-05
4.902000e+03,-1.478602e-06,-3.193227e-05,-1.192830e-05
4.903000e+03,7.776329e-06,-1.461803e-05,-1.143743e-05
4.904000e+03,2.481301e-05,1.590275e-05,3.152687e-05
4.905000e+03,3.828726e-05,4.377544e-05,6.473755e-05
4.906000e+03,4.724852e-05,6.736172e-05,8.964440e-05
4.907000e+03,5.147455e-05,8.128230e-05,1.104170e-04
4.908000e+03,5.348520e-05,9.029258e-05,1.102336e-04
4.909000e+03,5.790776e-05,1.009164e-04,1.185565e-04
4.910000e+03,5.300490e-05,9.625438e-05,1.165887e-04
4.911000e+03,4.347452e-05,8.387508e-05,8.931544e-05
4.912000e+03,4.008860e-05,7.466110e-05,6.880297e-05
4.913000e+03,3.317479e-05,5.821877e-05,6.858308e-05
4.914000e+03,2.010667e-05,3.333806e-05,4.660300e-05
4.915000e+03,1.132690e-05,1.155473e-05,7.740992e-06
4.916000e+03,-4.287958e-06,-1.784047e-05,-4.236285e-05
4.917000e+03,-1.681882e-05,-4.175857e-05,-6.885442e-05
4.918000e+03,-1.993302e-05,-5.132550e-05,-7.725402e-05
4.919000e+03,-2.626846e-05,-6.397141e-05,-8.474102e-05
4.920000e+03,-2.490942e-05,-6.197694e-05,-7.360971e-05
4.921000e+03,-2.390112e-05,-5.786463e-05,-6.770321e-05
4.922000e+03,-1.583624e-05,-4.366873e-05,-5.030730e-05
4.923000e+03,-7.038618e-06,-2.558014e-05,-2.369153e-05
4.924000e+03,6.486322e-07,-5.913149e-06,6.897670e-07
4.925000e+03,6.549191e-06,1.362453e-05,2.186759e-05
4.926000e+03,1.004129e-05,2.938395e-05,3.886044e-05
4.927000e+03,1.019782e-05,3.746781e-05,4.530587e-05
4.928000e+03,7.674090e-06,4.158427e-05,5.039552e-05
4.929000e+03,6.911172e-06,4.331940e-05,5.759364e-05
4.930000e+03,1.627877e-06,3.643603e-05,4.733758e-05
4.931000e+03,1.394931e-06,3.301854e-05,3.481192e-05
4.932000e+03,-6.916950e-06,1.667781e-05,1.443504e-05
4.933000e+03,-1.414642e-05,7.182960e-07,1.623913e-06
4.934000e+03,-2.688023e-05,-2.364305e-05,-2.251554e-05
4.935000e+03,-3.912376e-05,-4.685225e-05,-5.800051e-05
4.936000e+03,-4.554655e-05,-6.231219e-05,-7.139942e-05
4.937000e+03,-5.665205e-05,-8.201383e-05,-8.839177e-05
4.938000e+03,-5.508350e-05,-8.598682e-05,-9.005455e-05
4.939000e+03,-5.812905e-05,-8.979032e-05,-1.005933e-04
4.940000e+03,-6.114307e-05,-9.157553e-05,-1.127661e-04
4.941000e+03,-5.803465e-05,-8.678482e-05,-1.126350e-04
4.942000e+03,-5.684213e-05,-8.007750e-05,-1.129932e-04
4.943000e+03,-5.498967e-05,-7.035536e-05,-1.054542e-04
4.944000e+03,-4.518717e-05,-5.286795e-05,-8.334342e-05
4.945000e+03,-3.757139e-05,-3.564973e-05,-5.464430e-05
4.946000e+03,-2.099252e-05,-1.030347e-05,-2.083372e-05
4.947000e+03,-4.678802e-06,1.220562e-05,7.546041e-06
4.948000e+03,5.929817e-06,2.706395e-05,3.132636e-05
4.949000e+03,1.899612e-05,4.230795e-05,5.363580e-05
4.950000e+03,2.987945e-05,5.336853e-05,6.902165e-05
4.951000e+03,3.563992e-05,5.691958e-05,6.732744e-05
4.952000e+03,4.176428e-05,5.937597e-05,8.359698e-05
4.953000e+03,4.641145e-05,6.108806e-05,9.360675e-05
4.954000e+03,3.752401e-05,4.616774e-05,7.364680e-05
4.955000e+03,2.987327e-05,3.263226e-05,6.627298e-05
4.956000e+03,2.139015e-05,1.886894e-05,4.741435e-05
4.957000e+03,6.611376e-06,-2.014626e-06,1.000913e-05
4.958000e+03,-1.050123e-06,-1.308656e-05,1.171394e-06
4.959000e+03,-1.349453e-05,-2.840501e-05,-3.139910e-05
4.960000e+03,-2.300107e-05,-3.811691e-05,-5.990562e-05
4.961000e+03,-3.442580e-05,-4.766643e-05,-7.204603e-05
4.962000e+03,-4.638059e-05,-5.844241e-05,-7.908802e-05
4.963000e+03,-4.951676e-05,-5.777164e-05,-6.758198e-05
4.964000e+03,-5.142337e-05,-5.497244e-05,-7.300540e-05
4.965000e+03,-4.950395e-05,-5.043961e-05,-9.807489e-05
4.966000e+03,-4.817841e-05,-4.726830e-05,-1.056569e-04
4.967000e+03,-4.054493e-05,-3.877868e-05,-8.168760e-05
4.968000e+03,-3.779895e-05,-3.603142e-05,-6.598563e-05
4.969000e+03,-2.725147e-05,-2.479495e-05,-4.640889e-05
4.970000e+03,-1.728777e-05,-1.735245e-05,-3.137194e-05
4.971000e+03,-1.157495e-05,-1.343849e-05,-1.927879e-05
4.972000e+03,4.335872e-06,2.671075e-06,8.284079e-07
4.973000e+03,1.909761e-05,1.806407e-05,1.209263e-05
4.974000e+03,2.460531e-05,2.246966e-05,2.750919e-05
4.975000e+03,3.726390e-05,3.525637e-05,5.620808e-05
4.976000e+03,4.370394e-05,4.247129e-05,6.129496e-05
4.977000e+03,4.961432e-05,4.986423e-05,7.500694e-05
4.978000e+03,6.887202e-05,7.319738e-05,1.168436e-04
4.979000e+03,7.100236e-05,7.665195e-05,1.093933e-04
4.980000e+03,7.269578e-05,7.990817e-05,1.052227e-04
4.981000e+03,7.355224e-05,8.344754e-05,1.155705e-04
4.982000e+03,7.351152e-05,8.568866e-05,1.080588e-04
4.983000e+03,7.009666e-05,8.295800e-05,9.059889e-05
4.984000e+03,6.800898e-05,8.213452e-05,8.733274e-05
4.985000e+03,6.239746e-05,7.488094e-05,8.488282e-05
4.986000e+03,5.952118e-05,6.908595e-05,7.805847e-05
4.987000e+03,4.537104e-05,5.062549e-05,4.949539e-05
4.988000e+03,3.934179e-05,3.942240e-05,3.346252e-05
4.989000e+03,3.542618e-05,3.147707e-05,3.409472e-05
4.990000e+03,2.799073e-05,1.798718e-05,1.211410e-05
4.991000e+03,2.569774e-05,1.204432e-05,-9.759012e-06
4.992000e+03,1.261987e-05,-6.274212e-06,-2.761139e-05
4.993000e+03,1.093964e-05,-9.453118e-06,-1.959054e-05
4.994000e+03,1.262883e-05,-5.576245e-06,-9.719919e-06
4.995000e+03,1.103634e-05,-5.049131e-06,-6.475169e-06
4.996000e+03,1.374540e-05,1.598843e-06,8.380774e-08
4.997000e+03,1.368372e-05,7.347020e-06,5.315563e-07
4.998000e+03,1.081630e-05,8.879533e-06,6.552484e-06
4.999000e+03,1.457604e-05,1.708938e-05,2.403767e-05
5.000000e+03,1.531629e-05,2.215267e-05,2.991249e-05
5.001000e+03,2.578813e-05,3.707008e-05,4.562538e-05
5.002000e+03,2.928264e-05,4.458438e-05,4.760742e-05
5.003000e+03,3.608468e-05,5.368366e-05,5.137404e-05
5.004000e+03,4.237248e-05,6.021505e-05,5.444948e-05
5.005000e+03,4.186810e-05,5.630766e-05,6.431477e-05
5.006000e+03,4.132709e-05,5.138446e-05,7.000546e-05
5.007000e+03,3.717466e-05,4.124864e-05,5.210709e-05
5.008000e+03,3.017874e-05,2.730741e-05,4.217761e-05
5.009000e+03,2.603939e-05,1.674765e-05,2.647233e-05
5.010000e+03,2.573368e-05,1.071362e-05,1.693560e-05
5.011000e+03,1.551222e-05,-4.142300e-06,-3.417914e-06
5.012000e+03,1.294353e-05,-6.451700e-06,-7.646664e-06
5.013000e+03,4.729803e-06,-1.242371e-05,-1.292442e-05
5.014000e+03,7.714309e-06,-5.236351e-06,-6.488451e-06
5.015000e+03,5.032926e-06,-4.182499e-06,-6.193373e-06
5.016000e+03,7.585632e-07,-3.576581e-06,-9.390639e-06
5.017000e+03,4.233405e-07,-4.143766e-07,-2.556314e-06
5.018000e+03,1.100101e-06,5.825793e-06,1.239077e-05
5.019000e+03,-4.804886e-06,3.299608e-06,6.362804e-06
5.020000e+03,-5.405746e-06,5.088955e-06,-1.887520e-06
5.021000e+03,-5.332510e-06,6.570374e-06,5.527434e-06
5.022000e+03,-1.034011e-05,3.666486e-06,-1.327932e-07
5.023000e+03,-1.355947e-05,9.995688e-07,-5.590865e-06
5.024000e+03,-1.548723e-05,-1.674678e-06,2.972951e-06
5.025000e+03,-2.039567e-05,-1.009333e-05,-6.974162e-06
5.026000e+03,-2.769405e-05,-2.442476e-05,-2.512286e-05
5.027000e+03,-3.040312e-05,-3.049736e-05,-3.927679e-05
5.028000e+03,-3.440684e-05,-3.786121e-05,-4.816436e-05
5.029000e+03,-3.924576e-05,-4.777690e-05,-5.275328e-05
5.030000e+03,-4.179183e-05,-5.355388e-05,-4.808305e-05
5.031000e+03,-4.057496e-05,-5.485952e-05,-4.407733e-05
5.032000e+03,-3.744089e-05,-5.362759e-05,-4.936050e-05
5.033000e+03,-4.099033e-05,-5.733126e-05,-6.686534e-05
5.034000e+03,-3.568525e-05,-5.026364e-05,-6.599508e-05
5.035000e+03,-3.501943e-05,-4.679110e-05,-5.495143e-05
5.036000e+03,-3.867213e-05,-4.759464e-05,-6.320515e-05
5.037000e+03,-3.670816e-05,-4.055129e-05,-6.214470e-05
5.038000e+03,-3.006249e-05,-2.915235e-05,-4.483356e-05
5.039000e+03,-2.856096e-05,-2.322372e-05,-3.897664e-05
5.040000e+03,-1.753905e-05,-1.055570e-05,-1.903114e-05
5.041000e+03,-1.346462e-05,-5.368764e-06,-3.969686e-06
5.042000e+03,-8.128114e-06,-1.785201e-06,-2.309415e-06
5.043000e+03,-3.274390e-06,3.458064e-06,-7.121511e-07
5.044000e+03,2.345921e-06,7.484982e-06,3.569060e-06
5.045000e+03,5.792470e-06,9.630994e-06,1.723324e-05
5.046000e+03,1.215267e-05,1.246467e-05,3.073872e-05
5.047000e+03,1.146941e-05,6.358633e-06,2.040650e-05
5.048000e+03,1.641879e-05,8.930168e-06,1.847451e-05
5.049000e+03,1.385185e-05,2.585571e-06,2.987661e-06
5.050000e+03,1.163531e-05,-1.428563e-06,6.527126e-06
5.051000e+03,2.063323e-05,1.203391e-05,2.630922e-05
5.052000e+03,2.168246e-05,1.544574e-05,2.598614e-05
5.053000e+03,1.710800e-05,1.358779e-05,3.406742e-05
5.054000e+03,2.016295e-05,2.327049e-05,3.687689e-05
5.055000e+03,1.996361e-05,3.093755e-05,2.876991e-05
5.056000e+03,1.756832e-05,3.311640e-05,2.842027e-05
5.057000e+03,9.696637e-06,2.535751e-05,2.443403e-05
5.058000e+03,4.006260e-06,1.794656e-05,1.638928e-06
5.059000e+03,3.062607e-06,1.591386e-05,-1.832735e-05
5.060000e+03,3.140513e-06,1.343089e-05,-1.470711e-05
5.061000e+03,-3.184038e-07,5.747777e-06,-6.806881e-06
5.062000e+03,2.230408e-07,4.961971e-07,-8.126884e-06
5.063000e+03,1.639200e-07,-4.514849e-06,-5.292909e-06
5.064000e+03,4.663972e-06,-4.613765e-06,-8.022977e-06
5.065000e+03,3.564619e-06,-1.074916e-05,-1.911868e-05
5.066000e+03,3.304723e-06,-1.442579e-05,-1.803480e-05
5.067000e+03,1.275785e-05,-6.751101e-06,-4.289260e-06
5.068000e+03,1.189619e-05,-9.947592e-06,-2.282369e-06
5.069000e+03,2.006498e-05,-1.663425e-07,1.258626e-05
5.070000e+03,2.745825e-05,1.235260e-05,2.754770e-05
5.071000e+03,3.889084e-05,3.125527e-05,4.475491e-05
5.072000e+03,4.601697e-05,4.490491e-05,5.926580e-05
5.073000e+03,4.801513e-05,5.509626e-05,7.414744e-05
5.074000e+03,5.051122e-05,6.451056e-05,9.217309e-05
5.075000e+03,5.327841e-05,7.288413e-05,1.008708e-04
5.076000e+03,5.575328e-05,8.003855e-05,1.036007e-04
5.077000e+03,5.902868e-05,8.663537e-05,9.851313e-05
5.078000e+03,5.466493e-05,8.219172e-05,8.329483e-05
5.079000e+03,4.106289e-05,6.459434e-05,6.899272e-05
5.080000e+03,2.689882e-05,4.556389e-05,5.408773e-05
5.081000e+03,1.780139e-05,3.004119e-05,2.563202e-05
5.082000e+03,7.101678e-06,1.269313e-05,9.832560e-07
5.083000e+03,-1.850038e-06,-2.453798e-06,-7.655820e-06
5.084000e+03,-1.436052e-05,-2.424385e-05,-3.800427e-05
5.085000e+03,-2.182019e-05,-3.804515e-05,-5.692454e-05
5.086000e+03,-3.300629e-05,-5.676265e-05,-8.436836e-05
5.087000e+03,-3.474088e-05,-6.211072e-05,-9.283084e-05
5.088000e+03,-3.827462e-05,-6.791764e-05,-8.022777e-05
5.089000e+03,-4.232705e-05,-6.978674e-05,-6.472084e-05
5.090000e+03,-3.663628e-05,-5.933416e-05,-5.520862e-05
5.091000e+03,-3.898892e-05,-5.856413e-05,-6.491942e-05
5.092000e+03,-3.119782e-05,-4.448455e-05,-4.981545e-05
5.093000e+03,-2.534786e-05,-3.131986e-05,-2.855080e-05
5.094000e+03,-1.949340e-05,-1.902598e-05,-1.409880e-05
5.095000e+03,-1.557157e-05,-8.072203e-06,-5.192469e-06
5.096000e+03,-1.289230e-05,5.677273e-07,1.781423e-06
5.097000e+03,-4.003017e-06,1.547460e-05,2.411639e-05
5.098000e+03,-1.206550e-06,2.098152e-05,3.169831e-05
5.099000e+03,1.996764e-06,2.438909e-05,1.940768e-05
5.100000e+03,2.615770e-06,2.350306e-05,1.289600e-05
5.101000e+03,-8.707710e-07,1.536757e-05,1.245648e-05
5.102000e+03,1.018351e-05,2.164652e-05,2.189188e-05
5.103000e+03,7.674199e-06,1.327591e-05,7.831439e-06
5.104000e+03,5.421399e-06,3.217557e-06,3.468920e-06
5.105000e+03,3.048065e-06,-6.434511e-06,-9.345951e-06
5.106000e+03,5.181917e-06,-9.556082e-06,-1.550767e-05
5.107000e+03,6.259479e-06,-1.213218e-05,-2.059310e-05
5.108000e+03,5.947552e-06,-1.451260e-05,-1.879586e-05
5.109000e+03,9.833402e-06,-9.715105e-06,-6.632373e-06
5.110000e+03,1.351381e-05,-4.830698e-06,-1.552130e-07
5.111000e+03,1.758974e-05,3.613058e-06,9.544801e-06
5.112000e+03,2.111752e-05,1.372984e-05,2.204883e-05
5.113000e+03,2.650155e-05,2.481458e-05,3.810834e-05
5.114000e+03,3.821203e-05,4.294390e-05,5.367989e-05
5.115000e+03,4.146182e-05,5.450962e-05,5.849672e-05
5.116000e+03,4.250004e-05,5.887301e-05,6.564757e-05
5.117000e+03,4.335860e-05,6.232156e-05,6.904613e-05
5.118000e+03,4.374429e-05,6.392739e-05,8.279632e-05
5.119000e+03,4.332815e-05,6.398369e-05,8.861591e-05
5.120000e+03,3.778742e-05,5.520655e-05,7.477065e-05
5.121000e+03,3.192678e-05,4.665032e-05,5.708008e-05
5.122000e+03,2.562306e-05,3.571949e-05,4.486443e-05
5.123000e+03,1.725393e-05,2.134706e-05,2.642861e-05
5.124000e+03,5.240874e-06,4.525542e-06,-6.404049e-06
5.125000e+03,-1.739089e-06,-5.365158e-06,-2.844143e-05
5.126000e+03,-4.137807e-06,-9.652982e-06,-3.864177e-05
5.127000e+03,-1.465220e-05,-2.364434e-05,-3.746112e-05
5.128000e+03,-1.789394e-05,-2.878670e-05,-3.306301e-05
5.129000e+03,-2.239223e-05,-3.540231e-05,-3.992292e-05
5.130000e+03,-2.246580e-05,-3.560958e-05,-3.578617e-05
5.131000e+03,-1.933229e-05,-2.965513e-05,-2.776458e-05
5.132000e+03,-1.716291e-05,-2.657356e-05,-3.647077e-05
5.133000e+03,-1.883363e-05,-2.588077e-05,-4.268090e-05
5.134000e+03,-1.392797e-05,-1.604017e-05,-2.351964e-05
5.135000e+03,-8.936188e-06,-5.777048e-06,-5.082942e-06
5.136000e+03,-1.341294e-05,-8.271862e-06,-6.725719e-06
5.137000e+03,-9.261889e-06,-5.075478e-07,1.458779e-06
5.138000e+03,-4.999445e-06,6.084347e-06,3.337468e-06
5.139000e+03,-6.111857e-06,7.020691e-06,7.268714e-06
5.140000e+03,1.818949e-06,1.788489e-05,3.411263e-05
5.141000e+03,3.986502e-06,2.107480e-05,2.768574e-05
5.142000e+03,7.331797e-06,2.349733e-05,9.284605e-06
5.143000e+03,1.088764e-05,2.526745e-05,9.151170e-06
5.144000e+03,1.175776e-05,2.308748e-05,1.959272e-05
5.145000e+03,1.290473e-05,1.889462e-05,1.688097e-05
5.146000e+03,1.383286e-05,1.427530e-05,6.917740e-06
5.147000e+03,1.490597e-05,9.307688e-06,9.276111e-06
5.148000e+03,1.640993e-05,4.935889e-06,1.258548e-05
5.149000e+03,1.507808e-05,-4.083738e-06,-3.717228e-06
5.150000e+03,2.421767e-05,1.729723e-06,4.181385e-06
5.151000e+03,2.775685e-05,3.687017e-06,1.675106e-05
5.152000e+03,3.197709e-05,9.928295e-06,1.825802e-05
5.153000e+03,3.636630e-05,1.670329e-05,2.366797e-05
5.154000e+03,4.626482e-05,3.362535e-05,4.379599e-05
5.155000e+03,5.536016e-05,4.882056e-05,5.739134e-05
5.156000e+03,6.001201e-05,6.137957e-05,8.148539e-05
5.157000e+03,6.261563e-05,7.232245e-05,1.006546e-04
5.158000e+03,6.628942e-05,8.477142e-05,1.011559e-04
5.159000e+03,6.782578e-05,9.326550e-05,1.067468e-04
5.160000e+03,6.129406e-05,9.147757e-05,1.094945e-04
5.161000e+03,5.327363e-05,8.527717e-05,9.201979e-05
5.162000e+03,4.529226e-05,7.303453e-05,8.451438e-05
5.163000e+03,3.321802e-05,5.543093e-05,6.558227e-05
5.164000e+03,2.370590e-05,3.739973e-05,3.453704e-05
5.165000e+03,1.386703e-05,1.882163e-05,1.797910e-05
5.166000e+03,5.066663e-06,-1.426051e-07,-8.457940e-07
5.167000e+03,-8.642376e-06,-2.369130e-05,-2.941715e-05
5.168000e+03,-1.851877e-05,-4.161352e-05,-4.736794e-05
5.169000e+03,-2.926985e-05,-5.903891e-05,-6.909481e-05
5.170000e+03,-3.997839e-05,-7.778461e-05,-9.438628e-05
5.171000e+03,-4.380701e-05,-8.237454e-05,-9.460930e-05
5.172000e+03,-4.834162e-05,-8.474861e-05,-1.047020e-04
5.173000e+03,-4.808075e-05,-7.891370e-05,-1.065265e-04
5.174000e+03,-4.058236e-05,-6.335186e-05,-7.494629e-05
5.175000e+03,-3.103737e-05,-4.432218e-05,-4.272182e-05
5.176000e+03,-2.096603e-05,-2.477456e-05,-2.521430e-05
5.177000e+03,-9.899239e-06,-1.264817e-06,-6.271582e-06
5.178000e+03,1.466997e-06,2.170171e-05,1.956768e-05
5.179000e+03,7.711728e-06,3.602068e-05,3.539818e-05
5.180000e+03,9.965019e-06,4.336557e-05,3.334921e-05
5.181000e+03,1.107502e-05,4.485221e-05,3.568792e-05
5.182000e+03,1.227326e-05,4.398057e-05,5.483650e-05
5.183000e+03,1.433625e-05,4.125240e-05,6.295933e-05
5.184000e+03,1.122923e-05,2.954159e-05,4.900865e-05
5.185000e+03,4.718463e-07,5.866214e-06,2.454651e-05
5.186000e+03,-9.239476e-06,-1.589183e-05,-6.893560e-06
5.187000e+03,-1.568615e-05,-3.234928e-05,-2.424979e-05
5.188000e+03,-2.225188e-05,-4.456074e-05,-2.817520e-05
5.189000e+03,-2.593481e-05,-5.416047e-05,-4.694211e-05
5.190000e+03,-3.389225e-05,-6.360344e-05,-6.566917e-05
5.191000e+03,-3.177162e-05,-6.077431e-05,-6.080084e-05
5.192000e+03,-2.911106e-05,-5.449306e-05,-5.849417e-05
5.193000e+03,-2.936780e-05,-5.160402e-05,-7.091670e-05
5.194000e+03,-2.230445e-05,-3.745348e-05,-4.959382e-05
5.195000e+03,-1.854225e-05,-2.438975e-05,-2.495677e-05
5.196000e+03,-1.139904e-05,-6.978890e-06,-3.435424e-06
5.197000e+03,-1.409896e-06,1.197361e-05,9.814069e-06
5.198000e+03,4.985252e-06,2.538350e-05,2.111203e-05
5.199000e+03,2.960333e-06,2.554793e-05,1.101202e-05
5.200000e+03,6.034647e-06,2.877523e-05,2.295017e-05
5.201000e+03,1.404940e-05,3.772970e-05,5.071852e-05
5.202000e+03,1.157457e-05,3.202947e-05,4.120514e-05
5.203000e+03,3.886016e-06,1.830019e-05,2.287795e-05
5.204000e+03,-2.725187e-06,6.235421e-06,1.983669e-05
5.205000e+03,-7.466194e-06,-5.008303e-06,1.536774e-05
5.206000e+03,-1.298559e-05,-1.816141e-05,-1.296157e-05
5.207000e+03,-2.328828e-05,-3.360936e-05,-3.461135e-05
5.208000e+03,-3.485821e-05,-5.005551e-05,-5.026314e-05
5.209000e+03,-4.377720e-05,-6.452155e-05,-6.022806e-05
5.210000e+03,-4.899188e-05,-7.131022e-05,-5.852349e-05
5.211000e+03,-5.286753e-05,-7.543732e-05,-7.366590e-05
5.212000e+03,-5.546118e-05,-7.404564e-05,-8.375802e-05
5.213000e+03,-5.936041e-05,-7.225885e-05,-9.154257e-05
5.214000e+03,-5.749136e-05,-6.609863e-05,-8.461634e-05
5.215000e+03,-6.133298e-05,-6.496585e-05,-8.687494e-05
5.216000e+03,-6.335201e-05,-6.031962e-05,-8.949870e-05
5.217000e+03,-6.199152e-05,-5.651179e-05,-8.548865e-05
5.218000e+03,-5.318157e-05,-4.469261e-05,-7.140595e-05
5.219000e+03,-4.935310e-05,-4.077242e-05,-6.225034e-05
5.220000e+03,-4.324463e-05,-3.723480e-05,-4.494301e-05
5.221000e+03,-3.196133e-05,-2.886575e-05,-3.762192e-05
5.222000e+03,-2.114246e-05,-1.831674e-05,-3.711817e-05
5.223000e+03,-1.167972e-05,-1.073723e-05,-1.964391e-05
5.224000e+03,-2.359489e-07,-2.896293e-06,7.667720e-06
5.225000e+03,7.153186e-06,2.507009e-06,2.079325e-05
5.226000e+03,1.252354e-05,6.465654e-06,2.299137e-05
5.227000e+03,2.167539e-05,1.587223e-05,3.290024e-05
5.228000e+03,2.908651e-05,2.460313e-05,4.292231e-05
5.229000e+03,3.113594e-05,2.761221e-05,5.590078e-05
5.230000e+03,2.866945e-05,2.763972e-05,5.395422e-05
5.231000e+03,3.572993e-05,3.743249e-05,6.777555e-05
5.232000e+03,3.489523e-05,4.091205e-05,6.722853e-05
5.233000e+03,3.632499e-05,4.845688e-05,7.336503e-05
5.234000e+03,3.573907e-05,5.157732e-05,7.447544e-05
5.235000e+03,3.097811e-05,4.915606e-05,6.196628e-05
5.236000e+03,1.832327e-05,3.468506e-05,3.705358e-05
5.237000e+03,1.234864e-05,2.791477e-05,2.076755e-05
5.238000e+03,-1.675984e-06,8.803091e-06,-4.331635e-08
5.239000e+03,-4.769267e-06,2.830964e-06,-8.171178e-06
5.240000e+03,-1.203974e-05,-1.038344e-05,-3.044245e-05
5.241000e+03,-1.467252e-05,-1.774293e-05,-2.799554e-05
5.242000e+03,-2.046882e-05,-2.894640e-05,-2.786838e-05
5.243000e+03,-2.390283e-05,-3.671262e-05,-5.036871e-05
5.244000e+03,-3.002705e-05,-4.573875e-05,-6.262555e-05
5.245000e+03,-2.914961e-05,-4.848294e-05,-4.772975e-05
5.246000e+03,-3.029648e-05,-5.290564e-05,-4.522338e-05
5.247000e+03,-2.725050e-05,-4.941120e-05,-4.554240e-05
5.248000e+03,-2.379501e-05,-4.201508e-05,-4.710034e-05
5.249000e+03,-2.327975e-05,-3.645747e-05,-3.964351e-05
5.250000e+03,-2.464763e-05,-3.339286e-05,-3.037886e-05
5.251000e+03,-1.894582e-05,-1.982329e-05,-1.988413e-05
5.252000e+03,-1.754303e-05,-1.172124e-05,-1.034756e-05
5.253000e+03,-2.203038e-05,-1.114784e-05,-1.316432e-05
5.254000e+03,-1.943084e-05,-5.870377e-06,-2.824557e-09
5.255000e+03,-2.138281e-05,-6.444883e-06,-3.327775e-06
5.256000e+03,-1.660592e-05,-1.977348e-06,-5.866424e-06
5.257000e+03,-2.130479e-05,-9.671599e-06,-9.416978e-06
5.258000e+03,-2.259727e-05,-1.408163e-05,-1.168360e-05
5.259000e+03,-2.594771e-05,-2.188522e-05,-1.217109e-05
5.260000e+03,-2.972406e-05,-3.191684e-05,-2.091769e-05
5.261000e+03,-3.837298e-05,-4.707454e-05,-4.219424e-05
5.262000e+03,-4.013533e-05,-5.124832e-05,-5.484478e-05
5.263000e+03,-4.331819e-05,-5.756010e-05,-6.239197e-05
5.264000e+03,-4.559703e-05,-6.201597e-05,-7.293900e-05
5.265000e+03,-4.115078e-05,-5.639584e-05,-7.963493e-05
5.266000e+03,-3.495696e-05,-4.696051e-05,-6.968881e-05
5.267000e+03,-2.838153e-05,-3.738094e-05,-5.839531e-05
5.268000e+03,-1.333870e-05,-1.839367e-05,-2.319638e-05
5.269000e+03,2.540562e-07,-1.241727e-06,1.345545e-06
5.270000e+03,5.181619e-06,7.860465e-06,1.033705e-05
5.271000e+03,1.599747e-05,2.224546e-05,3.008602e-05
5.272000e+03,2.490092e-05,3.187230e-05,3.255479e-05
5.273000e+03,3.461295e-05,4.225972e-05,4.284197e-05
5.274000e+03,4.468524e-05,5.149173e-05,7.442002e-05
5.275000e+03,4.854794e-05,5.329401e-05,6.981106e-05
5.276000e+03,5.373684e-05,5.706244e-05,5.541686e-05
5.277000e+03,5.598986e-05,5.701522e-05,6.056590e-05
5.278000e+03,5.778757e-05,5.824093e-05,6.987344e-05
5.279000e+03,5.940298e-05,5.658783e-05,7.051929e-05
5.280000e+03,6.543146e-05,6.464874e-05,8.475081e-05
5.281000e+03,6.561558e-05,6.397264e-05,8.389521e-05
5.282000e+03,6.923959e-05,6.850297e-05,7.567465e-05
5.283000e+03,7.158795e-05,7.318264e-05,7.830073e-05
5.284000e+03,7.349825e-05,7.645483e-05,8.841274e-05
5.285000e+03,7.381871e-05,7.784476e-05,8.832992e-05
5.286000e+03,6.945548e-05,7.461416e-05,8.071736e-05
5.287000e+03,6.509010e-05,7.160221e-05,7.822622e-05
5.288000e+03,6.382241e-05,6.997441e-05,8.434368e-05
5.289000e+03,6.076422e-05,6.635403e-05,8.054937e-05
5.290000e+03,5.567070e-05,5.925281e-05,5.883435e-05
5.291000e+03,5.641520e-05,6.144979e-05,4.793050e-05
5.292000e+03,5.249729e-05,5.559565e-05,4.954683e-05
5.293000e+03,4.634700e-05,4.797938e-05,6.046849e-05
5.294000e+03,5.034788e-05,5.418854e-05,7.101953e-05
5.295000e+03,4.155080e-05,4.478693e-05,5.487497e-05
5.296000e+03,3.939553e-05,4.072667e-05,4.398433e-05
5.297000e+03,3.630369e-05,3.788326e-05,3.668413e-05
5.298000e+03,3.421283e-05,3.694202e-05,3.578132e-05
5.299000e+03,3.203931e-05,3.563588e-05,2.927012e-05
5.300000e+03,3.366724e-05,3.915553e-05,4.385819e-05
5.301000e+03,3.215832e-05,3.760530e-05,4.830314e-05
5.302000e+03,2.915581e-05,3.472041e-05,4.773350e-05
5.303000e+03,2.576221e-05,3.284120e-05,5.945231e-05
5.304000e+03,2.324478e-05,3.193712e-05,4.588720e-05
5.305000e+03,1.360269e-05,2.245407e-05,2.472702e-05
5.306000e+03,5.541178e-06,1.338485e-05,1.575628e-05
5.307000e+03,-5.120925e-06,9.671830e-07,-7.803705e-06
5.308000e+03,-1.435699e-05,-1.106624e-05,-1.954391e-05
5.309000e+03,-1.726530e-05,-1.487248e-05,-2.478931e-05
5.310000e+03,-1.791577e-05,-1.588357e-05,-3.430058e-05
5.311000e+03,-1.965156e-05,-1.908214e-05,-3.698330e-05
5.312000e+03,-2.004708e-05,-2.138547e-05,-3.845295e-05
5.313000e+03,-2.646170e-05,-3.154933e-05,-3.691803e-05
5.314000e+03,-2.781793e-05,-3.389161e-05,-3.282011e-05
5.315000e+03,-2.626853e-05,-3.368146e-05,-4.526417e-05
5.316000e+03,-2.734560e-05,-3.481045e-05,-4.260516e-05
5.317000e+03,-2.948387e-05,-3.681747e-05,-3.674844e-05
5.318000e+03,-2.513719e-05,-3.094228e-05,-4.240424e-05
5.319000e+03,-2.091813e-05,-2.386879e-05,-3.923055e-05
5.320000e+03,-2.085884e-05,-2.266294e-05,-3.659892e-05
5.321000e+03,-1.698739e-05,-1.721418e-05,-2.589196e-05
5.322000e+03,-1.437337e-05,-1.264579e-05,-4.669922e-06
5.323000e+03,-1.601132e-05,-1.453171e-05,-3.529809e-06
5.324000e+03,-1.773239e-05,-1.495964e-05,-6.384347e-06
5.325000e+03,-2.629282e-05,-2.476640e-05,-1.794230e-05
5.326000e+03,-2.319341e-05,-2.192471e-05,-1.491826e-05
5.327000e+03,-2.328640e-05,-2.181166e-05,-1.852264e-05
5.328000e+03,-2.672505e-05,-2.567317e-05,-2.139861e-05
5.329000e+03,-2.786583e-05,-2.593246e-05,-3.136025e-05
5.330000e+03,-2.979378e-05,-3.024718e-05,-4.205240e-05
5.331000e+03,-3.500697e-05,-3.672386e-05,-3.385323e-05
5.332000e+03,-3.240528e-05,-3.418203e-05,-3.992558e-05
5.333000e+03,-3.372986e-05,-3.646289e-05,-4.684009e-05
5.334000e+03,-3.531999e-05,-3.790519e-05,-3.794944e-05
5.335000e+03,-3.500863e-05,-3.756073e-05,-4.008866e-05
5.336000e+03,-4.083583e-05,-4.669478e-05,-5.721395e-05
5.337000e+03,-3.654719e-05,-4.194313e-05,-5.135657e-05
5.338000e+03,-3.177080e-05,-3.794134e-05,-5.143821e-05
5.339000e+03,-3.425353e-05,-4.113058e-05,-5.429175e-05
5.340000e+03,-3.405581e-05,-4.091296e-05,-3.751142e-05
5.341000e+03,-3.035792e-05,-3.468740e-05,-2.647180e-05
5.342000e+03,-3.006724e-05,-3.488826e-05,-3.793064e-05
5.343000e+03,-2.873492e-05,-3.392142e-05,-4.668112e-05
5.344000e+03,-2.645648e-05,-2.850723e-05,-2.181265e-05
5.345000e+03,-2.354839e-05,-2.310710e-05,-9.766239e-07
5.346000e+03,-2.197214e-05,-1.982533e-05,-1.092790e-05
5.347000e+03,-2.488243e-05,-2.364821e-05,-2.117724e-05
5.348000e+03,-2.361532e-05,-2.069579e-05,-6.208241e-06
5.349000e+03,-2.667616e-05,-2.052668e-05,1.939728e-06
5.350000e+03,-2.997096e-05,-2.411800e-05,-1.792853e-05
5.351000e+03,-3.485148e-05,-2.992512e-05,-3.635708e-05
5.352000e+03,-3.664454e-05,-3.265989e-05,-3.241363e-05
5.353000e+03,-3.972317e-05,-3.547516e-05,-3.260749e-05
5.354000e+03,-4.218890e-05,-3.808407e-05,-3.682816e-05
5.355000e+03,-4.664767e-05,-4.446980e-05,-5.213055e-05
5.356000e+03,-4.658518e-05,-4.586524e-05,-5.288011e-05
5.357000e+03,-5.161596e-05,-5.456859e-05,-4.839376e-05
5.358000e+03,-5.478721e-05,-5.868572e-05,-6.080886e-05
5.359000e+03,-5.768348e-05,-6.562025e-05,-8.288656e-05
5.360000e+03,-6.170023e-05,-6.957134e-05,-7.869347e-05
5.361000e+03,-6.160573e-05,-7.058092e-05,-6.687498e-05
5.362000e+03,-6.117912e-05,-7.025662e-05,-7.167278e-05
5.363000e+03,-6.656986e-05,-7.464982e-05,-8.494538e-05
5.364000e+03,-6.564196e-05,-7.252373e-05,-8.897218e-05
5.365000e+03,-6.257913e-05,-6.705826e-05,-7.892515e-05
5.366000e+03,-6.432905e-05,-6.626505e-05,-6.915896e-05
5.367000e+03,-6.214797e-05,-6.183165e-05,-6.715456e-05
5.368000e+03,-6.286308e-05,-6.367550e-05,-7.720066e-05
5.369000e+03,-5.541167e-05,-5.500890e-05,-5.742967e-05
5.370000e+03,-5.384221e-05,-5.099777e-05,-5.657148e-05
5.371000e+03,-5.622354e-05,-5.437617e-05,-5.904273e-05
5.372000e+03,-5.477850e-05,-5.256518e-05,-4.471018e-05
5.373000e+03,-5.310281e-05,-5.348644e-05,-4.367583e-05
5.374000e+03,-5.171601e-05,-5.344623e-05,-4.834578e-05
5.375000e+03,-5.070278e-05,-5.288250e-05,-5.698733e-05
5.376000e+03,-4.961470e-05,-5.353376e-05,-5.629927e-05
5.377000e+03,-4.644075e-05,-5.046390e-05,-6.039854e-05
5.378000e+03,-4.008774e-05,-4.410061e-05,-5.307351e-05
5.379000e+03,-4.134072e-05,-4.569705e-05,-4.928581e-05
5.380000e+03,-3.828710e-05,-4.075594e-05,-3.147028e-05
5.381000e+03,-3.018161e-05,-2.863797e-05,-1.689540e-05
5.382000e+03,-2.468714e-05,-1.940972e-05,-1.140383e-05
5.383000e+03,-2.541135e-05,-1.830468e-05,-1.852867e-05
5.384000e+03,-2.284333e-05,-1.509412e-05,-2.528052e-05
5.385000e+03,-2.188668e-05,-1.486913e-05,-1.276378e-05
5.386000e+03,-2.914002e-05,-2.536812e-05,-2.124483e-05
5.387000e+03,-2.749244e-05,-2.683790e-05,-3.252559e-05
5.388000e+03,-2.676881e-05,-2.880065e-05,-3.072396e-05
5.389000e+03,-2.751931e-05,-3.216443e-05,-3.731788e-05
5.390000e+03,-2.558797e-05,-3.333055e-05,-4.631269e-05
5.391000e+03,-2.609310e-05,-3.478781e-05,-3.157310e-05
5.392000e+03,-2.606592e-05,-3.370434e-05,-2.638960e-05
5.393000e+03,-2.171307e-05,-2.774194e-05,-2.237422e-05
5.394000e+03,-2.299397e-05,-2.649871e-05,-1.856913e-05
5.395000e+03,-2.198051e-05,-2.348620e-05,-2.566941e-05
5.396000e+03,-1.662737e-05,-1.527561e-05,-2.796247e-05
5.397000e+03,-1.651065e-05,-1.401675e-05,-3.588923e-05
5.398000e+03,-7.281483e-06,-1.330639e-06,-1.669242e-05
5.399000e+03,-3.013980e-06,3.284251e-06,5.577085e-06
5.400000e+03,1.586462e-06,5.466113e-06,5.712833e-06
5.401000e+03,2.668268e-06,6.362126e-06,2.573696e-06
5.402000e+03,5.106293e-06,7.229315e-06,1.284982e-05
5.403000e+03,9.831587e-06,1.454661e-05,2.880580e-05
5.404000e+03,1.007922e-05,1.392546e-05,2.688713e-05
5.405000e+03,1.329304e-05,1.658509e-05,1.938575e-05
5.406000e+03,1.203620e-05,1.418965e-05,1.964916e-05
5.407000e+03,7.123547e-06,8.755961e-06,1.706010e-05
5.408000e+03,9.761439e-06,1.077290e-05,1.432801e-05
5.409000e+03,1.284945e-05,1.569574e-05,2.293357e-05
5.410000e+03,1.160596e-05,1.550657e-05,3.053201e-05
5.411000e+03,2.698024e-06,5.099220e-06,1.758627e-05
5.412000e+03,-7.762692e-07,1.329259e-06,3.365837e-06
5.413000e+03,-7.221615e-06,-6.713783e-06,-1.283821e-05
5.414000e+03,-1.972648e-05,-2.323845e-05,-1.927768e-05
5.415000e+03,-2.707941e-05,-3.436700e-05,-2.994603e-05
5.416000e+03,-3.246743e-05,-4.082163e-05,-4.312176e-05
5.417000e+03,-3.507799e-05,-4.570533e-05,-5.037373e-05
5.418000e+03,-3.867910e-05,-5.015412e-05,-5.577222e-05
5.419000e+03,-3.808970e-05,-4.978488e-05,-6.453557e-05
5.420000e+03,-4.006688e-05,-5.085567e-05,-7.006619e-05
5.421000e+03,-4.241693e-05,-5.154316e-05,-6.534861e-05
5.422000e+03,-4.023748e-05,-4.705759e-05,-5.450968e-05
5.423000e+03,-3.953115e-05,-4.383420e-05,-5.778293e-05
5.424000e+03,-3.614133e-05,-3.835765e-05,-4.997050e-05
5.425000e+03,-2.870163e-05,-2.827254e-05,-1.971752e-05
5.426000e+03,-2.282718e-05,-2.079637e-05,-2.202281e-05
5.427000e+03,-1.338867e-05,-8.349873e-06,-3.142066e-05
5.428000e+03,-6.886630e-06,-9.618219e-08,-7.014452e-06
5.429000e+03,-2.857791e-06,4.492428e-06,1.619097e-05
5.430000e+03,1.742598e-06,1.028277e-05,2.692862e-05
5.431000e+03,2.363233e-06,1.064898e-05,2.967285e-05
5.432000e+03,2.320046e-06,9.405421e-06,1.883744e-05
5.433000e+03,9.516557e-06,1.460383e-05,1.813446e-05
5.434000e+03,1.468814e-05,1.871474e-05,2.346261e-05
5.435000e+03,1.444955e-05,1.572523e-05,3.271656e-05
5.436000e+03,1.483847e-05,1.377006e-05,2.555380e-05
5.437000e+03,1.191415e-05,8.220990e-06,1.881880e-05
5.438000e+03,8.304572e-06,2.697678e-06,1.451146e-05
5.439000e+03,6.372029e-06,-7.802914e-07,5.154039e-06
5.440000e+03,5.533770e-06,-9.872504e-07,-2.859117e-06
5.441000e+03,2.979179e-06,-2.134168e-06,-4.310029e-06
5.442000e+03,5.320237e-06,2.225953e-06,-5.485675e-06
5.443000e+03,6.843293e-06,5.447503e-06,-1.276729e-05
5.444000e+03,4.976804e-06,6.646930e-06,5.604675e-07
5.445000e+03,5.311887e-06,9.436127e-06,9.665024e-06
5.446000e+03,5.888768e-06,1.108972e-05,9.294621e-06
5.447000e+03,4.883549e-06,1.170836e-05,3.091350e-06
5.448000e+03,9.971911e-06,1.564803e-05,1.119355e-05
5.449000e+03,1.166838e-05,1.671580e-05,1.119845e-05
5.450000e+03,1.323800e-05,1.644391e-05,1.551436e-05
5.451000e+03,1.954145e-05,2.156205e-05,3.518512e-05
5.452000e+03,2.412415e-05,2.476730e-05,3.587889e-05
5.453000e+03,2.555033e-05,2.456819e-05,2.904967e-05
5.454000e+03,2.911687e-05,2.660687e-05,2.997179e-05
5.455000e+03,2.719220e-05,2.219820e-05,3.419688e-05
5.456000e+03,2.775742e-05,2.091478e-05,3.597748e-05
5.457000e+03,2.350746e-05,1.465413e-05,3.353682e-05
5.458000e+03,1.969090e-05,1.038139e-05,3.334943e-05
5.459000e+03,1.957360e-05,1.184119e-05,3.926043e-05
5.460000e+03,1.355911e-05,6.759747e-06,2.967270e-05
5.461000e+03,1.416138e-05,1.219649e-05,1.699788e-05
5.462000e+03,1.703700e-05,1.895202e-05,1.907225e-05
5.463000e+03,1.583274e-05,2.059307e-05,2.647492e-05
5.464000e+03,1.100808e-05,1.864357e-05,2.083307e-05
5.465000e+03,8.336424e-06,1.795672e-05,1.334286e-05
5.466000e+03,7.765380e-06,1.927753e-05,1.633408e-05
5.467000e+03,-3.178640e-07,9.927501e-06,8.029959e-06
5.468000e+03,-6.264357e-06,2.703807e-06,1.368045e-05
5.469000e+03,-1.507480e-05,-9.242197e-06,4.193637e-06
5.470000e+03,-1.912579e-05,-1.416521e-05,-1.388236e-05
5.471000e+03,-2.835365e-05,-2.777473e-05,-3.560060e-05
5.472000e+03,-3.836424e-05,-4.244158e-05,-5.844989e-05
5.473000e+03,-4.556559e-05,-5.397523e-05,-6.119964e-05
5.474000e+03,-5.331839e-05,-6.728716e-05,-6.989113e-05
5.475000e+03,-6.312950e-05,-8.261731e-05,-9.910338e-05
5.476000e+03,-6.368889e-05,-8.735527e-05,-1.018525e-04
5.477000e+03,-6.190635e-05,-8.660282e-05,-9.095697e-05
5.478000e+03,-6.168293e-05,-8.426070e-05,-9.915757e-05
5.479000e+03,-5.912148e-05,-7.725618e-05,-9.851285e-05
5.480000e+03,-5.655346e-05,-6.975482e-05,-8.770262e-05
5.481000e+03,-5.311674e-05,-6.029724e-05,-7.184641e-05
5.482000e+03,-4.781956e-05,-4.964364e-05,-5.784278e-05
5.483000e+03,-3.915902e-05,-3.490804e-05,-4.542318e-05
5.484000e+03,-2.785476e-05,-1.651372e-05,-2.119468e-05
5.485000e+03,-1.943013e-05,-3.637231e-06,-2.059381e-06
5.486000e+03,-1.514894e-05,1.603465e-06,-7.176312e-06
5.487000e+03,-9.451109e-06,7.441671e-06,3.194235e-06
5.488000e+03,-2.097798e-06,1.448649e-05,2.565683e-05
5.489000e+03,5.963938e-07,1.332722e-05,2.175153e-05
5.490000e+03,3.848461e-06,1.229157e-05,2.506267e-05
5.491000e+03,4.205332e-06,6.548553e-06,2.146678e-05
5.492000e+03,-1.644467e-07,-5.856089e-06,-2.772580e-06
5.493000e+03,-1.858687e-07,-1.110544e-05,-5.345902e-06
5.494000e+03,1.114726e-06,-1.178365e-05,-6.432014e-06
5.495000e+03,-5.039059e-09,-1.550889e-05,-1.212370e-05
5.496000e+03,2.033229e-06,-1.396499e-05,4.059860e-06
5.497000e+03,2.649764e-06,-1.092053e-05,1.017301e-05
5.498000e+03,1.903685e-06,-8.759079e-06,-7.820307e-07
5.499000e+03,5.827256e-06,1.366401e-07,1.391009e-05
5.500000e+03,6.376275e-06,5.559750e-06,1.399357e-05
5.501000e+03,7.586446e-06,1.220420e-05,1.479542e-05
5.502000e+03,6.329681e-06,1.613766e-05,2.606944e-05
5.503000e+03,8.350349e-06,2.391236e-05,2.035561e-05
5.504000e+03,5.956850e-06,2.591646e-05,1.039347e-05
5.505000e+03,7.410905e-07,2.192939e-05,1.097548e-05
5.506000e+03,-3.726258e-06,1.650308e-05,2.827440e-06
5.507000e+03,-1.466657e-05,-1.426283e-07,-9.340959e-06
5.508000e+03,-2.320992e-05,-1.522497e-05,-1.626130e-05
5.509000e+03,-2.821479e-05,-2.666419e-05,-2.625551e-05
5.510000e+03,-3.059786e-05,-3.373204e-05,-4.780687e-05
5.511000e+03,-3.681360e-05,-4.610830e-05,-5.910614e-05
5.512000e+03,-3.968522e-05,-5.369719e-05,-4.369557e-05
5.513000e+03,-3.910758e-05,-5.526110e-05,-5.262750e-05
5.514000e+03,-4.465073e-05,-6.409479e-05,-7.020377e-05
5.515000e+03,-4.357343e-05,-6.208568e-05,-6.948372e-05
5.516000e+03,-4.108176e-05,-5.711740e-05,-6.916791e-05
5.517000e+03,-3.496241e-05,-4.736536e-05,-5.080656e-05
5.518000e+03,-3.179541e-05,-3.990866e-05,-3.572256e-05
5.519000e+03,-2.646928e-05,-2.775162e-05,-2.069286e-05
5.520000e+03,-2.851979e-05,-2.410643e-05,-2.448498e-05
5.521000e+03,-2.317479e-05,-1.261137e-05,-1.292997e-05
5.522000e+03,-2.250414e-05,-6.523499e-06,-4.178742e-06
5.523000e+03,-2.333062e-05,-5.419731e-06,-2.193207e-06
5.524000e+03,-2.146203e-05,-2.123511e-06,-8.797121e-06
5.525000e+03,-2.543994e-05,-9.747975e-06,-2.749094e-05
5.526000e+03,-2.954841e-05,-1.741174e-05,-1.875260e-05
5.527000e+03,-3.145394e-05,-2.342284e-05,-1.189210e-05
5.528000e+03,-3.299125e-05,-2.872488e-05,-2.424869e-05
5.529000e+03,-3.491112e-05,-3.614638e-05,-3.839336e-05
5.530000e+03,-4.288920e-05,-5.244856e-05,-5.354140e-05
5.531000e+03,-4.383404e-05,-5.829822e-05,-6.136347e-05
5.532000e+03,-5.046403e-05,-6.865105e-05,-6.987126e-05
5.533000e+03,-5.338375e-05,-7.412648e-05,-7.243232e-05
5.534000e+03,-5.362630e-05,-7.521279e-05,-8.090952e-05
5.535000e+03,-5.381761e-05,-7.251618e-05,-8.861465e-05
5.536000e+03,-5.301578e-05,-6.840240e-05,-6.285341e-05
5.537000e+03,-5.533143e-05,-6.527241e-05,-5.179149e-05
5.538000e+03,-4.952339e-05,-5.188804e-05,-6.062405e-05
5.539000e+03,-4.498863e-05,-4.029492e-05,-5.351875e-05
5.540000e+03,-3.927874e-05,-2.967791e-05,-3.379098e-05
5.541000e+03,-3.663989e-05,-2.292180e-05,-2.626672e-05
5.542000e+03,-3.595808e-05,-1.953653e-05,-2.587610e-05
5.543000e+03,-3.066627e-05,-1.235260e-05,-2.129537e-05
5.544000e+03,-3.621806e-05,-1.988325e-05,-2.442906e-05
5.545000e+03,-3.799942e-05,-2.631898e-05,-3.289109e-05
5.546000e+03,-3.583900e-05,-2.899995e-05,-4.123501e-05
5.547000e+03,-3.900673e-05,-3.783172e-05,-4.052096e-05
5.548000e+03,-4.577239e-05,-5.237035e-05,-5.329458e-05
5.549000e+03,-4.462785e-05,-5.460030e-05,-5.590788e-05
5.550000e+03,-4.512572e-05,-5.782223e-05,-6.151621e-05
5.551000e+03,-4.262387e-05,-5.812054e-05,-5.525598e-05
5.552000e+03,-3.885059e-05,-5.427755e-05,-5.249749e-05
5.553000e+03,-3.307744e-05,-4.764531e-05,-5.366898e-05
5.554000e+03,-2.969471e-05,-4.155476e-05,-4.923192e-05
5.555000e+03,-2.344467e-05,-3.146569e-05,-3.707937e-05
5.556000e+03,-1.794608e-05,-2.118613e-05,-1.222501e-05
5.557000e+03,-1.530428e-05,-1.336506e-05,-6.164382e-06
5.558000e+03,-9.391310e-06,-2.694849e-06,9.393361e-08
5.559000e+03,-5.278872e-06,5.797777e-06,5.352033e-06
5.560000e+03,-4.876048e-06,8.506240e-06,1.431687e-05
5.561000e+03,-2.093345e-06,1.145230e-05,3.127125e-05
5.562000e+03,-4.237360e-06,9.306317e-06,1.619231e-05
5.563000e+03,-5.957744e-06,5.610854e-06,2.463988e-06
5.564000e+03,-7.951512e-06,4.164156e-07,-9.902955e-08
5.565000e+03,-1.614430e-05,-1.116185e-05,-1.340396e-05
5.566000e+03,-2.158452e-05,-2.084257e-05,-2.783021e-05
5.567000e+03,-1.767449e-05,-2.148067e-05,-2.117943e-05
5.568000e+03,-1.782486e-05,-2.612354e-05,-1.880407e-05
5.569000e+03,-2.513508e-05,-3.658379e-05,-2.824013e-05
5.570000e+03,-2.954463e-05,-4.502337e-05,-4.117035e-05
5.571000e+03,-2.757530e-05,-4.512094e-05,-5.582745e-05
5.572000e+03,-2.344003e-05,-3.999304e-05,-5.621551e-05
5.573000e+03,-2.503865e-05,-4.148837e-05,-4.634741e-05
5.574000e+03,-2.354119e-05,-3.771435e-05,-4.878152e-05
5.575000e+03,-1.801548e-05,-2.820556e-05,-4.498311e-05
5.576000e+03,-1.468517e-05,-1.979745e-05,-2.423869e-05
5.577000e+03,-6.468732e-06,-5.902657e-06,-7.467217e-06
5.578000e+03,2.224313e-06,7.335640e-06,5.917007e-06
5.579000e+03,8.948501e-06,1.870899e-05,1.388856e-05
5.580000e+03,1.079633e-05,2.162193e-05,2.428171e-05
5.581000e+03,1.534946e-05,2.661177e-05,3.021064e-05
5.582000e+03,1.930760e-05,3.155044e-05,3.841607e-05
5.583000e+03,2.278823e-05,3.464558e-05,4.825595e-05
5.584000e+03,2.481629e-05,3.459384e-05,5.457676e-05
5.585000e+03,2.100230e-05,2.807585e-05,4.370870e-05
5.586000e+03,2.290799e-05,2.770052e-05,3.800090e-05
5.587000e+03,2.438305e-05,2.849012e-05,4.230921e-05
5.588000e+03,2.194207e-05,2.326523e-05,3.070056e-05
5.589000e+03,1.980488e-05,1.999089e-05,3.795703e-05
5.590000e+03,1.748047e-05,1.702022e-05,2.805369e-05
5.591000e+03,1.691850e-05,1.717576e-05,2.422897e-05
5.592000e+03,9.247258e-06,8.663059e-06,3.103387e-05
5.593000e+03,2.134172e-06,9.056855e-07,8.337804e-06
5.594000e+03,-5.722099e-06,-8.579023e-06,-1.226328e-05
5.595000e+03,-1.135214e-05,-1.514576e-05,-2.470909e-05
5.596000e+03,-1.813121e-05,-2.225175e-05,-4.388976e-05
5.597000e+03,-2.616051e-05,-2.992619e-05,-3.408433e-05
5.598000e+03,-2.824945e-05,-3.235335e-05,-2.965726e-05
5.599000e+03,-3.499698e-05,-4.102191e-05,-5.472607e-05
5.600000e+03,-4.081023e-05,-4.750733e-05,-6.810890e-05
5.601000e+03,-4.088809e-05,-4.845596e-05,-6.501615e-05
5.602000e+03,-3.903425e-05,-4.668224e-05,-4.865739e-05
5.603000e+03,-4.000034e-05,-4.701694e-05,-5.193229e-05
5.604000e+03,-4.272214e-05,-4.983084e-05,-5.958332e-05
5.605000e+03,-4.275830e-05,-4.919024e-05,-5.591299e-05
5.606000e+03,-4.236264e-05,-4.743404e-05,-5.485877e-05
5.607000e+03,-4.508358e-05,-5.000613e-05,-5.445052e-05
5.608000e+03,-4.509761e-05,-5.016036e-05,-5.426736e-05
5.609000e+03,-4.786770e-05,-5.271796e-05,-6.055438e-05
5.610000e+03,-4.694876e-05,-5.214969e-05,-6.164323e-05
5.611000e+03,-4.157703e-05,-4.642556e-05,-5.549755e-05
5.612000e+03,-3.661967e-05,-4.019994e-05,-5.154483e-05
5.613000e+03,-3.381549e-05,-3.750621e-05,-4.786028e-05
5.614000e+03,-2.672617e-05,-3.004325e-05,-3.303087e-05
5.615000e+03,-1.887532e-05,-1.987372e-05,-1.527038e-05
5.616000e+03,-1.306316e-05,-1.385526e-05,-2.348937e-05
5.617000e+03,-9.547213e-06,-9.134283e-06,-2.050277e-05
5.618000e+03,-5.379778e-06,-4.123118e-06,-7.237712e-06
5.619000e+03,1.628369e-06,4.413632e-06,1.199361e-05
5.620000e+03,8.050287e-06,1.312159e-05,2.102933e-05
5.621000e+03,6.354060e-06,1.136978e-05,1.863053e-05
5.622000e+03,1.097542e-05,1.616209e-05,2.804672e-05
5.623000e+03,9.611866e-06,1.425810e-05,1.824478e-05
5.624000e+03,8.365825e-06,1.260899e-05,1.193229e-05
5.625000e+03,8.840525e-06,1.134726e-05,9.092134e-06
5.626000e+03,1.246409e-05,1.465722e-05,8.399038e-06
5.627000e+03,1.599094e-05,1.745598e-05,1.833004e-05
5.628000e+03,1.863901e-05,1.778065e-05,2.578329e-05
5.629000e+03,2.031408e-05,1.888057e-05,3.165448e-05
5.630000e+03,2.193708e-05,2.009731e-05,3.404696e-05
5.631000e+03,2.283088e-05,2.123846e-05,3.654736e-05
5.632000e+03,2.269371e-05,1.989154e-05,2.992711e-05
5.633000e+03,1.798691e-05,1.397601e-05,2.777949e-05
5.634000e+03,1.847032e-05,1.451662e-05,2.866129e-05
5.635000e+03,1.597779e-05,1.084437e-05,3.954915e-06
5.636000e+03,1.281606e-05,8.920263e-06,5.570681e-06
5.637000e+03,1.426733e-05,1.337978e-05,1.380612e-05
5.638000e+03,1.155346e-05,1.337889e-05,7.382809e-06
5.639000e+03,8.849706e-06,1.298438e-05,1.930327e-05
5.640000e+03,8.175030e-06,1.424774e-05,2.821078e-05
5.641000e+03,6.397295e-06,1.386874e-05,1.709738e-05
5.642000e+03,3.287735e-06,1.088675e-05,6.384368e-06
5.643000e+03,-5.199586e-06,1.676335e-06,-6.485723e-06
5.644000e+03,-1.112600e-05,-7.018664e-06,-2.058811e-05
5.645000e+03,-1.509752e-05,-1.341855e-05,-2.862256e-05
5.646000e+03,-2.141454e-05,-2.352676e-05,-3.598018e-05
5.647000e+03,-2.506541e-05,-3.115821e-05,-3.620588e-05
5.648000e+03,-3.093362e-05,-4.144858e-05,-5.126445e-05
5.649000e+03,-2.980439e-05,-4.190562e-05,-5.351962e-05
5.650000e+03,-2.710215e-05,-3.905548e-05,-4.248354e-05
5.651000e+03,-2.545940e-05,-3.918482e-05,-4.585654e-05
5.652000e+03,-2.484531e-05,-3.800703e-05,-4.679315e-05
5.653000e+03,-2.242666e-05,-3.252849e-05,-2.679219e-05
5.654000e+03,-1.759366e-05,-2.376677e-05,-7.748512e-06
5.655000e+03,-1.207994e-05,-1.367964e-05,-7.487725e-06
5.656000e+03,-7.583886e-06,-4.261743e-06,-2.952552e-06
5.657000e+03,-5.411476e-06,1.449210e-06,1.753644e-06
5.658000e+03,-9.489580e-08,1.101193e-05,1.436238e-05
5.659000e+03,5.352832e-06,2.076354e-05,3.130517e-05
5.660000e+03,7.349323e-06,2.491030e-05,3.539775e-05
5.661000e+03,8.542110e-06,2.583330e-05,2.514636e-05
5.662000e+03,9.970630e-06,2.589525e-05,1.956262e-05
5.663000e+03,1.245541e-05,2.451500e-05,1.605087e-05
5.664000e+03,1.123109e-05,1.915514e-05,1.431922e-05
5.665000e+03,9.949708e-06,1.224873e-05,1.159452e-05
5.666000e+03,7.516433e-06,3.658935e-06,2.319092e-06
5.667000e+03,8.210173e-06,7.638016e-07,2.749714e-06
5.668000e+03,9.653905e-06,-1.301552e-06,1.703561e-07
5.669000e+03,1.111589e-05,-2.533307e-06,-9.200702e-09
5.670000e+03,1.028772e-05,-5.213136e-06,-1.794304e-06
5.671000e+03,1.106164e-05,-3.098274e-06,-8.167546e-06
5.672000e+03,1.800334e-05,6.689051e-06,-1.162506e-06
5.673000e+03,2.507148e-05,1.969596e-05,2.231786e-05
5.674000e+03,2.758397e-05,2.734026e-05,4.141775e-05
5.675000e+03,3.469143e-05,4.036616e-05,5.932123e-05
5.676000e+03,3.798406e-05,4.884038e-05,5.602714e-05
5.677000e+03,3.832212e-05,5.318680e-05,6.418342e-05
5.678000e+03,3.742196e-05,5.463850e-05,7.482087e-05
5.679000e+03,3.619246e-05,5.349361e-05,6.873568e-05
5.680000e+03,2.979613e-05,4.486865e-05,6.307223e-05
5.681000e+03,2.372061e-05,3.600094e-05,5.159396e-05
5.682000e+03,1.392445e-05,2.083186e-05,2.551446e-05
5.683000e+03,2.195579e-06,3.850842e-06,1.011112e-05
5.684000e+03,-9.842199e-06,-1.316073e-05,-8.673001e-06
5.685000e+03,-2.006379e-05,-2.691451e-05,-2.560426e-05
5.686000e+03,-2.917459e-05,-3.898436e-05,-4.325778e-05
5.687000e+03,-4.165460e-05,-5.346643e-05,-6.531229e-05
5.688000e+03,-5.200365e-05,-6.536055e-05,-7.509686e-05
5.689000e+03,-5.785243e-05,-7.088048e-05,-8.118027e-05
5.690000e+03,-6.097147e-05,-7.406618e-05,-8.803921e-05
5.691000e+03,-6.446247e-05,-7.701168e-05,-1.055368e-04
5.692000e+03,-6.720800e-05,-7.700779e-05,-1.129691e-04
5.693000e+03,-6.662116e-05,-7.285200e-05,-1.006332e-04
5.694000e+03,-6.229902e-05,-6.490403e-05,-9.185988e-05
5.695000e+03,-5.670970e-05,-5.610497e-05,-8.241973e-05
5.696000e+03,-4.770916e-05,-4.427571e-05,-4.818525e-05
5.697000e+03,-4.170975e-05,-3.694566e-05,-3.348150e-05
5.698000e+03,-3.422513e-05,-2.715931e-05,-2.296512e-05
5.699000e+03,-2.423997e-05,-1.614128e-05,-1.100137e-05
5.700000e+03,-1.771236e-05,-1.087118e-05,-2.018054e-05
5.701000e+03,-1.150476e-05,-6.713470e-06,-1.090494e-05
5.702000e+03,-5.777722e-06,-3.168024e-06,1.795302e-07
5.703000e+03,9.668965e-08,1.942086e-06,8.217827e-06
5.704000e+03,3.732676e-06,3.953715e-06,9.452130e-06
5.705000e+03,9.405729e-06,8.640535e-06,1.233415e-05
5.706000e+03,1.511328e-05,1.495645e-05,1.623403e-05
5.707000e+03,1.777901e-05,1.681766e-05,3.120682e-05
5.708000e+03,2.063982e-05,2.031197e-05,4.107348e-05
5.709000e+03,2.627561e-05,2.703668e-05,4.051701e-05
5.710000e+03,3.065911e-05,3.186113e-05,3.664635e-05
5.711000e+03,3.415048e-05,3.461344e-05,3.907329e-05
5.712000e+03,3.520510e-05,3.478192e-05,4.259270e-05
5.713000e+03,3.653438e-05,3.695425e-05,3.639601e-05
5.714000e+03,3.510271e-05,3.575242e-05,4.062560e-05
5.715000e+03,3.467048e-05,3.504210e-05,4.761320e-05
5.716000e+03,3.445042e-05,3.541522e-05,4.625963e-05
5.717000e+03,3.565055e-05,3.780081e-05,3.968215e-05
5.718000e+03,3.901691e-05,4.225305e-05,3.882685e-05
5.719000e+03,4.065781e-05,4.480511e-05,4.503915e-05
5.720000e+03,4.160595e-05,4.667341e-05,4.064366e-05
5.721000e+03,4.164392e-05,4.739245e-05,4.943200e-05
5.722000e+03,3.963965e-05,4.571547e-05,5.538444e-05
5.723000e+03,3.862242e-05,4.646237e-05,5.503811e-05
5.724000e+03,4.064678e-05,4.970963e-05,5.446244e-05
5.725000e+03,3.902393e-05,4.664020e-05,5.181886e-05
5.726000e+03,3.699832e-05,4.192443e-05,4.981407e-05
5.727000e+03,3.345010e-05,3.600400e-05,3.520131e-05
5.728000e+03,2.945462e-05,2.997632e-05,2.722589e-05
5.729000e+03,2.827058e-05,2.659831e-05,2.805484e-05
5.730000e+03,2.522076e-05,2.195003e-05,3.384930e-05
5.731000e+03,2.457291e-05,1.941798e-05,3.044160e-05
5.732000e+03,2.099698e-05,1.512204e-05,1.477562e-05
5.733000e+03,1.368508e-05,5.423485e-06,5.507532e-07
5.734000e+03,6.137234e-06,-3.794949e-06,-2.487872e-06
5.735000e+03,5.818786e-06,-3.107967e-06,3.750942e-06
5.736000e+03,5.885774e-06,-3.420466e-07,9.094201e-07
5.737000e+03,2.100875e-06,-2.889571e-06,4.566666e-06
5.738000e+03,-5.415914e-06,-8.456661e-06,-1.014614e-05
5.739000e+03,-5.916040e-06,-5.773358e-06,-1.446590e-05
5.740000e+03,-5.568095e-06,-1.182641e-06,-5.500408e-06
5.741000e+03,-5.465794e-06,2.305984e-06,-5.098353e-06
5.742000e+03,-9.432346e-06,-1.366908e-07,-1.269693e-05
5.743000e+03,-9.777479e-06,9.196766e-07,-1.590746e-05
5.744000e+03,-1.147447e-05,-5.322231e-07,-1.417134e-05
5.745000e+03,-1.371885e-05,-1.959829e-06,-1.194573e-05
5.746000e+03,-1.316496e-05,-2.584325e-06,-5.321949e-06
5.747000e+03,-1.816163e-05,-1.170539e-05,-1.231870e-05
5.748000e+03,-2.253867e-05,-2.090141e-05,-3.684569e-05
5.749000e+03,-2.605310e-05,-3.041814e-05,-4.162028e-05
5.750000e+03,-2.633969e-05,-3.718126e-05,-4.172790e-05
5.751000e+03,-2.794010e-05,-4.328118e-05,-4.697993e-05
5.752000e+03,-2.693648e-05,-4.587306e-05,-4.464891e-05
5.753000e+03,-2.994264e-05,-5.123584e-05,-5.023495e-05
5.754000e+03,-2.797326e-05,-5.037790e-05,-4.457894e-05
5.755000e+03,-2.436046e-05,-4.510870e-05,-3.217003e-05
5.756000e+03,-1.820234e-05,-3.638378e-05,-2.479697e-05
5.757000e+03,-1.320332e-05,-2.433132e-05,-1.715468e-05
5.758000e+03,-8.496317e-06,-1.235131e-05,-7.332164e-06
5.759000e+03,-2.926329e-06,1.596899e-06,6.081239e-06
5.760000e+03,8.277253e-07,1.323685e-05,1.703251e-05
5.761000e+03,3.486276e-06,2.286796e-05,2.373739e-05
5.762000e+03,1.542119e-06,2.607380e-05,2.704419e-05
5.763000e+03,1.613280e-06,2.880787e-05,3.325398e-05
5.764000e+03,-8.256326e-07,2.632675e-05,2.955306e-05
5.765000e+03,-5.809358e-06,1.691666e-05,7.131718e-06
5.766000e+03,-1.193365e-05,7.117148e-06,-6.649575e-06
5.767000e+03,-1.825622e-05,-5.448759e-06,-1.290870e-05
5.768000e+03,-2.422210e-05,-1.983946e-05,-3.180322e-05
5.769000e+03,-3.023865e-05,-3.631605e-05,-5.628230e-05
5.770000e+03,-3.485389e-05,-5.146331e-05,-7.215859e-05
5.771000e+03,-3.879228e-05,-6.457960e-05,-8.459089e-05
5.772000e+03,-3.988849e-05,-7.254023e-05,-9.516085e-05
5.773000e+03,-3.722007e-05,-7.457819e-05,-9.251106e-05
5.774000e+03,-3.186196e-05,-6.934652e-05,-8.000828e-05
5.775000e+03,-2.253167e-05,-5.732748e-05,-6.236972e-05
5.776000e+03,-1.141244e-05,-3.904787e-05,-4.223339e-05
5.777000e+03,3.452173e-06,-1.371793e-05,-2.272794e-05
5.778000e+03,1.638265e-05,1.164791e-05,1.180497e-05
5.779000e+03,2.935441e-05,3.663472e-05,4.649255e-05
5.780000e+03,4.700141e-05,6.670924e-05,7.585253e-05
5.781000e+03,5.913742e-05,9.078415e-05,9.716283e-05
5.782000e+03,6.947535e-05,1.080066e-04,1.085608e-04
5.783000e+03,7.734033e-05,1.201107e-04,1.261473e-04
5.784000e+03,8.330392e-05,1.260544e-04,1.468317e-04
5.785000e+03,8.493037e-05,1.240907e-04,1.518480e-04
5.786000e+03,8.328260e-05,1.156415e-04,1.494488e-04
5.787000e+03,7.705263e-05,9.884461e-05,1.210108e-04
5.788000e+03,6.724038e-05,7.701169e-05,8.624842e-05
5.789000e+03,5.874635e-05,5.552311e-05,6.691236e-05
5.790000e+03,4.823087e-05,3.320227e-05,4.342488e-05
5.791000e+03,3.933610e-05,1.392371e-05,3.084707e-05
5.792000e+03,2.766569e-05,-3.856193e-06,6.495403e-06
5.793000e+03,1.774027e-05,-1.751107e-05,-2.236614e-05
5.794000e+03,1.193536e-05,-2.363823e-05,-3.579684e-05
5.795000e+03,3.516146e-06,-2.893212e-05,-4.292945e-05
5.796000e+03,2.293591e-06,-2.392342e-05,-3.331849e-05
5.797000e+03,2.443400e-06,-1.487663e-05,-2.594639e-05
5.798000e+03,3.507888e-06,-3.038529e-06,-1.472283e-05
5.799000e+03,5.515768e-06,9.897988e-06,6.746461e-06
5.800000e+03,1.327312e-05,2.811628e-05,2.921728e-05
5.801000e+03,1.835870e-05,4.097958e-05,3.168314e-05
5.802000e+03,2.551450e-05,5.525585e-05,3.288845e-05
5.803000e+03,2.824170e-05,6.017573e-05,4.185279e-05
5.804000e+03,3.263079e-05,6.547408e-05,6.409301e-05
5.805000e+03,3.304951e-05,6.147366e-05,6.746993e-05
5.806000e+03,3.418617e-05,5.749376e-05,5.734082e-05
5.807000e+03,3.186958e-05,4.760596e-05,5.725803e-05
5.808000e+03,2.715440e-05,3.241925e-05,5.687974e-05
5.809000e+03,2.213757e-05,1.816243e-05,3.017312e-05
5.810000e+03,1.419214e-05,8.516528e-07,1.418811e-05
5.811000e+03,5.923345e-06,-1.479684e-05,8.131571e-06
5.812000e+03,-2.058388e-06,-2.700207e-05,-1.123493e-05
5.813000e+03,-6.241587e-06,-3.263759e-05,-1.745060e-05
5.814000e+03,-1.297546e-05,-3.836536e-05,-2.332504e-05
5.815000e+03,-2.011777e-05,-4.155907e-05,-3.800562e-05
5.816000e+03,-2.586949e-05,-4.054575e-05,-4.396299e-05
5.817000e+03,-3.089192e-05,-3.719320e-05,-4.640290e-05
5.818000e+03,-3.387604e-05,-3.225828e-05,-4.061472e-05
5.819000e+03,-3.650214e-05,-2.684464e-05,-3.531522e-05
5.820000e+03,-3.971216e-05,-2.451102e-05,-4.543945e-05
5.821000e+03,-3.989852e-05,-1.971072e-05,-4.367689e-05
5.822000e+03,-4.234472e-05,-2.001653e-05,-3.724036e-05
5.823000e+03,-4.214009e-05,-1.984047e-05,-4.100266e-05
5.824000e+03,-4.490856e-05,-2.560306e-05,-5.361943e-05
5.825000e+03,-4.872286e-05,-3.411432e-05,-4.737996e-05
5.826000e+03,-5.098633e-05,-4.357687e-05,-4.766428e-05
5.827000e+03,-5.402442e-05,-5.669643e-05,-5.761258e-05
5.828000e+03,-5.594512e-05,-6.762774e-05,-6.914643e-05
5.829000e+03,-5.506451e-05,-7.279867e-05,-8.114969e-05
5.830000e+03,-5.283575e-05,-7.465537e-05,-8.193527e-05
5.831000e+03,-5.666637e-05,-8.294318e-05,-8.147549e-05
5.832000e+03,-5.503602e-05,-8.261196e-05,-7.648666e-05
5.833000e+03,-5.529238e-05,-8.098743e-05,-8.246865e-05
5.834000e+03,-5.057344e-05,-7.197503e-05,-7.182619e-05
5.835000e+03,-4.314726e-05,-5.728738e-05,-4.914120e-05
5.836000e+03,-3.603375e-05,-4.186023e-05,-4.155733e-05
5.837000e+03,-2.809791e-05,-2.454359e-05,-3.115840e-05
5.838000e+03,-2.606018e-05,-1.475136e-05,-1.936863e-05
5.839000e+03,-1.977852e-05,-2.414022e-06,-3.334566e-06
5.840000e+03,-1.738777e-05,3.861636e-06,7.145635e-07
5.841000e+03,-1.949100e-05,1.392209e-06,6.247087e-08
5.842000e+03,-2.041531e-05,-1.885541e-06,6.315242e-06
5.843000e+03,-2.378958e-05,-9.744224e-06,-7.144417e-06
5.844000e+03,-2.685024e-05,-1.900711e-05,-2.434569e-05
5.845000e+03,-3.144097e-05,-3.102916e-05,-4.531826e-05
5.846000e+03,-3.669526e-05,-4.445563e-05,-5.608791e-05
5.847000e+03,-3.770719e-05,-5.139432e-05,-5.139918e-05
5.848000e+03,-4.171248e-05,-6.057492e-05,-7.120609e-05
5.849000e+03,-4.280088e-05,-6.399569e-05,-6.565021e-05
5.850000e+03,-4.307072e-05,-6.324816e-05,-5.651241e-05
5.851000e+03,-4.056855e-05,-5.931317e-05,-5.670336e-05
5.852000e+03,-3.465706e-05,-4.790543e-05,-4.294299e-05
5.853000e+03,-2.807653e-05,-3.527865e-05,-3.540304e-05
5.854000e+03,-2.005800e-05,-2.048070e-05,-2.316549e-05
5.855000e+03,-1.375445e-05,-7.640383e-06,-1.186899e-05
5.856000e+03,-6.837706e-06,5.221550e-06,1.278777e-05
5.857000e+03,-2.209002e-06,1.335876e-05,2.019859e-05
5.858000e+03,1.109509e-06,1.959942e-05,1.289325e-05
5.859000e+03,1.876550e-06,1.997447e-05,1.639624e-05
5.860000e+03,6.867227e-06,2.410030e-05,2.848872e-05
5.861000e+03,8.540163e-06,2.255301e-05,2.066813e-05
5.862000e+03,6.819530e-06,1.604447e-05,2.316468e-05
5.863000e+03,6.524881e-06,1.136555e-05,3.379707e-05
5.864000e+03,5.412838e-06,5.461662e-06,1.526415e-05
5.865000e+03,1.412494e-06,-3.953920e-06,-4.403017e-06
5.866000e+03,-3.012179e-06,-1.231301e-05,-1.459739e-05
5.867000e+03,-7.835514e-06,-2.031267e-05,-1.115385e-05
5.868000e+03,-1.270883e-05,-2.782423e-05,-1.063767e-05
5.869000e+03,-1.848217e-05,-3.280706e-05,-3.378568e-05
5.870000e+03,-2.150996e-05,-3.298576e-05,-4.098884e-05
5.871000e+03,-1.979318e-05,-2.734187e-05,-3.297432e-05
5.872000e+03,-1.995437e-05,-2.466415e-05,-2.341059e-05
5.873000e+03,-2.076549e-05,-2.014840e-05,-2.239900e-05
5.874000e+03,-1.965727e-05,-1.507286e-05,-2.672176e-05
5.875000e+03,-1.654925e-05,-8.374266e-06,-1.860513e-05
5.876000e+03,-1.434900e-05,-4.188722e-06,-1.413948e-05
5.877000e+03,-1.626084e-05,-6.153122e-06,-1.450389e-05
5.878000e+03,-1.574177e-05,-6.095140e-06,-6.689811e-06
5.879000e+03,-1.536438e-05,-6.457556e-06,-1.520494e-05
5.880000e+03,-1.297569e-05,-5.817698e-06,-1.546035e-05
5.881000e+03,-1.310916e-05,-1.065322e-05,-9.453289e-06
5.882000e+03,-1.325779e-05,-1.600577e-05,-1.664598e-05
5.883000e+03,-9.775837e-06,-1.573145e-05,-2.057537e-05
5.884000e+03,-8.461261e-06,-1.835221e-05,-2.275906e-05
5.885000e+03,-5.814229e-06,-1.922173e-05,-2.261137e-05
5.886000e+03,-3.073462e-06,-1.739092e-05,-1.594134e-05
5.887000e+03,-2.945021e-06,-1.726405e-05,-3.622984e-06
5.888000e+03,-2.994813e-07,-1.304390e-05,-5.233325e-06
5.889000e+03,3.319033e-06,-5.908819e-06,1.277074e-06
5.890000e+03,7.582957e-06,2.537354e-06,8.748617e-06
5.891000e+03,1.238600e-05,1.236905e-05,2.277854e-05
5.892000e+03,1.739267e-05,2.255452e-05,3.733577e-05
5.893000e+03,2.266059e-05,3.259120e-05,3.914748e-05
5.894000e+03,2.266069e-05,3.532087e-05,3.667000e-05
5.895000e+03,2.344238e-05,3.794381e-05,3.318731e-05
5.896000e+03,2.224081e-05,3.785808e-05,3.076857e-05
5.897000e+03,2.030193e-05,3.631911e-05,2.923325e-05
5.898000e+03,1.970915e-05,3.363783e-05,3.302533e-05
5.899000e+03,1.427587e-05,2.370253e-05,2.922523e-05
5.900000e+03,1.206800e-05,1.630147e-05,2.646523e-05
5.901000e+03,6.601948e-06,4.643404e-06,3.866458e-06
5.902000e+03,5.904469e-06,2.365872e-06,-1.247010e-07
5.903000e+03,4.947273e-06,-3.249168e-06,5.116245e-07
5.904000e+03,5.748990e-06,-4.818797e-06,-1.286756e-05
5.905000e+03,4.770910e-06,-7.980737e-06,-2.130691e-05
5.906000e+03,6.113624e-06,-7.668031e-06,-1.212671e-05
5.907000e+03,7.536604e-06,-6.137978e-06,-1.050787e-05
5.908000e+03,8.917797e-06,-2.667104e-06,-7.043601e-06
5.909000e+03,1.056954e-05,1.444885e-06,2.085663e-06
5.910000e+03,1.199325e-05,5.623227e-06,5.632948e-06
5.911000e+03,1.561746e-05,1.276798e-05,1.601736e-05
5.912000e+03,1.987277e-05,2.107556e-05,2.448792e-05
5.913000e+03,2.136069e-05,2.618833e-05,2.924830e-05
5.914000e+03,2.398956e-05,3.259630e-05,4.055779e-05
5.915000e+03,2.803564e-05,3.858318e-05,4.298041e-05
5.916000e+03,2.925612e-05,4.187504e-05,4.359196e-05
5.917000e+03,3.086401e-05,4.418940e-05,4.640443e-05
5.918000e+03,2.816153e-05,4.164678e-05,4.302753e-05
5.919000e+03,2.634752e-05,3.930314e-05,5.122676e-05
5.920000e+03,2.203351e-05,3.263797e-05,5.150770e-05
5.921000e+03,1.672679e-05,2.272421e-05,3.825859e-05
5.922000e+03,1.076466e-05,1.278382e-05,1.730529e-05
5.923000e+03,6.544225e-06,5.149061e-06,-5.616731e-06
5.924000e+03,3.266931e-06,-2.031762e-06,-1.248921e-05
5.925000e+03,-2.139379e-06,-1.063152e-05,-1.040399e-05
5.926000e+03,-4.849044e-06,-1.456530e-05,-1.488570e-05
5.927000e+03,-7.690442e-06,-1.859812e-05,-2.086262e-05
5.928000e+03,-1.123844e-05,-2.369913e-05,-2.444311e-05
5.929000e+03,-1.207136e-05,-2.303433e-05,-2.827976e-05
5.930000e+03,-1.207418e-05,-2.259492e-05,-3.071877e-05
5.931000e+03,-1.354880e-05,-2.264957e-05,-3.577867e-05
5.932000e+03,-8.450288e-06,-1.504473e-05,-3.860307e-05
5.933000e+03,-6.494428e-06,-1.199872e-05,-3.817723e-05
5.934000e+03,-1.232939e-06,-3.707968e-06,-1.250385e-05
5.935000e+03,7.337498e-06,1.005554e-05,1.163067e-05
5.936000e+03,1.527978e-05,2.134024e-05,2.227750e-05
5.937000e+03,2.320966e-05,3.312797e-05,3.979042e-05
5.938000e+03,3.046855e-05,4.351358e-05,5.076214e-05
5.939000e+03,3.544054e-05,4.862888e-05,5.376418e-05
5.940000e+03,4.018586e-05,5.327649e-05,6.140600e-05
5.941000e+03,4.396524e-05,5.663036e-05,7.476814e-05
5.942000e+03,4.452448e-05,5.498203e-05,7.190489e-05
5.943000e+03,4.682564e-05,5.431034e-05,6.305539e-05
5.944000e+03,4.681169e-05,5.109189e-05,5.820903e-05
5.945000e+03,4.340387e-05,4.284078e-05,5.001571e-05
5.946000e+03,3.790946e-05,3.360074e-05,4.740697e-05
5.947000e+03,3.189670e-05,2.472121e-05,4.472664e-05
5.948000e+03,3.097230e-05,2.203792e-05,3.665553e-05
5.949000e+03,2.752600e-05,1.692870e-05,2.553278e-05
5.950000e+03,2.144471e-05,9.470230e-06,9.287606e-06
5.951000e+03,1.709133e-05,5.244328e-06,5.976183e-06
5.952000e+03,1.549360e-05,6.105444e-06,1.674122e-05
5.953000e+03,1.246728e-05,6.094422e-06,-1.688639e-06
5.954000e+03,1.030402e-05,6.857771e-06,-1.196388e-05
5.955000e+03,1.049546e-05,1.012755e-05,-5.761638e-06
5.956000e+03,9.566904e-06,1.164450e-05,-6.550336e-06
5.957000e+03,1.165590e-05,1.638352e-05,9.370409e-06
5.958000e+03,1.212464e-05,1.929238e-05,2.237314e-05
5.959000e+03,9.965985e-06,1.752653e-05,2.238535e-05
5.960000e+03,1.002931e-05,1.860422e-05,1.093459e-05
5.961000e+03,1.068367e-05,1.892431e-05,1.146998e-05
5.962000e+03,9.245736e-06,1.453995e-05,1.329469e-05
5.963000e+03,6.110060e-06,8.094368e-06,1.556031e-06
5.964000e+03,4.207992e-06,2.130274e-06,-2.664458e-06
5.965000e+03,3.838324e-06,-1.008036e-06,6.860632e-06
5.966000e+03,1.304606e-06,-7.439796e-06,-9.205491e-07
5.967000e+03,-1.349911e-06,-1.337355e-05,-1.833486e-05
5.968000e+03,8.564986e-07,-1.221037e-05,-1.843710e-05
5.969000e+03,4.074635e-06,-7.235368e-06,-8.679757e-06
5.970000e+03,6.024335e-06,-3.449738e-06,5.488878e-06
5.971000e+03,8.460415e-06,1.758801e-06,6.788304e-06
5.972000e+03,1.175797e-05,8.220703e-06,1.776925e-05
5.973000e+03,1.480567e-05,1.546730e-05,3.048635e-05
5.974000e+03,1.649009e-05,2.031912e-05,2.369393e-05
5.975000e+03,1.377671e-05,1.882690e-05,9.228218e-06
5.976000e+03,1.419563e-05,2.224895e-05,5.812270e-06
5.977000e+03,1.362981e-05,2.247250e-05,1.044867e-05
5.978000e+03,1.368401e-05,2.394623e-05,1.979429e-05
5.979000e+03,1.183359e-05,2.108856e-05,1.926473e-05
5.980000e+03,1.106470e-05,1.887582e-05,1.717264e-05
5.981000e+03,1.081466e-05,1.694525e-05,2.053476e-05
5.982000e+03,8.979522e-06,1.207725e-05,1.591807e-05
5.983000e+03,4.456574e-06,4.328886e-06,4.335517e-06
5.984000e+03,6.645039e-06,4.177522e-06,5.433438e-06
5.985000e+03,4.829520e-06,-1.352960e-06,1.367437e-06
5.986000e+03,5.380639e-06,-2.527376e-06,-4.483081e-06
5.987000e+03,4.030632e-06,-5.998246e-06,-5.353706e-06
5.988000e+03,5.262820e-06,-5.030598e-06,-7.323084e-06
5.989000e+03,8.206805e-06,-1.338677e-06,-1.852389e-06
5.990000e+03,7.176337e-06,-1.109442e-06,7.813560e-06
5.991000e+03,9.005429e-06,3.310075e-06,7.794281e-07
5.992000e+03,1.105566e-05,7.559842e-06,1.262266e-05
5.993000e+03,1.353780e-05,1.495392e-05,2.461971e-05
5.994000e+03,1.541369e-05,2.128901e-05,2.090721e-05
5.995000e+03,1.165264e-05,1.998747e-05,2.041001e-05
5.996000e+03,8.186900e-06,1.838954e-05,1.697552e-05
5.997000e+03,4.807960e-06,1.467927e-05,1.651074e-05
5.998000e+03,2.209359e-06,1.138626e-05,6.328482e-06
5.999000e+03,7.740528e-07,8.867255e-06,1.686508e-06
6.000000e+03,-2.603024e-07,4.533566e-06,6.773561e-06
6.001000e+03,-4.025550e-06,-3.195996e-06,-1.120721e-05
6.002000e+03,-3.347997e-06,-4.831607e-06,-2.517827e-05
6.003000e+03,-4.819830e-06,-1.074643e-05,-2.237380e-05
6.004000e+03,-4.667904e-06,-1.469425e-05,-1.957831e-05
6.005000e+03,-8.801383e-06,-2.272120e-05,-2.783445e-05
6.006000e+03,-4.933615e-06,-1.987306e-05,-2.618329e-05
6.007000e+03,-1.660300e-06,-1.606018e-05,-2.061876e-05
6.008000e+03,3.907928e-06,-7.188287e-06,-3.072358e-06
6.009000e+03,8.872836e-06,2.219407e-06,4.210222e-06
6.010000e+03,1.590778e-05,1.341764e-05,1.634723e-05
6.011000e+03,1.881908e-05,1.993301e-05,2.728519e-05
6.012000e+03,2.118800e-05,2.531428e-05,2.529201e-05
6.013000e+03,2.458808e-05,3.238697e-05,2.448862e-05
6.014000e+03,3.070337e-05,4.233664e-05,4.594129e-05
6.015000e+03,3.375621e-05,4.797658e-05,4.782450e-05
6.016000e+03,3.999400e-05,5.661983e-05,6.018814e-05
6.017000e+03,4.332668e-05,5.995185e-05,6.998409e-05
6.018000e+03,4.540574e-05,6.037790e-05,6.430101e-05
6.019000e+03,4.703263e-05,5.828912e-05,6.146561e-05
6.020000e+03,4.607543e-05,5.290360e-05,6.149225e-05
6.021000e+03,4.059332e-05,4.132577e-05,5.608934e-05
6.022000e+03,4.059065e-05,3.667861e-05,5.205466e-05
6.023000e+03,3.953441e-05,3.202989e-05,4.615262e-05
6.024000e+03,3.686372e-05,2.717006e-05,4.535148e-05
6.025000e+03,3.438509e-05,2.274052e-05,3.561394e-05
6.026000e+03,3.048831e-05,1.887249e-05,1.470592e-05
6.027000e+03,2.773650e-05,1.856535e-05,2.220017e-05
6.028000e+03,2.562047e-05,1.943969e-05,3.151090e-05
6.029000e+03,2.491923e-05,2.314661e-05,3.052926e-05
6.030000e+03,2.406742e-05,2.663062e-05,3.202518e-05
6.031000e+03,2.024491e-05,2.597357e-05,3.677541e-05
6.032000e+03,1.561597e-05,2.534513e-05,2.943984e-05
6.033000e+03,7.596785e-06,1.926255e-05,2.053173e-05
6.034000e+03,4.011830e-06,1.846752e-05,1.778784e-05
6.035000e+03,7.325127e-07,1.644963e-05,1.112589e-05
6.036000e+03,-7.963011e-06,5.536462e-06,1.924455e-06
6.037000e+03,-1.388694e-05,-3.545931e-06,-4.584417e-06
6.038000e+03,-2.837687e-05,-2.410513e-05,-3.001872e-05
6.039000e+03,-3.977308e-05,-4.193788e-05,-5.566584e-05
6.040000e+03,-4.908052e-05,-5.749990e-05,-7.339351e-05
6.041000e+03,-5.664014e-05,-6.986590e-05,-8.663662e-05
6.042000e+03,-6.013299e-05,-7.590775e-05,-9.584236e-05
6.043000e+03,-6.490804e-05,-8.351874e-05,-1.018154e-04
6.044000e+03,-6.498177e-05,-8.540666e-05,-9.579323e-05
6.045000e+03,-6.010299e-05,-7.907964e-05,-9.350470e-05
6.046000e+03,-5.484876e-05,-7.144346e-05,-9.813176e-05
6.047000e+03,-4.920537e-05,-6.395607e-05,-8.866654e-05
6.048000e+03,-3.961027e-05,-5.012282e-05,-7.204344e-05
6.049000e+03,-2.857046e-05,-3.408388e-05,-5.157114e-05
6.050000e+03,-1.422483e-05,-1.351508e-05,-1.468831e-05
6.051000e+03,-2.038674e-06,2.693226e-06,1.477927e-05
6.052000e+03,7.326549e-06,1.567277e-05,3.023529e-05
6.053000e+03,1.673710e-05,2.888427e-05,3.852575e-05
6.054000e+03,2.433349e-05,3.810903e-05,4.712856e-05
6.055000e+03,3.119559e-05,4.544210e-05,5.438924e-05
6.056000e+03,3.635080e-05,4.969737e-05,5.946543e-05
6.057000e+03,4.073946e-05,5.338088e-05,6.629356e-05
6.058000e+03,3.859041e-05,4.774104e-05,6.465434e-05
6.059000e+03,3.713446e-05,4.366809e-05,5.947129e-05
6.060000e+03,3.696835e-05,4.049798e-05,4.792820e-05
6.061000e+03,3.490611e-05,3.664733e-05,4.583528e-05
6.062000e+03,3.032249e-05,2.868016e-05,4.239959e-05
6.063000e+03,2.983326e-05,2.715730e-05,4.806636e-05
6.064000e+03,2.086879e-05,1.459559e-05,2.107869e-05
6.065000e+03,1.503838e-05,7.185208e-06,1.395894e-06
6.066000e+03,1.352108e-05,6.711618e-06,9.264641e-06
6.067000e+03,1.184503e-05,6.939961e-06,6.004547e-06
6.068000e+03,4.262200e-06,-2.496428e-07,-3.142659e-06
6.069000e+03,-2.229691e-06,-6.124541e-06,-9.637214e-06
6.070000e+03,-3.778290e-06,-5.428005e-06,-1.520507e-05
6.071000e+03,-2.927220e-06,-2.996148e-06,-1.263558e-05
6.072000e+03,-3.354011e-06,-1.639076e-06,-1.162644e-05
6.073000e+03,-8.537321e-07,3.061790e-06,-9.022078e-06
6.074000e+03,-2.929052e-06,1.030051e-06,-7.102773e-06
6.075000e+03,-3.226145e-06,1.645842e-06,4.664397e-06
6.076000e+03,-2.800354e-06,1.916678e-06,9.068736e-06
6.077000e+03,-3.501247e-06,7.762487e-07,6.737421e-06
6.078000e+03,-3.710289e-08,4.344841e-06,7.680661e-06
6.079000e+03,-7.072734e-07,1.814154e-06,-6.306353e-06
6.080000e+03,-6.154158e-07,6.982343e-07,1.017125e-07
6.081000e+03,4.504287e-06,6.567485e-06,8.548473e-06
6.082000e+03,5.256011e-06,6.727971e-06,7.446524e-07
6.083000e+03,4.074666e-06,3.983297e-06,9.530904e-06
6.084000e+03,8.504850e-07,-5.152165e-07,5.477395e-06
6.085000e+03,1.617151e-06,-5.238436e-07,-3.043909e-07
6.086000e+03,6.165101e-07,-2.552779e-06,6.722786e-06
6.087000e+03,-7.801587e-07,-3.885883e-06,4.560554e-06
6.088000e+03,-4.887733e-06,-8.007662e-06,-1.373577e-05
6.089000e+03,-8.149343e-06,-1.144933e-05,-2.232522e-05
6.090000e+03,-1.235068e-05,-1.617534e-05,-2.456357e-05
6.091000e+03,-1.266967e-05,-1.558809e-05,-7.182461e-06
6.092000e+03,-1.307574e-05,-1.475035e-05,-7.990515e-06
6.093000e+03,-1.305639e-05,-1.353277e-05,-1.402893e-05
6.094000e+03,-1.395357e-05,-1.232252e-05,-1.181459e-05
6.095000e+03,-1.635331e-05,-1.392705e-05,-1.911626e-05
6.096000e+03,-1.532427e-05,-1.261631e-05,-5.023367e-06
6.097000e+03,-1.648118e-05,-1.325822e-05,-2.909215e-06
6.098000e+03,-1.984807e-05,-1.728609e-05,-2.141274e-05
6.099000e+03,-2.061394e-05,-1.814395e-05,-3.151332e-05
6.100000e+03,-1.929109e-05,-1.680313e-05,-2.638921e-05
6.101000e+03,-1.923580e-05,-1.780761e-05,-1.150946e-05
6.102000e+03,-2.035168e-05,-2.016743e-05,-1.620083e-05
6.103000e+03,-2.252837e-05,-2.450596e-05,-3.639164e-05
6.104000e+03,-2.110183e-05,-2.423384e-05,-4.443629e-05
6.105000e+03,-1.917258e-05,-2.219730e-05,-3.662585e-05
6.106000e+03,-1.864434e-05,-2.389127e-05,-2.975083e-05
6.107000e+03,-1.164930e-05,-1.747367e-05,-2.369604e-05
6.108000e+03,-9.102923e-06,-1.622590e-05,-2.055734e-05
6.109000e+03,-8.669840e-06,-1.685611e-05,-1.753115e-05
6.110000e+03,-4.267952e-06,-1.166100e-05,-1.152427e-05
6.111000e+03,3.903301e-07,-5.290048e-06,-6.353484e-06
6.112000e+03,4.146988e-06,7.613626e-07,7.965451e-06
6.113000e+03,7.547144e-06,6.117104e-06,1.870771e-05
6.114000e+03,1.152997e-05,1.342559e-05,1.505275e-05
6.115000e+03,1.553181e-05,2.011558e-05,2.523630e-05
6.116000e+03,1.611707e-05,2.262933e-05,4.426339e-05
6.117000e+03,1.379513e-05,2.212971e-05,3.469204e-05
6.118000e+03,1.122784e-05,1.994579e-05,3.248704e-05
6.119000e+03,9.384166e-06,1.840917e-05,3.106363e-05
6.120000e+03,6.674218e-06,1.540046e-05,2.279103e-05
6.121000e+03,2.151527e-07,6.091440e-06,1.679740e-05
6.122000e+03,-3.301639e-06,8.206557e-07,1.155464e-05
6.123000e+03,-1.011595e-05,-8.397298e-06,-5.266423e-06
6.124000e+03,-2.054846e-05,-2.296595e-05,-3.033020e-05
6.125000e+03,-2.795548e-05,-3.410521e-05,-3.399982e-05
6.126000e+03,-3.498168e-05,-4.497668e-05,-4.295416e-05
6.127000e+03,-4.084835e-05,-5.369147e-05,-5.988045e-05
6.128000e+03,-4.472089e-05,-5.875665e-05,-7.586982e-05
6.129000e+03,-4.817620e-05,-6.202262e-05,-8.731151e-05
6.130000e+03,-4.660199e-05,-5.767098e-05,-6.975267e-05
6.131000e+03,-4.457662e-05,-5.353467e-05,-6.860174e-05
6.132000e+03,-4.046744e-05,-4.624728e-05,-6.872897e-05
6.133000e+03,-3.591845e-05,-3.888686e-05,-5.547376e-05
6.134000e+03,-2.980737e-05,-2.985471e-05,-3.721842e-05
6.135000e+03,-2.569239e-05,-2.304220e-05,-2.763003e-05
6.136000e+03,-2.135918e-05,-1.811008e-05,-1.903293e-05
6.137000e+03,-1.611646e-05,-1.183545e-05,-1.231916e-05
6.138000e+03,-1.287508e-05,-8.377219e-06,-5.870652e-07
6.139000e+03,-8.426311e-06,-3.206250e-06,1.085322e-05
6.140000e+03,-2.709057e-06,2.494132e-06,6.881352e-06
6.141000e+03,-4.456788e-06,-5.424444e-07,1.254483e-06
6.142000e+03,-4.218660e-06,-1.351908e-06,8.668523e-06
6.143000e+03,-4.426436e-06,-3.798362e-06,1.357019e-05
6.144000e+03,-7.090948e-06,-8.932682e-06,4.483513e-06
6.145000e+03,-7.456286e-06,-1.072034e-05,-4.354484e-06
6.146000e+03,-9.634581e-06,-1.369926e-05,-4.378639e-06
6.147000e+03,-1.264540e-05,-1.648748e-05,-7.203933e-06
6.148000e+03,-1.433421e-05,-1.784566e-05,-2.360934e-05
6.149000e+03,-1.687221e-05,-2.010125e-05,-3.466884e-05
6.150000e+03,-2.028306e-05,-2.437824e-05,-3.227679e-05
6.151000e+03,-2.533560e-05,-3.081001e-05,-4.173558e-05
6.152000e+03,-2.703766e-05,-3.309476e-05,-5.711666e-05
6.153000e+03,-2.847970e-05,-3.611837e-05,-5.665032e-05
6.154000e+03,-2.800112e-05,-3.693253e-05,-4.669438e-05
6.155000e+03,-2.605850e-05,-3.561031e-05,-4.334152e-05
6.156000e+03,-1.994503e-05,-2.851912e-05,-4.356852e-05
6.157000e+03,-1.283336e-05,-2.056189e-05,-4.479100e-05
6.158000e+03,-6.279388e-06,-1.343814e-05,-3.336532e-05
6.159000e+03,4.183387e-06,-1.030497e-06,-6.399406e-06
6.160000e+03,1.593811e-05,1.293299e-05,1.387074e-05
6.161000e+03,2.677534e-05,2.647566e-05,3.558424e-05
6.162000e+03,3.732867e-05,3.978687e-05,5.578921e-05
6.163000e+03,4.588153e-05,5.100753e-05,6.759628e-05
6.164000e+03,5.061132e-05,5.788394e-05,7.799458e-05
6.165000e+03,5.850972e-05,6.813628e-05,8.897484e-05
6.166000e+03,6.165428e-05,7.360600e-05,9.556737e-05
6.167000e+03,6.524345e-05,7.944410e-05,1.001717e-04
6.168000e+03,7.034612e-05,8.644175e-05,9.961114e-05
6.169000e+03,6.999627e-05,8.509172e-05,9.675889e-05
6.170000e+03,6.881482e-05,8.310377e-05,9.626021e-05
6.171000e+03,6.598122e-05,7.685818e-05,9.456997e-05
6.172000e+03,5.942528e-05,6.690807e-05,8.340374e-05
6.173000e+03,5.231545e-05,5.535918e-05,6.416706e-05
6.174000e+03,4.448553e-05,4.200924e-05,3.830281e-05
6.175000e+03,3.669340e-05,2.915237e-05,1.787920e-05
6.176000e+03,2.987133e-05,1.863891e-05,1.230250e-05
6.177000e+03,2.391953e-05,9.313680e-06,1.963787e-06
6.178000e+03,1.869866e-05,3.308526e-06,-1.991214e-06
6.179000e+03,1.533124e-05,4.418627e-07,4.816091e-06
6.180000e+03,1.141670e-05,-2.555242e-06,3.427163e-07
6.181000e+03,1.134375e-05,9.639517e-08,3.622353e-06
6.182000e+03,7.945061e-06,-7.627327e-07,-2.097829e-06
6.183000e+03,1.276775e-05,7.937081e-06,-3.822477e-06
6.184000e+03,1.028375e-05,8.699004e-06,4.407431e-06
6.185000e+03,1.227354e-05,1.452461e-05,1.304224e-05
6.186000e+03,1.221435e-05,1.708282e-05,6.857758e-06
6.187000e+03,1.224011e-05,1.975929e-05,1.092279e-05
6.188000e+03,1.551538e-05,2.680970e-05,2.595883e-05
6.189000e+03,1.892734e-05,3.248326e-05,4.533903e-05
6.190000e+03,1.601671e-05,2.995089e-05,3.306620e-05
6.191000e+03,1.532804e-05,2.789040e-05,2.493622e-05
6.192000e+03,1.181651e-05,2.188172e-05,1.752237e-05
6.193000e+03,1.226133e-05,1.971789e-05,2.481918e-05
6.194000e+03,8.747973e-06,1.257360e-05,2.740763e-05
6.195000e+03,2.476502e-06,-4.944575e-08,5.937950e-06
6.196000e+03,-1.199554e-07,-7.445167e-06,-1.338572e-05
6.197000e+03,-1.408339e-06,-1.214462e-05,-1.524422e-05
6.198000e+03,-5.158119e-06,-1.946566e-05,-2.404246e-05
6.199000e+03,-3.323897e-06,-1.893914e-05,-3.399384e-05
6.200000e+03,-1.837768e-06,-1.666988e-05,-2.381288e-05
6.201000e+03,5.121776e-07,-1.118215e-05,-3.685936e-06
6.202000e+03,5.393701e-06,-2.989149e-06,8.783799e-07
6.203000e+03,8.503899e-06,4.457452e-06,5.892595e-06
6.204000e+03,1.122695e-05,1.145880e-05,1.548609e-05
6.205000e+03,1.410419e-05,1.827102e-05,2.421978e-05
6.206000e+03,1.853462e-05,2.698367e-05,2.657194e-05
6.207000e+03,1.902873e-05,3.070066e-05,1.744933e-05
6.208000e+03,2.138232e-05,3.561973e-05,3.300982e-05
6.209000e+03,2.360858e-05,4.028370e-05,4.985752e-05
6.210000e+03,2.413879e-05,4.093427e-05,4.224823e-05
6.211000e+03,2.362326e-05,3.838122e-05,3.463066e-05
6.212000e+03,2.238386e-05,3.405322e-05,3.603685e-05
6.213000e+03,2.059426e-05,2.802239e-05,4.035774e-05
6.214000e+03,1.861155e-05,2.337271e-05,3.106966e-05
6.215000e+03,1.656898e-05,1.645288e-05,1.830562e-05
6.216000e+03,1.398502e-05,8.700772e-06,1.666894e-05
6.217000e+03,1.191123e-05,3.711682e-06,1.124635e-05
6.218000e+03,8.079597e-06,-2.905265e-06,5.466556e-06
6.219000e+03,5.704347e-06,-5.794511e-06,5.056913e-06
6.220000e+03,1.713417e-06,-9.778023e-06,-3.427667e-06
6.221000e+03,9.338858e-08,-9.347146e-06,-5.345427e-06
6.222000e+03,-9.941879e-07,-7.906136e-06,-4.757849e-06
6.223000e+03,-2.491925e-06,-5.400430e-06,-2.304168e-06
6.224000e+03,-6.915834e-06,-6.409849e-06,-3.573125e-06
6.225000e+03,-9.661438e-06,-4.873248e-06,-8.570197e-06
6.226000e+03,-1.145993e-05,-2.831456e-06,7.266136e-07
6.227000e+03,-1.752803e-05,-6.263375e-06,-8.434370e-06
6.228000e+03,-2.269001e-05,-9.576207e-06,-2.418087e-05
6.229000e+03,-2.573769e-05,-1.205418e-05,-2.465897e-05
6.230000e+03,-2.789188e-05,-1.491730e-05,-2.871731e-05
6.231000e+03,-2.986674e-05,-1.950908e-05,-3.588736e-05
6.232000e+03,-3.552767e-05,-2.918823e-05,-4.602890e-05
6.233000e+03,-3.827881e-05,-3.618630e-05,-4.328402e-05
6.234000e+03,-4.041712e-05,-4.389040e-05,-4.805390e-05
6.235000e+03,-4.252441e-05,-5.194505e-05,-6.386877e-05
6.236000e+03,-4.193344e-05,-5.581500e-05,-6.585148e-05
6.237000e+03,-3.946709e-05,-5.601290e-05,-6.709932e-05
6.238000e+03,-4.101252e-05,-5.993998e-05,-6.652551e-05
6.239000e+03,-3.962286e-05,-5.840323e-05,-5.335819e-05
6.240000e+03,-3.816329e-05,-5.533713e-05,-4.058175e-05
6.241000e+03,-3.224747e-05,-4.548082e-05,-3.313931e-05
6.242000e+03,-3.014851e-05,-3.959629e-05,-2.782365e-05
6.243000e+03,-2.655897e-05,-3.015219e-05,-1.880447e-05
6.244000e+03,-2.489321e-05,-2.168072e-05,-1.995897e-05
6.245000e+03,-2.136140e-05,-1.135325e-05,-9.907180e-06
6.246000e+03,-2.150939e-05,-5.509030e-06,-7.475106e-06
6.247000e+03,-2.264282e-05,-1.237609e-06,-6.821970e-06
6.248000e+03,-2.264701e-05,2.118005e-06,-1.078767e-05
6.249000e+03,-2.392390e-05,1.630873e-07,-1.201650e-05
6.250000e+03,-2.746378e-05,-6.754457e-06,-1.142120e-05
6.251000e+03,-3.099678e-05,-1.498383e-05,-1.613436e-05
6.252000e+03,-3.352634e-05,-2.482989e-05,-3.051388e-05
6.253000e+03,-3.478944e-05,-3.393712e-05,-4.343393e-05
6.254000e+03,-3.762766e-05,-4.566941e-05,-6.807417e-05
6.255000e+03,-3.797954e-05,-5.354304e-05,-8.119131e-05
6.256000e+03,-3.657886e-05,-5.831202e-05,-7.414542e-05
6.257000e+03,-3.614276e-05,-6.164900e-05,-7.121026e-05
6.258000e+03,-3.097302e-05,-5.787440e-05,-6.273245e-05
6.259000e+03,-2.519329e-05,-5.071406e-05,-5.771495e-05
6.260000e+03,-1.411228e-05,-3.621628e-05,-4.259015e-05
6.261000e+03,-1.825861e-06,-1.712663e-05,-1.452521e-05
6.262000e+03,1.046307e-05,2.630075e-06,1.796946e-05
6.263000e+03,2.197462e-05,2.101204e-05,2.946913e-05
6.264000e+03,3.700277e-05,4.443750e-05,5.041306e-05
6.265000e+03,4.555545e-05,5.959109e-05,8.354506e-05
6.266000e+03,5.468559e-05,7.659326e-05,9.861137e-05
6.267000e+03,6.032396e-05,8.690502e-05,1.032855e-04
6.268000e+03,6.080170e-05,8.874392e-05,1.060328e-04
6.269000e+03,6.365626e-05,9.247787e-05,1.097134e-04
6.270000e+03,6.145456e-05,8.782568e-05,1.054764e-04
6.271000e+03,6.002832e-05,8.254208e-05,9.380610e-05
6.272000e+03,5.246762e-05,6.965449e-05,8.059420e-05
6.273000e+03,4.236912e-05,5.171923e-05,5.675086e-05
6.274000e+03,3.226254e-05,3.179597e-05,2.277242e-05
6.275000e+03,2.275646e-05,1.426589e-05,1.199284e-05
6.276000e+03,1.426627e-05,-9.062629e-07,3.938766e-06
6.277000e+03,5.631791e-06,-1.386150e-05,-1.560875e-05
6.278000e+03,-3.888416e-06,-2.678125e-05,-4.312280e-05
6.279000e+03,-8.442197e-06,-3.204493e-05,-4.180330e-05
6.280000e+03,-1.131923e-05,-3.396325e-05,-3.031847e-05
6.281000e+03,-1.366200e-05,-3.195608e-05,-3.086321e-05
6.282000e+03,-1.285776e-05,-2.484711e-05,-3.369918e-05
6.283000e+03,-1.228752e-05,-1.782082e-05,-4.156456e-05
6.284000e+03,-8.670188e-06,-5.585216e-06,-1.505150e-05
6.285000e+03,-2.871255e-06,8.102181e-06,1.223973e-05
6.286000e+03,-2.549641e-07,1.575402e-05,9.371226e-06
6.287000e+03,-1.467383e-06,1.775364e-05,7.173904e-06
6.288000e+03,-8.308061e-07,1.985521e-05,1.651963e-05
6.289000e+03,3.382632e-06,2.511163e-05,2.251094e-05
6.290000e+03,4.606587e-06,2.422755e-05,2.638207e-05
6.291000e+03,5.191769e-06,2.052200e-05,2.480504e-05
6.292000e+03,5.450840e-06,1.556241e-05,1.640045e-05
6.293000e+03,3.365226e-06,7.157218e-06,1.010843e-05
6.294000e+03,-7.915330e-07,-3.877540e-06,2.916034e-06
6.295000e+03,-1.289212e-06,-9.887178e-06,2.847575e-06
6.296000e+03,-5.430332e-06,-2.001919e-05,-1.831982e-05
6.297000e+03,-6.438479e-06,-2.503456e-05,-2.802132e-05
6.298000e+03,-4.367819e-06,-2.445436e-05,-2.199714e-05
6.299000e+03,-2.259568e-06,-2.161040e-05,-2.444671e-05
6.300000e+03,5.773601e-08,-1.605368e-05,-2.012997e-05
6.301000e+03,4.978552e-06,-5.959867e-06,-4.499212e-07
6.302000e+03,8.230269e-06,2.983726e-06,1.233867e-05
6.303000e+03,1.134879e-05,1.225035e-05,1.496616e-05
6.304000e+03,1.440166e-05,2.118029e-05,2.233752e-05
6.305000e+03,1.421572e-05,2.501716e-05,3.082430e-05
6.306000e+03,1.496830e-05,2.959932e-05,3.503767e-05
6.307000e+03,1.588416e-05,3.361978e-05,3.163436e-05
6.308000e+03,1.519085e-05,3.315060e-05,2.798071e-05
6.309000e+03,1.216979e-05,2.738778e-05,3.840906e-05
6.310000e+03,9.526301e-06,2.187127e-05,3.412565e-05
6.311000e+03,4.027566e-06,1.094028e-05,5.206232e-06
6.312000e+03,-4.442176e-06,-4.347905e-06,-1.491102e-05
6.313000e+03,-8.799671e-06,-1.427452e-05,-1.856935e-05
6.314000e+03,-1.089561e-05,-2.100273e-05,-2.136688e-05
6.315000e+03,-1.391363e-05,-2.717640e-05,-2.456645e-05
6.316000e+03,-1.596140e-05,-3.169838e-05,-3.590658e-05
6.317000e+03,-1.749437e-05,-3.406849e-05,-3.479259e-05
6.318000e+03,-1.826491e-05,-3.346594e-05,-2.302903e-05
6.319000e+03,-1.792122e-05,-3.083241e-05,-2.570598e-05
6.320000e+03,-1.309437e-05,-2.131410e-05,-2.239128e-05
6.321000e+03,-1.236728e-05,-1.548811e-05,-2.120710e-05
6.322000e+03,-9.055855e-06,-8.822039e-06,-1.607136e-05
6.323000e+03,-6.400505e-06,-1.147114e-06,-1.100935e-05
6.324000e+03,-3.564076e-06,3.911248e-06,-2.587052e-06
6.325000e+03,-2.770580e-06,6.822737e-06,7.898092e-06
6.326000e+03,-1.176111e-06,1.070143e-05,1.308068e-05
6.327000e+03,-1.423233e-06,9.779549e-06,3.359404e-06
6.328000e+03,-8.117235e-07,9.662982e-06,1.288938e-07
6.329000e+03,-5.110043e-07,6.794086e-06,-3.466626e-07
6.330000e+03,-7.475586e-07,2.502981e-06,-6.643642e-06
6.331000e+03,-7.143185e-07,-8.344793e-07,-1.067789e-05
6.332000e+03,-2.151270e-06,-6.676929e-06,-3.255873e-06
6.333000e+03,-2.081144e-06,-1.074782e-05,-1.929817e-06
6.334000e+03,1.080536e-06,-9.463169e-06,-1.426771e-06
6.335000e+03,5.785364e-06,-5.054004e-06,8.312099e-06
6.336000e+03,8.279747e-06,-2.694335e-06,5.878369e-06
6.337000e+03,1.320804e-05,3.002754e-06,1.060578e-06
6.338000e+03,1.812207e-05,1.012192e-05,8.114936e-06
6.339000e+03,2.000364e-05,1.303970e-05,1.429182e-05
6.340000e+03,2.463062e-05,2.140974e-05,1.954250e-05
6.341000e+03,2.924795e-05,3.156782e-05,3.172321e-05
6.342000e+03,3.573842e-05,4.353609e-05,4.601119e-05
6.343000e+03,3.903806e-05,5.005047e-05,5.803270e-05
6.344000e+03,4.156212e-05,5.477015e-05,6.062107e-05
6.345000e+03,4.429057e-05,5.868009e-05,6.280489e-05
6.346000e+03,4.745141e-05,6.227372e-05,7.120407e-05
6.347000e+03,4.398184e-05,5.544951e-05,5.866115e-05
6.348000e+03,3.919427e-05,4.698800e-05,5.069673e-05
6.349000e+03,3.730243e-05,4.092865e-05,4.548917e-05
6.350000e+03,3.479585e-05,3.440791e-05,3.544489e-05
6.351000e+03,3.034101e-05,2.555801e-05,2.597559e-05
6.352000e+03,2.787780e-05,1.958428e-05,2.044150e-05
6.353000e+03,2.662150e-05,1.576068e-05,1.705797e-05
6.354000e+03,2.756842e-05,1.779488e-05,1.868151e-05
6.355000e+03,2.514073e-05,1.549046e-05,1.740916e-05
6.356000e+03,2.371118e-05,1.606680e-05,2.213636e-05
6.357000e+03,2.145155e-05,1.579331e-05,2.518043e-05
6.358000e+03,2.103211e-05,1.867299e-05,4.003424e-05
6.359000e+03,1.863413e-05,1.837585e-05,4.690292e-05
6.360000e+03,2.088059e-05,2.530165e-05,3.722160e-05
6.361000e+03,2.280163e-05,3.184612e-05,2.618735e-05
6.362000e+03,2.248789e-05,3.522087e-05,3.968588e-05
6.363000e+03,2.235763e-05,3.856564e-05,5.232116e-05
6.364000e+03,1.549350e-05,3.088543e-05,2.676725e-05
6.365000e+03,9.863832e-06,2.424993e-05,1.063926e-05
6.366000e+03,4.740053e-06,1.748764e-05,1.042817e-05
6.367000e+03,-9.103663e-07,9.972134e-06,6.166963e-06
6.368000e+03,-5.271829e-06,3.110134e-06,1.641633e-06
6.369000e+03,-1.198815e-05,-7.681041e-06,-1.359516e-05
6.370000e+03,-1.633962e-05,-1.639148e-05,-2.347954e-05
6.371000e+03,-2.362694e-05,-2.884279e-05,-3.781044e-05
6.372000e+03,-2.761577e-05,-3.700956e-05,-5.003693e-05
6.373000e+03,-3.271954e-05,-4.628743e-05,-4.724966e-05
6.374000e+03,-3.566275e-05,-5.171243e-05,-5.201217e-05
6.375000e+03,-3.612034e-05,-5.250225e-05,-5.623522e-05
6.376000e+03,-3.757910e-05,-5.389160e-05,-5.911227e-05
6.377000e+03,-4.153854e-05,-5.690427e-05,-5.907301e-05
6.378000e+03,-4.098707e-05,-5.464514e-05,-5.591924e-05
6.379000e+03,-3.710266e-05,-4.735629e-05,-5.957379e-05
6.380000e+03,-3.331450e-05,-3.778518e-05,-5.544522e-05
6.381000e+03,-3.216800e-05,-3.245690e-05,-3.349707e-05
6.382000e+03,-3.016091e-05,-2.585664e-05,-8.076296e-06
6.383000e+03,-2.489737e-05,-1.518706e-05,-7.388828e-07
6.384000e+03,-1.852001e-05,-4.128969e-06,7.056169e-06
6.385000e+03,-1.634557e-05,-3.480770e-07,-3.977398e-07
6.386000e+03,-1.682752e-05,-1.228511e-06,-1.197344e-05
6.387000e+03,-1.653309e-05,-1.273487e-06,-4.003814e-06
6.388000e+03,-1.855198e-05,-5.251788e-06,-1.317319e-06
6.389000e+03,-1.968670e-05,-1.086584e-05,-1.572411e-05
6.390000e+03,-2.104059e-05,-1.646651e-05,-2.863322e-05
6.391000e+03,-2.397498e-05,-2.516541e-05,-3.991506e-05
6.392000e+03,-2.490336e-05,-3.252674e-05,-4.186154e-05
6.393000e+03,-2.381506e-05,-3.810314e-05,-4.572671e-05
6.394000e+03,-2.293277e-05,-4.108233e-05,-4.656348e-05
6.395000e+03,-1.873089e-05,-3.769779e-05,-3.979963e-05
6.396000e+03,-1.695262e-05,-3.645977e-05,-3.970226e-05
6.397000e+03,-1.216399e-05,-3.006995e-05,-2.395043e-05
6.398000e+03,-5.860711e-06,-2.000335e-05,-1.349290e-05
6.399000e+03,-1.474239e-06,-1.224512e-05,-1.366225e-05
6.400000e+03,6.194773e-06,1.119387e-06,6.550900e-06
6.401000e+03,9.603362e-06,9.584940e-06,1.349459e-05
6.402000e+03,1.694912e-05,2.368579e-05,2.575179e-05
6.403000e+03,2.393866e-05,3.807904e-05,4.716198e-05
6.404000e+03,2.642118e-05,4.518249e-05,5.602651e-05
6.405000e+03,3.212713e-05,5.541876e-05,7.116982e-05
6.406000e+03,3.308148e-05,5.752257e-05,6.681946e-05
6.407000e+03,3.176665e-05,5.449477e-05,6.147336e-05
6.408000e+03,3.018646e-05,5.096885e-05,5.401945e-05
6.409000e+03,3.350500e-05,5.137374e-05,4.921876e-05
6.410000e+03,3.067581e-05,4.248140e-05,5.115630e-05
6.411000e+03,2.365084e-05,2.882457e-05,4.575935e-05
6.412000e+03,8.302922e-06,3.980505e-06,1.369637e-05
6.413000e+03,3.264275e-06,-7.028789e-06,-8.787845e-06
6.414000e+03,-5.404148e-06,-2.217563e-05,-3.242525e-05
6.415000e+03,-7.947627e-06,-2.670086e-05,-3.843536e-05
6.416000e+03,-8.987913e-06,-2.776439e-05,-3.479639e-05
6.417000e+03,-9.359580e-06,-2.726352e-05,-3.687488e-05
6.418000e+03,-8.512278e-06,-2.266862e-05,-3.341092e-05
6.419000e+03,-7.356679e-06,-1.769352e-05,-2.506514e-05
6.420000e+03,-4.473801e-06,-1.080682e-05,-2.308371e-05
6.421000e+03,-2.514408e-06,-3.388716e-06,-8.405770e-06
6.422000e+03,-1.027205e-07,3.799734e-06,7.283499e-06
6.423000e+03,3.416036e-06,1.159313e-05,2.382717e-05
6.424000e+03,8.490035e-06,2.138691e-05,2.655004e-05
6.425000e+03,1.087216e-05,2.656601e-05,1.757638e-05
6.426000e+03,1.138826e-05,2.718260e-05,2.528251e-05
6.427000e+03,1.323021e-05,2.994062e-05,3.307780e-05
6.428000e+03,1.229401e-05,2.728951e-05,3.985362e-05
6.429000e+03,1.014671e-05,2.217093e-05,4.410943e-05
6.430000e+03,5.626463e-06,1.201293e-05,2.349927e-05
6.431000e+03,4.888841e-06,7.760909e-06,1.055769e-05
6.432000e+03,1.898650e-06,3.860949e-07,-2.480208e-06
6.433000e+03,-3.470653e-06,-8.861021e-06,-5.101117e-06
6.434000e+03,-5.795964e-06,-1.447642e-05,-9.184893e-06
6.435000e+03,-8.718086e-06,-1.907609e-05,-2.809585e-05
6.436000e+03,-1.052082e-05,-2.288702e-05,-2.362985e-05
6.437000e+03,-9.483888e-06,-2.081939e-05,-1.299079e-05
6.438000e+03,-7.919791e-06,-1.749215e-05,-1.132458e-05
6.439000e+03,-1.122965e-05,-2.105233e-05,-2.600626e-05
6.440000e+03,-1.373556e-05,-2.024522e-05,-4.006660e-05
6.441000e+03,-1.245496e-05,-1.563239e-05,-2.687117e-05
6.442000e+03,-1.292299e-05,-1.315189e-05,-1.981745e-05
6.443000e+03,-7.648930e-06,-2.376280e-06,-1.656341e-06
6.444000e+03,-5.925877e-06,5.020141e-06,6.816752e-06
6.445000e+03,-7.618932e-06,5.440893e-06,1.009829e-05
6.446000e+03,-5.625694e-06,1.033526e-05,2.408789e-05
6.447000e+03,-5.888873e-06,1.204215e-05,1.536129e-05
6.448000e+03,-7.740745e-06,9.590534e-06,1.600952e-06
6.449000e+03,-1.083920e-05,3.400037e-06,5.695759e-06
6.450000e+03,-1.465694e-05,-5.216643e-06,3.470483e-06
6.451000e+03,-1.971531e-05,-1.531824e-05,-1.086155e-05
6.452000e+03,-2.660355e-05,-2.846027e-05,-2.541532e-05
6.453000e+03,-3.027472e-05,-3.659729e-05,-3.982701e-05
6.454000e+03,-3.287834e-05,-4.361128e-05,-4.715000e-05
6.455000e+03,-3.719254e-05,-5.108788e-05,-5.270311e-05
6.456000e+03,-4.035772e-05,-5.526123e-05,-5.203171e-05
6.457000e+03,-3.874985e-05,-5.205269e-05,-5.739291e-05
6.458000e+03,-3.571187e-05,-4.645557e-05,-6.158833e-05
6.459000e+03,-3.652829e-05,-4.537934e-05,-6.037333e-05
6.460000e+03,-3.435550e-05,-3.972555e-05,-4.332272e-05
6.461000e+03,-3.277282e-05,-3.682753e-05,-4.026471e-05
6.462000e+03,-2.911775e-05,-2.960193e-05,-3.863522e-05
6.463000e+03,-2.508942e-05,-2.197669e-05,-2.754633e-05
6.464000e+03,-1.966212e-05,-1.294066e-05,-2.204915e-05
6.465000e+03,-1.630363e-05,-8.200706e-06,-1.696558e-05
6.466000e+03,-1.430583e-05,-5.808212e-06,-5.789600e-06
6.467000e+03,-1.210834e-05,-4.132396e-06,-2.654239e-06
6.468000e+03,-7.804159e-06,-4.585065e-07,-1.015763e-06
6.469000e+03,-8.567634e-06,-3.735637e-06,7.988973e-06
6.470000e+03,-1.026639e-05,-7.539025e-06,2.121702e-05
6.471000e+03,-1.096692e-05,-1.021283e-05,1.363907e-05
6.472000e+03,-1.272344e-05,-1.324766e-05,1.909073e-06
6.473000e+03,-1.544480e-05,-1.766917e-05,-4.865247e-06
6.474000e+03,-1.685264e-05,-1.962034e-05,-1.686748e-05
6.475000e+03,-2.046736e-05,-2.302191e-05,-2.696052e-05
6.476000e+03,-2.286144e-05,-2.398330e-05,-3.118707e-05
6.477000e+03,-2.863533e-05,-3.010346e-05,-3.994221e-05
6.478000e+03,-3.354001e-05,-3.625716e-05,-3.762004e-05
6.479000e+03,-3.548508e-05,-3.773483e-05,-2.967152e-05
6.480000e+03,-3.500056e-05,-3.610156e-05,-4.239218e-05
6.481000e+03,-3.396535e-05,-3.522444e-05,-5.917033e-05
6.482000e+03,-3.566998e-05,-3.897516e-05,-5.800602e-05
6.483000e+03,-3.517689e-05,-3.924635e-05,-5.014148e-05
6.484000e+03,-3.291864e-05,-3.772863e-05,-4.884797e-05
6.485000e+03,-3.107817e-05,-3.597504e-05,-5.136882e-05
6.486000e+03,-2.607761e-05,-3.044354e-05,-4.830798e-05
6.487000e+03,-2.083740e-05,-2.378458e-05,-2.748636e-05
6.488000e+03,-1.462497e-05,-1.574090e-05,-1.701330e-05
6.489000e+03,-9.209865e-06,-7.629792e-06,-3.438092e-06
6.490000e+03,-4.958929e-06,-2.303354e-06,1.098046e-05
6.491000e+03,-4.206853e-07,3.578532e-06,1.573758e-05
6.492000e+03,2.522986e-06,8.057051e-06,1.475756e-05
6.493000e+03,4.577652e-06,1.080996e-05,1.628208e-05
6.494000e+03,7.244919e-06,1.373470e-05,1.929324e-05
6.495000e+03,8.693666e-06,1.472538e-05,2.466327e-05
6.496000e+03,1.045425e-05,1.605302e-05,2.521329e-05
6.497000e+03,1.195443e-05,1.648527e-05,1.892837e-05
6.498000e+03,9.678154e-06,1.140288e-05,2.128491e-05
6.499000e+03,6.907305e-06,6.896136e-06,1.351111e-05
6.500000e+03,5.443617e-06,2.329277e-06,6.549231e-06
6.501000e+03,3.483030e-06,-2.398276e-06,-5.789716e-06
6.502000e+03,3.071827e-06,-5.163708e-06,-1.648423e-05
6.503000e+03,4.031119e-06,-5.585447e-06,-1.847918e-05
6.504000e+03,3.212339e-06,-7.797308e-06,-1.067685e-05
6.505000e+03,3.785277e-06,-7.179063e-06,1.001220e-06
6.506000e+03,5.659268e-06,-3.070548e-06,-3.509099e-06
6.507000e+03,1.208162e-05,6.488477e-06,-2.491730e-06
6.508000e+03,1.723012e-05,1.524937e-05,2.228489e-06
6.509000e+03,2.182546e-05,2.452199e-05,1.164188e-05
6.510000e+03,2.770019e-05,3.412822e-05,2.681049e-05
6.511000e+03,3.211360e-05,4.191242e-05,5.072791e-05
6.512000e+03,3.753735e-05,5.023309e-05,7.350519e-05
6.513000e+03,4.230111e-05,5.731414e-05,7.485094e-05
6.514000e+03,4.433037e-05,6.055929e-05,6.732324e-05
6.515000e+03,4.604692e-05,6.221250e-05,6.322719e-05
6.516000e+03,4.720987e-05,6.352119e-05,7.056900e-05
6.517000e+03,4.620279e-05,6.011949e-05,7.237722e-05
6.518000e+03,4.457985e-05,5.522404e-05,5.497555e-05
6.519000e+03,4.321981e-05,4.745214e-05,4.213873e-05
6.520000e+03,4.076668e-05,3.936728e-05,3.378789e-05
6.521000e+03,3.591640e-05,2.885281e-05,2.991880e-05
6.522000e+03,3.323294e-05,2.216238e-05,3.324946e-05
6.523000e+03,3.173544e-05,1.894323e-05,3.350902e-05
6.524000e+03,2.819980e-05,1.436281e-05,2.520505e-05
6.525000e+03,2.641997e-05,1.407776e-05,1.294450e-05
6.526000e+03,2.640767e-05,1.812456e-05,1.568649e-05
6.527000e+03,2.846086e-05,2.480550e-05,3.218923e-05
6.528000e+03,3.010423e-05,3.150568e-05,3.654785e-05
6.529000e+03,2.831039e-05,3.334614e-05,3.606858e-05
6.530000e+03,2.695735e-05,3.518507e-05,3.584297e-05
6.531000e+03,2.757925e-05,3.870541e-05,3.801509e-05
6.532000e+03,2.714165e-05,4.129078e-05,3.992152e-05
6.533000e+03,2.604483e-05,4.044803e-05,3.383356e-05
6.534000e+03,2.406901e-05,3.740290e-05,2.722749e-05
6.535000e+03,2.395475e-05,3.654180e-05,2.377296e-05
6.536000e+03,1.927996e-05,2.833791e-05,2.777676e-05
6.537000e+03,1.519867e-05,1.950755e-05,3.374939e-05
6.538000e+03,1.031845e-05,1.020142e-05,1.876142e-05
6.539000e+03,7.376342e-06,2.341398e-06,5.026172e-06
6.540000e+03,4.845782e-06,-4.973657e-06,-3.801706e-06
6.541000e+03,7.829899e-07,-1.378226e-05,-1.265336e-05
6.542000e+03,2.468754e-07,-1.672169e-05,-1.496545e-05
6.543000e+03,5.827696e-07,-1.798952e-05,-2.675056e-05
6.544000e+03,3.542155e-06,-1.316436e-05,-2.668050e-05
6.545000e+03,6.277099e-06,-7.174995e-06,-1.486590e-05
6.546000e+03,9.713496e-06,1.697987e-07,-3.908079e-06
6.547000e+03,1.276276e-05,7.508323e-06,1.349571e-05
6.548000e+03,1.236004e-05,1.168409e-05,2.883880e-05
6.549000e+03,1.337721e-05,1.869642e-05,3.838721e-05
6.550000e+03,1.399453e-05,2.445456e-05,3.064933e-05
6.551000e+03,1.719236e-05,3.215489e-05,2.837486e-05
6.552000e+03,1.986436e-05,3.782058e-05,3.357343e-05
6.553000e+03,2.197927e-05,4.216073e-05,3.777795e-05
6.554000e+03,1.616311e-05,3.471552e-05,3.971568e-05
6.555000e+03,1.041850e-05,2.565105e-05,2.788706e-05
6.556000e+03,4.690236e-06,1.428225e-05,6.866815e-06
6.557000e+03,2.057213e-06,6.522919e-06,2.649917e-06
6.558000e+03,-2.216082e-06,-4.739150e-06,-2.859297e-07
6.559000e+03,-8.536456e-06,-1.789976e-05,-7.294040e-06
6.560000e+03,-1.299612e-05,-2.718808e-05,-2.083695e-05
6.561000e+03,-1.301443e-05,-2.973719e-05,-3.645050e-05
6.562000e+03,-1.303791e-05,-3.208522e-05,-3.526487e-05
6.563000e+03,-1.585759e-05,-3.550587e-05,-2.907769e-05
6.564000e+03,-1.246921e-05,-2.861308e-05,-3.244503e-05
6.565000e+03,-1.101719e-05,-2.370642e-05,-2.789105e-05
6.566000e+03,-9.653777e-06,-1.768272e-05,-1.829565e-05
6.567000e+03,-1.129171e-05,-1.486390e-05,-2.151706e-05
6.568000e+03,-8.073847e-06,-6.136091e-06,-1.534022e-05
6.569000e+03,-6.830385e-06,3.689983e-07,-1.019163e-05
6.570000e+03,-9.170841e-06,1.092840e-06,4.793332e-06
6.571000e+03,-8.968127e-06,4.096986e-06,8.406527e-06
6.572000e+03,-7.282816e-06,8.675439e-06,1.775552e-06
6.573000e+03,-5.780463e-06,1.029771e-05,4.957712e-06
6.574000e+03,-6.947523e-06,6.952295e-06,6.259024e-06
6.575000e+03,-8.657784e-06,1.730123e-06,-7.099910e-06
6.576000e+03,-1.059900e-05,-5.234616e-06,-1.488369e-05
6.577000e+03,-1.284365e-05,-1.338248e-05,-1.030804e-05
6.578000e+03,-1.431873e-05,-1.917698e-05,-2.001873e-05
6.579000e+03,-1.725258e-05,-2.721296e-05,-2.295167e-05
6.580000e+03,-1.815474e-05,-3.192152e-05,-2.394008e-05
6.581000e+03,-2.073090e-05,-3.788706e-05,-4.280231e-05
6.582000e+03,-1.870830e-05,-3.614644e-05,-3.098918e-05
6.583000e+03,-1.759426e-05,-3.390635e-05,-1.880832e-05
6.584000e+03,-1.480151e-05,-2.870887e-05,-2.663985e-05
6.585000e+03,-1.161855e-05,-2.054276e-05,-2.622542e-05
6.586000e+03,-5.763720e-06,-9.168331e-06,-1.521321e-05
6.587000e+03,-1.079167e-06,1.222827e-06,1.261301e-06
6.588000e+03,3.318458e-06,1.195696e-05,2.167612e-05
6.589000e+03,3.693226e-06,1.575236e-05,1.812097e-05
6.590000e+03,7.146893e-06,2.251341e-05,2.249082e-05
6.591000e+03,7.907453e-06,2.455314e-05,2.144100e-05
6.592000e+03,1.039318e-05,2.780479e-05,1.796482e-05
6.593000e+03,6.776002e-06,2.205253e-05,1.311431e-05
6.594000e+03,3.062402e-06,1.361998e-05,2.145299e-06
6.595000e+03,9.283233e-07,6.578954e-06,9.777226e-06
6.596000e+03,-2.095867e-06,-1.721795e-06,4.311073e-06
6.597000e+03,-3.382426e-06,-7.324910e-06,-3.858321e-06
6.598000e+03,-5.541898e-06,-1.393515e-05,-6.576362e-06
6.599000e+03,-1.091339e-05,-2.475087e-05,-1.940640e-05
6.600000e+03,-1.425402e-05,-3.153174e-05,-2.590825e-05
6.601000e+03,-1.585081e-05,-3.534480e-05,-4.100312e-05
6.602000e+03,-1.403149e-05,-3.211391e-05,-3.683202e-05
6.603000e+03,-1.247317e-05,-2.852908e-05,-2.723787e-05
6.604000e+03,-1.104152e-05,-2.359008e-05,-3.009080e-05
6.605000e+03,-6.357086e-06,-1.405894e-05,-1.739759e-05
6.606000e+03,-2.581132e-06,-4.568850e-06,-5.051220e-07
6.607000e+03,-9.110557e-07,3.401336e-06,1.243146e-05
6.608000e+03,4.580143e-06,1.640051e-05,2.101352e-05
6.609000e+03,9.740732e-06,2.686779e-05,2.296824e-05
6.610000e+03,1.307186e-05,3.371232e-05,2.577352e-05
6.611000e+03,1.438129e-05,3.583547e-05,2.682276e-05
6.612000e+03,1.539216e-05,3.562828e-05,2.899455e-05
6.613000e+03,1.722199e-05,3.342314e-05,2.835061e-05
6.614000e+03,1.733602e-05,2.868570e-05,2.299116e-05
6.615000e+03,1.436451e-05,1.799083e-05,9.885133e-06
6.616000e+03,1.305763e-05,9.472383e-06,-2.148864e-06
6.617000e+03,1.318667e-05,3.716124e-06,-8.506045e-07
6.618000e+03,1.450547e-05,7.773692e-07,4.460715e-06
6.619000e+03,1.572394e-05,-9.599931e-07,1.081448e-05
6.620000e+03,1.620975e-05,-2.157371e-06,7.580582e-06
6.621000e+03,1.925655e-05,2.096593e-06,1.268958e-05
6.622000e+03,2.057670e-05,6.018290e-06,2.725646e-05
6.623000e+03,2.232638e-05,1.260582e-05,2.336770e-05
6.624000e+03,2.534414e-05,2.125951e-05,2.518957e-05
6.625000e+03,2.424522e-05,2.534108e-05,3.451585e-05
6.626000e+03,2.262382e-05,2.843809e-05,3.948353e-05
6.627000e+03,2.035541e-05,3.054928e-05,5.021031e-05
6.628000e+03,1.562555e-05,2.927783e-05,4.085125e-05
6.629000e+03,1.054694e-05,2.737583e-05,2.581384e-05
6.630000e+03,2.223816e-06,2.057003e-05,2.446004e-05
6.631000e+03,-4.488343e-06,1.375478e-05,2.623548e-05
6.632000e+03,-1.316596e-05,3.203940e-06,7.426356e-06
6.633000e+03,-2.112974e-05,-8.793962e-06,-1.374678e-05
6.634000e+03,-2.912488e-05,-2.188264e-05,-3.924365e-05
6.635000e+03,-3.906384e-05,-3.845018e-05,-6.456860e-05
6.636000e+03,-4.846740e-05,-5.580396e-05,-7.406967e-05
6.637000e+03,-5.407166e-05,-6.758715e-05,-8.002004e-05
6.638000e+03,-5.699695e-05,-7.444066e-05,-9.205397e-05
6.639000e+03,-6.070236e-05,-8.175646e-05,-1.033729e-04
6.640000e+03,-5.984791e-05,-8.246536e-05,-1.001399e-04
6.641000e+03,-5.687994e-05,-7.959437e-05,-9.310053e-05
6.642000e+03,-5.041746e-05,-7.122165e-05,-8.747283e-05
6.643000e+03,-4.265136e-05,-5.939378e-05,-7.107081e-05
6.644000e+03,-3.261030e-05,-4.316301e-05,-4.879920e-05
6.645000e+03,-2.068038e-05,-2.517184e-05,-2.579638e-05
6.646000e+03,-1.052276e-05,-8.276682e-06,-1.020592e-05
6.647000e+03,-7.980752e-07,6.577902e-06,4.005760e-06
6.648000e+03,1.226311e-05,2.575309e-05,3.096053e-05
6.649000e+03,2.018075e-05,3.792379e-05,4.689852e-05
6.650000e+03,2.827623e-05,4.881351e-05,6.324137e-05
6.651000e+03,3.603686e-05,5.892963e-05,6.603756e-05
6.652000e+03,3.873044e-05,6.068040e-05,7.623854e-05
6.653000e+03,4.113717e-05,6.116334e-05,8.233562e-05
6.654000e+03,3.856478e-05,5.361714e-05,6.550621e-05
6.655000e+03,3.770813e-05,4.770234e-05,6.322681e-05
6.656000e+03,3.081739e-05,3.307435e-05,4.682419e-05
6.657000e+03,2.671243e-05,2.316534e-05,3.455402e-05
6.658000e+03,2.066714e-05,1.148048e-05,1.761648e-05
6.659000e+03,1.197231e-05,-1.903162e-06,-8.653425e-07
6.660000e+03,6.218657e-06,-9.880184e-06,-1.565314e-05
6.661000e+03,5.482092e-07,-1.728665e-05,-2.073187e-05
6.662000e+03,-5.500325e-06,-2.362605e-05,-1.296093e-05
6.663000e+03,-9.976721e-06,-2.746250e-05,-2.308021e-05
6.664000e+03,-1.256595e-05,-2.674375e-05,-3.337494e-05
6.665000e+03,-1.392363e-05,-2.492592e-05,-2.960442e-05
6.666000e+03,-1.306347e-05,-1.848417e-05,-2.746345e-05
6.667000e+03,-1.152281e-05,-1.118263e-05,-3.381531e-05
6.668000e+03,-1.111936e-05,-6.650602e-06,-2.415338e-05
6.669000e+03,-1.178791e-05,-4.240515e-06,-9.549628e-06
6.670000e+03,-1.057157e-05,1.693360e-06,-2.033812e-06
6.671000e+03,-7.737273e-06,7.274997e-06,7.178663e-06
6.672000e+03,-5.320071e-06,1.118925e-05,1.592451e-05
6.673000e+03,-4.325482e-06,1.098360e-05,1.292185e-05
6.674000e+03,-3.530615e-06,1.000857e-05,1.444955e-05
6.675000e+03,-6.543511e-06,1.416389e-06,8.906303e-07
6.676000e+03,-1.075341e-05,-8.617287e-06,-1.269115e-05
6.677000e+03,-1.326544e-05,-1.558353e-05,-1.693446e-05
6.678000e+03,-1.544758e-05,-2.301974e-05,-2.045406e-05
6.679000e+03,-1.688182e-05,-2.949596e-05,-2.349316e-05
6.680000e+03,-1.699301e-05,-3.400076e-05,-3.727719e-05
6.681000e+03,-1.619273e-05,-3.424936e-05,-2.985604e-05
6.682000e+03,-1.638231e-05,-3.428904e-05,-2.200220e-05
6.683000e+03,-1.504234e-05,-2.995303e-05,-3.255484e-05
6.684000e+03,-1.300307e-05,-2.516636e-05,-3.588609e-05
6.685000e+03,-8.560677e-06,-1.490881e-05,-2.789049e-05
6.686000e+03,-5.444173e-06,-6.521982e-06,-9.993479e-06
6.687000e+03,-7.129776e-07,3.841778e-06,9.230939e-06
6.688000e+03,6.930159e-07,9.653827e-06,1.515342e-05
6.689000e+03,5.403330e-06,1.865948e-05,2.294703e-05
6.690000e+03,9.387147e-06,2.547490e-05,1.703321e-05
6.691000e+03,1.286995e-05,3.050330e-05,1.642461e-05
6.692000e+03,1.386128e-05,3.186440e-05,2.012223e-05
6.693000e+03,1.356309e-05,2.946487e-05,2.557977e-05
6.694000e+03,1.343399e-05,2.565461e-05,2.582595e-05
6.695000e+03,1.382235e-05,2.033441e-05,1.586778e-05
6.696000e+03,1.543920e-05,1.653750e-05,1.530928e-05
6.697000e+03,1.465820e-05,9.843365e-06,1.860104e-05
6.698000e+03,1.360190e-05,3.435064e-06,1.028340e-05
6.699000e+03,1.095317e-05,-4.014729e-06,1.060921e-05
6.700000e+03,1.175565e-05,-5.338264e-06,1.074250e-05
6.701000e+03,1.094710e-05,-6.327019e-06,-6.296391e-07
6.702000e+03,1.142627e-05,-6.027571e-06,2.313080e-06
6.703000e+03,1.388781e-05,-2.010193e-07,3.301706e-06
6.704000e+03,1.566434e-05,6.441589e-06,1.624346e-05
6.705000e+03,1.889881e-05,1.611041e-05,3.334151e-05
6.706000e+03,1.898125e-05,2.325829e-05,3.046525e-05
6.707000e+03,1.975256e-05,2.985887e-05,3.563531e-05
6.708000e+03,1.915056e-05,3.485018e-05,3.545700e-05
6.709000e+03,1.743208e-05,3.750808e-05,2.753539e-05
6.710000e+03,1.546427e-05,3.809694e-05,3.076413e-05
6.711000e+03,1.253969e-05,3.543817e-05,3.147967e-05
6.712000e+03,7.627003e-06,2.698122e-05,2.245136e-05
6.713000e+03,3.179628e-06,1.765936e-05,1.763825e-05
6.714000e+03,-1.354839e-06,8.157504e-06,2.896079e-06
6.715000e+03,-6.545564e-06,-4.820483e-06,-1.714270e-05
6.716000e+03,-1.042203e-05,-1.618503e-05,-2.287801e-05
6.717000e+03,-1.458408e-05,-2.762434e-05,-3.488344e-05
6.718000e+03,-1.766333e-05,-3.628567e-05,-4.915593e-05
6.719000e+03,-1.855457e-05,-4.179942e-05,-4.328446e-05
6.720000e+03,-1.502023e-05,-3.906139e-05,-3.306166e-05
6.721000e+03,-1.209217e-05,-3.639051e-05,-3.410525e-05
6.722000e+03,-6.852401e-06,-2.822422e-05,-2.869344e-05
6.723000e+03,-3.049474e-06,-1.974105e-05,-1.873837e-05
6.724000e+03,3.004329e-06,-6.773434e-06,-5.360136e-06
6.725000e+03,8.708311e-06,5.441665e-06,9.248449e-06
6.726000e+03,1.527733e-05,1.899911e-05,2.868111e-05
6.727000e+03,2.106027e-05,3.151081e-05,3.806973e-05
6.728000e+03,2.593016e-05,4.255123e-05,4.598990e-05
6.729000e+03,2.827892e-05,4.796408e-05,5.449653e-05
6.730000e+03,3.136131e-05,5.414431e-05,5.829929e-05
6.731000e+03,3.027295e-05,5.388516e-05,5.709498e-05
6.732000e+03,2.637982e-05,4.751169e-05,5.719147e-05
6.733000e+03,2.181678e-05,3.848776e-05,4.773269e-05
6.734000e+03,1.454371e-05,2.658055e-05,2.962423e-05
6.735000e+03,8.964473e-06,1.548093e-05,2.238413e-05
6.736000e+03,2.238696e-06,1.701662e-06,8.355047e-06
6.737000e+03,-4.960827e-06,-1.232501e-05,-1.957008e-05
6.738000e+03,-1.329709e-05,-2.720358e-05,-3.754687e-05
6.739000e+03,-1.858824e-05,-3.757223e-05,-3.721952e-05
6.740000e+03,-2.478674e-05,-4.659410e-05,-4.323318e-05
6.741000e+03,-2.708487e-05,-5.056958e-05,-5.099468e-05
6.742000e+03,-2.968869e-05,-5.277053e-05,-5.047850e-05
6.743000e+03,-3.141770e-05,-5.245534e-05,-5.227115e-05
6.744000e+03,-3.262491e-05,-4.934514e-05,-5.245443e-05
6.745000e+03,-3.134273e-05,-4.189477e-05,-3.943472e-05
6.746000e+03,-2.654882e-05,-2.866536e-05,-3.628857e-05
6.747000e+03,-2.152766e-05,-1.645086e-05,-3.003920e-05
6.748000e+03,-1.692542e-05,-5.154119e-06,-1.650896e-05
6.749000e+03,-1.148398e-05,7.105651e-06,-1.647356e-06
6.750000e+03,-6.659751e-06,1.667119e-05,5.395488e-06
6.751000e+03,-1.530348e-06,2.399959e-05,1.700397e-05
6.752000e+03,2.638012e-06,2.786976e-05,2.404261e-05
6.753000e+03,5.319108e-06,2.691163e-05,3.065866e-05
6.754000e+03,6.491078e-06,2.261698e-05,3.247744e-05
6.755000e+03,5.483615e-06,1.356990e-05,1.188363e-05
6.756000e+03,3.639840e-06,3.239365e-06,-4.985385e-06
6.757000e+03,3.561822e-06,-5.652499e-06,-9.741463e-06
6.758000e+03,3.768791e-06,-1.241006e-05,-7.290740e-06
6.759000e+03,3.876025e-06,-1.808640e-05,-1.089772e-05
6.760000e+03,2.821359e-06,-2.326663e-05,-1.652751e-05
6.761000e+03,4.180344e-06,-2.157310e-05,-2.643580e-06
6.762000e+03,7.524754e-06,-1.516995e-05,1.739013e-05
6.763000e+03,8.661834e-06,-7.705020e-06,1.708457e-05
6.764000e+03,8.139141e-06,-6.076471e-07,1.057811e-05
6.765000e+03,9.731644e-06,1.060712e-05,2.179467e-05
6.766000e+03,8.733298e-06,1.925833e-05,1.992164e-05
6.767000e+03,1.004015e-05,3.002637e-05,2.539680e-05
6.768000e+03,8.130081e-06,3.524388e-05,4.012385e-05
6.769000e+03,2.900964e-06,3.342742e-05,3.411386e-05
6.770000e+03,-4.473480e-06,2.720522e-05,2.270614e-05
6.771000e+03,-1.311134e-05,1.469296e-05,1.472139e-05
6.772000e+03,-2.210645e-05,5.323739e-07,-5.882258e-06
6.773000e+03,-3.180850e-05,-1.774242e-05,-3.296310e-05
6.774000e+03,-4.147194e-05,-3.858545e-05,-5.128631e-05
6.775000e+03,-4.840047e-05,-5.499795e-05,-7.480595e-05
6.776000e+03,-5.465753e-05,-7.157520e-05,-9.127616e-05
6.777000e+03,-5.829852e-05,-8.427402e-05,-1.005474e-04
6.778000e+03,-6.001289e-05,-9.260505e-05,-1.098490e-04
6.779000e+03,-6.257568e-05,-9.986639e-05,-1.099620e-04
6.780000e+03,-5.884072e-05,-9.738195e-05,-9.852599e-05
6.781000e+03,-5.231218e-05,-8.688674e-05,-8.411388e-05
6.782000e+03,-4.147085e-05,-6.932566e-05,-7.166179e-05
6.783000e+03,-3.080878e-05,-4.827664e-05,-5.707743e-05
6.784000e+03,-2.234387e-05,-2.927949e-05,-3.707571e-05
6.785000e+03,-1.165694e-05,-7.614618e-06,-4.779566e-06
6.786000e+03,-1.062365e-06,1.489018e-05,2.318962e-05
6.787000e+03,8.868861e-06,3.449734e-05,4.937285e-05
6.788000e+03,1.652238e-05,4.889448e-05,6.635986e-05
6.789000e+03,1.924614e-05,5.399862e-05,6.527090e-05
6.790000e+03,2.055592e-05,5.530184e-05,6.146938e-05
6.791000e+03,1.976742e-05,5.289742e-05,5.284227e-05
6.792000e+03,1.428336e-05,4.126195e-05,3.887352e-05
6.793000e+03,8.174821e-06,2.604707e-05,3.144338e-05
6.794000e+03,1.139296e-06,8.648051e-06,2.026365e-05
6.795000e+03,-5.640380e-06,-9.596928e-06,-4.182341e-07
6.796000e+03,-1.185201e-05,-2.600220e-05,-2.539832e-05
6.797000e+03,-2.044905e-05,-4.485054e-05,-4.382580e-05
6.798000e+03,-2.462188e-05,-5.609233e-05,-5.166540e-05
6.799000e+03,-2.919813e-05,-6.531504e-05,-7.391064e-05
6.800000e+03,-3.226010e-05,-6.923615e-05,-9.097819e-05
6.801000e+03,-3.230822e-05,-6.689544e-05,-8.741615e-05
6.802000e+03,-3.001010e-05,-5.903801e-05,-7.480679e-05
6.803000e+03,-2.473390e-05,-4.571025e-05,-5.441758e-05
6.804000e+03,-1.751438e-05,-2.798023e-05,-2.949682e-05
6.805000e+03,-1.116275e-05,-9.766288e-06,-6.068640e-06
6.806000e+03,-3.081436e-06,9.732849e-06,1.298876e-05
6.807000e+03,5.799027e-06,3.008279e-05,2.373015e-05
6.808000e+03,1.110873e-05,4.351052e-05,4.028592e-05
6.809000e+03,2.013697e-05,5.842063e-05,6.677312e-05
6.810000e+03,2.399011e-05,6.319237e-05,6.396997e-05
6.811000e+03,2.550938e-05,6.189801e-05,5.557077e-05
6.812000e+03,2.414991e-05,5.289142e-05,5.568383e-05
6.813000e+03,2.246972e-05,4.132546e-05,4.897240e-05
6.814000e+03,2.158952e-05,3.050810e-05,3.405217e-05
6.815000e+03,1.713399e-05,1.367673e-05,2.284549e-05
6.816000e+03,1.270496e-05,-2.100709e-06,8.961011e-06
6.817000e+03,9.099541e-06,-1.473393e-05,-7.827172e-06
6.818000e+03,7.440270e-06,-2.339169e-05,-1.306881e-05
6.819000e+03,6.986203e-06,-2.740630e-05,-8.852972e-06
6.820000e+03,7.297856e-06,-2.680394e-05,-1.325297e-05
6.821000e+03,7.364979e-06,-2.414995e-05,-2.292830e-05
6.822000e+03,9.766147e-06,-1.491736e-05,-2.023751e-05
6.823000e+03,1.403237e-05,-9.038636e-07,7.779778e-07
6.824000e+03,1.893261e-05,1.537895e-05,1.649742e-05
6.825000e+03,2.515295e-05,3.377173e-05,3.635007e-05
6.826000e+03,3.135091e-05,5.173714e-05,5.568214e-05
6.827000e+03,3.544101e-05,6.539720e-05,6.310535e-05
6.828000e+03,3.514433e-05,7.170417e-05,6.728247e-05
6.829000e+03,3.251282e-05,7.167750e-05,6.774885e-05
6.830000e+03,3.202610e-05,7.028309e-05,7.122106e-05
6.831000e+03,2.769253e-05,6.013460e-05,5.905124e-05
6.832000e+03,1.958224e-05,4.209507e-05,3.867890e-05
6.833000e+03,9.961663e-06,2.050898e-05,2.249268e-05
6.834000e+03,2.024599e-06,1.160517e-06,5.889827e-06
6.835000e+03,-8.095457e-06,-2.202397e-05,-2.145152e-05
6.836000e+03,-1.568546e-05,-4.042560e-05,-3.538738e-05
6.837000e+03,-2.048810e-05,-5.271288e-05,-5.408363e-05
6.838000e+03,-2.558031e-05,-6.338710e-05,-7.369402e-05
6.839000e+03,-2.690642e-05,-6.578782e-05,-7.196195e-05
6.840000e+03,-2.507804e-05,-6.002785e-05,-6.984434e-05
6.841000e+03,-2.246255e-05,-5.144270e-05,-5.718678e-05
6.842000e+03,-2.012530e-05,-4.018592e-05,-3.530498e-05
6.843000e+03,-1.168036e-05,-2.024795e-05,-2.406558e-05
6.844000e+03,-3.127111e-06,-7.127778e-08,-6.437027e-06
6.845000e+03,5.645334e-06,2.082824e-05,1.520044e-05
6.846000e+03,1.189434e-05,3.651016e-05,3.479103e-05
6.847000e+03,1.751959e-05,4.911793e-05,5.378968e-05
6.848000e+03,2.071466e-05,5.510436e-05,5.936430e-05
6.849000e+03,2.096028e-05,5.443486e-05,5.686626e-05
6.850000e+03,1.821659e-05,4.566915e-05,4.037342e-05
6.851000e+03,1.224146e-05,3.187508e-05,2.927805e-05
6.852000e+03,7.898525e-06,1.926407e-05,3.038420e-05
6.853000e+03,2.109784e-06,3.258174e-06,2.531377e-05
6.854000e+03,-6.828593e-06,-1.524717e-05,4.019548e-06
6.855000e+03,-1.742847e-05,-3.542325e-05,-3.072020e-05
6.856000e+03,-2.444893e-05,-4.926313e-05,-4.507064e-05
6.857000e+03,-3.261787e-05,-6.113513e-05,-5.487922e-05
6.858000e+03,-3.718749e-05,-6.644439e-05,-6.512125e-05
6.859000e+03,-4.083655e-05,-6.829518e-05,-6.887254e-05
6.860000e+03,-4.487250e-05,-6.741731e-05,-7.392423e-05
6.861000e+03,-4.348887e-05,-5.738960e-05,-6.898375e-05
6.862000e+03,-4.281598e-05,-4.814905e-05,-6.780696e-05
6.863000e+03,-4.394493e-05,-4.062993e-05,-6.541605e-05
6.864000e+03,-4.192854e-05,-3.194077e-05,-4.774359e-05
6.865000e+03,-4.024307e-05,-2.474838e-05,-2.799727e-05
6.866000e+03,-3.729333e-05,-1.950717e-05,-2.727564e-05
6.867000e+03,-3.522885e-05,-1.767082e-05,-2.744667e-05
6.868000e+03,-3.249558e-05,-1.747797e-05,-2.526172e-05
6.869000e+03,-2.974678e-05,-1.881001e-05,-3.058328e-05
6.870000e+03,-3.004478e-05,-2.533503e-05,-4.232066e-05
6.871000e+03,-2.967446e-05,-3.213441e-05,-5.002496e-05
6.872000e+03,-2.941872e-05,-3.807593e-05,-4.947527e-05
6.873000e+03,-2.873831e-05,-4.352457e-05,-4.172639e-05
6.874000e+03,-2.750304e-05,-4.658475e-05,-3.578739e-05
6.875000e+03,-2.469308e-05,-4.532385e-05,-3.755379e-05
6.876000e+03,-2.253315e-05,-4.277671e-05,-3.859993e-05
6.877000e+03,-1.605065e-05,-3.289451e-05,-2.528906e-05
6.878000e+03,-8.916336e-06,-2.079234e-05,-2.113740e-05
6.879000e+03,-1.498805e-06,-7.502064e-06,-4.219412e-06
6.880000e+03,7.450560e-06,8.078899e-06,1.103096e-05
6.881000e+03,1.531451e-05,2.199806e-05,1.592050e-05
6.882000e+03,2.364801e-05,3.636307e-05,4.336226e-05
6.883000e+03,3.042937e-05,4.724628e-05,4.940337e-05
6.884000e+03,3.586634e-05,5.526268e-05,5.141666e-05
6.885000e+03,4.040116e-05,6.017678e-05,6.779497e-05
6.886000e+03,4.199649e-05,5.971975e-05,5.889748e-05
6.887000e+03,4.294626e-05,5.775437e-05,6.257528e-05
6.888000e+03,4.155180e-05,5.165764e-05,6.843624e-05
6.889000e+03,4.062708e-05,4.453026e-05,6.335585e-05
6.890000e+03,3.890528e-05,3.737208e-05,5.607620e-05
6.891000e+03,3.373981e-05,2.627762e-05,4.717502e-05
6.892000e+03,2.759536e-05,1.553191e-05,2.625146e-05
6.893000e+03,2.458446e-05,1.106503e-05,1.085656e-05
6.894000e+03,1.815364e-05,2.973686e-06,8.607451e-06
6.895000e+03,1.537262e-05,3.043854e-06,2.126082e-05
6.896000e+03,1.053792e-05,5.302721e-07,1.434739e-05
6.897000e+03,6.755052e-06,5.677805e-07,-4.702706e-06
6.898000e+03,2.782228e-06,1.233285e-06,-7.405636e-06
6.899000e+03,6.659837e-07,2.923208e-06,-1.087794e-06
6.900000e+03,-4.668221e-06,1.015986e-06,-4.104313e-06
6.901000e+03,-6.117581e-06,2.641064e-06,-1.115116e-05
6.902000e+03,-9.582482e-06,2.273072e-06,-8.470931e-06
6.903000e+03,-1.434580e-05,-3.258788e-06,-3.043208e-06
6.904000e+03,-1.765478e-05,-7.878500e-06,-1.048044e-05
6.905000e+03,-2.245660e-05,-1.505349e-05,-2.404531e-05
6.906000e+03,-2.696172e-05,-2.487451e-05,-4.010433e-05
6.907000e+03,-3.258708e-05,-3.535114e-05,-4.234744e-05
6.908000e+03,-3.620770e-05,-4.424143e-05,-5.001827e-05
6.909000e+03,-3.864008e-05,-5.065006e-05,-6.532075e-05
6.910000e+03,-4.007434e-05,-5.531062e-05,-5.794923e-05
6.911000e+03,-4.087599e-05,-5.750282e-05,-5.024504e-05
6.912000e+03,-4.027886e-05,-5.686197e-05,-4.970037e-05
6.913000e+03,-3.974337e-05,-5.455008e-05,-5.374510e-05
6.914000e+03,-3.813545e-05,-4.822258e-05,-5.273405e-05
6.915000e+03,-3.527584e-05,-4.108218e-05,-4.307408e-05
6.916000e+03,-3.115544e-05,-3.165450e-05,-3.873280e-05
6.917000e+03,-2.793305e-05,-2.263850e-05,-2.753414e-05
6.918000e+03,-2.393524e-05,-1.373784e-05,-9.268828e-06
6.919000e+03,-2.153049e-05,-9.303948e-06,-5.281952e-06
6.920000e+03,-2.267394e-05,-1.041836e-05,-1.227336e-05
6.921000e+03,-2.127055e-05,-9.840330e-06,-1.862826e-05
6.922000e+03,-2.172073e-05,-1.304432e-05,-1.832282e-05
6.923000e+03,-1.984434e-05,-1.453984e-05,-1.859156e-05
6.924000e+03,-2.246383e-05,-2.160970e-05,-2.649047e-05
6.925000e+03,-2.464530e-05,-2.781864e-05,-3.231677e-05
6.926000e+03,-2.319920e-05,-2.974207e-05,-3.143533e-05
6.927000e+03,-2.048162e-05,-2.933971e-05,-2.582014e-05
6.928000e+03,-2.002422e-05,-3.002638e-05,-3.271673e-05
6.929000e+03,-1.941160e-05,-2.954372e-05,-3.043648e-05
6.930000e+03,-1.585769e-05,-2.468142e-05,-2.768311e-05
6.931000e+03,-1.322051e-05,-1.891823e-05,-2.014683e-05
6.932000e+03,-8.012954e-06,-1.000053e-05,-7.020848e-06
6.933000e+03,-5.925018e-06,-3.747885e-06,-7.000137e-06
6.934000e+03,-7.227659e-07,6.577941e-06,9.396764e-06
6.935000e+03,3.269897e-06,1.466972e-05,1.983726e-05
6.936000e+03,6.696279e-06,2.051253e-05,2.647321e-05
6.937000e+03,7.066494e-06,2.186230e-05,2.750459e-05
6.938000e+03,8.376767e-06,2.326938e-05,2.575879e-05
6.939000e+03,8.413952e-06,2.129597e-05,1.891232e-05
6.940000e+03,6.911415e-06,1.569496e-05,1.128247e-05
6.941000e+03,5.275212e-06,1.036338e-05,9.043351e-06
6.942000e+03,3.367959e-06,3.816267e-06,7.282421e-06
6.943000e+03,1.429300e-06,-1.605458e-06,2.581788e-06
6.944000e+03,-7.377589e-07,-7.084618e-06,1.595149e-06
6.945000e+03,-4.258660e-06,-1.492529e-05,2.582503e-07
6.946000e+03,-8.936942e-06,-2.283443e-05,-1.554644e-05
6.947000e+03,-1.076001e-05,-2.491264e-05,-1.425292e-05
6.948000e+03,-1.157308e-05,-2.515821e-05,-1.762900e-05
6.949000e+03,-1.293974e-05,-2.464721e-05,-2.939912e-05
6.950000e+03,-1.305386e-05,-2.151962e-05,-2.812338e-05
6.951000e+03,-1.280785e-05,-1.660703e-05,-2.635728e-05
6.952000e+03,-1.282120e-05,-1.252131e-05,-1.661390e-05
6.953000e+03,-1.201538e-05,-6.482871e-06,-7.244078e-06
6.954000e+03,-1.182389e-05,-1.695847e-06,5.466912e-07
6.955000e+03,-1.149010e-05,2.592279e-06,5.611144e-07
6.956000e+03,-1.178943e-05,3.412542e-06,-1.276362e-06
6.957000e+03,-1.035173e-05,5.269849e-06,5.179075e-06
6.958000e+03,-1.400881e-05,-6.922725e-07,-8.561807e-06
6.959000e+03,-1.729307e-05,-7.107948e-06,-1.770729e-05
6.960000e+03,-1.884250e-05,-1.349907e-05,-1.885326e-05
6.961000e+03,-2.042142e-05,-2.072601e-05,-2.624400e-05
6.962000e+03,-2.261529e-05,-2.935914e-05,-4.208489e-05
6.963000e+03,-2.525042e-05,-3.788266e-05,-4.896658e-05
6.964000e+03,-2.467415e-05,-4.255488e-05,-4.347968e-05
6.965000e+03,-2.223608e-05,-4.250753e-05,-4.633580e-05
6.966000e+03,-1.904391e-05,-4.010219e-05,-3.990562e-05
6.967000e+03,-1.485748e-05,-3.414909e-05,-2.628832e-05
6.968000e+03,-9.014158e-06,-2.501835e-05,-1.208547e-05
6.969000e+03,-3.597768e-06,-1.486438e-05,2.205828e-07
6.970000e+03,-1.131195e-06,-6.692050e-06,8.933533e-06
6.971000e+03,1.902602e-06,1.606740e-06,1.120083e-05
6.972000e+03,6.053192e-06,1.234385e-05,1.155611e-05
6.973000e+03,9.474053e-06,2.220802e-05,2.336453e-05
6.974000e+03,1.023644e-05,2.784178e-05,2.872695e-05
6.975000e+03,1.044121e-05,3.063502e-05,3.368732e-05
6.976000e+03,7.045823e-06,2.699382e-05,3.502340e-05
6.977000e+03,6.153979e-06,2.447000e-05,2.617645e-05
6.978000e+03,3.621808e-06,1.858507e-05,2.022504e-05
6.979000e+03,-1.493860e-08,9.219353e-06,9.950563e-06
6.980000e+03,-6.324099e-06,-4.012724e-06,-2.067929e-05
6.981000e+03,-1.081646e-05,-1.614636e-05,-3.054130e-05
6.982000e+03,-1.293767e-05,-2.447603e-05,-2.693538e-05
6.983000e+03,-1.543388e-05,-3.135414e-05,-2.693550e-05
6.984000e+03,-1.672821e-05,-3.637444e-05,-3.121593e-05
6.985000e+03,-1.741063e-05,-3.787322e-05,-3.970975e-05
6.986000e+03,-1.431511e-05,-3.330787e-05,-4.644277e-05
6.987000e+03,-1.138629e-05,-2.706890e-05,-3.907035e-05
6.988000e+03,-5.117078e-06,-1.598255e-05,-1.601755e-05
6.989000e+03,-9.742806e-07,-6.695077e-06,-8.633316e-06
6.990000e+03,1.724476e-06,1.312564e-06,3.887558e-06
6.991000e+03,6.971709e-06,1.255748e-05,1.490486e-05
6.992000e+03,1.111332e-05,2.096963e-05,1.195201e-05
6.993000e+03,1.426745e-05,2.777214e-05,2.012864e-05
6.994000e+03,1.568072e-05,3.125859e-05,4.049113e-05
6.995000e+03,1.627929e-05,3.322640e-05,4.978937e-05
6.996000e+03,1.722771e-05,3.382263e-05,4.208716e-05
6.997000e+03,1.651555e-05,3.177192e-05,3.923202e-05
6.998000e+03,1.270489e-05,2.379542e-05,3.719665e-05
6.999000e+03,8.138635e-06,1.427687e-05,2.959851e-05
7.000000e+03,3.585876e-06,4.099220e-06,8.640757e-06
7.001000e+03,-1.021602e-06,-4.839633e-06,-8.696845e-06
7.002000e+03,-5.118635e-06,-1.271611e-05,-8.622633e-06
7.003000e+03,-9.558310e-06,-1.896164e-05,-1.209873e-05
7.004000e+03,-1.529867e-05,-2.727939e-05,-2.741866e-05
7.005000e+03,-1.877919e-05,-3.199816e-05,-4.175741e-05
7.006000e+03,-2.292032e-05,-3.634065e-05,-4.747013e-05
7.007000e+03,-2.398906e-05,-3.531250e-05,-3.526162e-05
7.008000e+03,-2.363335e-05,-3.163571e-05,-3.092647e-05
7.009000e+03,-2.137096e-05,-2.434268e-05,-3.584655e-05
7.010000e+03,-2.020141e-05,-1.871171e-05,-4.146442e-05
7.011000e+03,-1.900557e-05,-1.408780e-05,-3.007054e-05
7.012000e+03,-1.692910e-05,-9.494035e-06,-1.579142e-05
7.013000e+03,-1.444448e-05,-5.681903e-06,-1.169131e-05
7.014000e+03,-1.059650e-05,-2.077476e-06,-6.434155e-06
7.015000e+03,-9.312831e-06,-1.448549e-06,2.789990e-06
7.016000e+03,-8.058045e-06,-7.636787e-07,-5.045828e-07
7.017000e+03,-7.074848e-06,-2.224250e-06,-1.715777e-05
7.018000e+03,-7.314848e-06,-4.908339e-06,-1.256131e-05
7.019000e+03,-6.050569e-06,-6.081865e-06,2.729125e-06
7.020000e+03,-4.804934e-06,-8.483647e-06,-2.680168e-06
7.021000e+03,-3.942857e-06,-9.171570e-06,-5.541367e-06
7.022000e+03,-5.603117e-06,-1.288355e-05,-4.950540e-06
7.023000e+03,-4.779616e-06,-1.279272e-05,-5.425443e-06
7.024000e+03,-5.997113e-06,-1.379837e-05,-7.816652e-07
7.025000e+03,-5.480788e-06,-1.123526e-05,-7.606649e-06
7.026000e+03,-5.328203e-06,-8.936788e-06,-9.170468e-06
7.027000e+03,-2.663108e-06,-3.499307e-06,-4.342223e-07
7.028000e+03,-1.408685e-06,3.795298e-07,-6.512692e-07
7.029000e+03,3.435823e-06,8.015959e-06,2.245814e-07
7.030000e+03,3.657916e-06,9.130530e-06,3.086612e-06
7.031000e+03,5.384795e-06,1.119361e-05,1.170677e-05
7.032000e+03,8.222148e-06,1.591466e-05,5.128618e-06
7.033000e+03,8.616122e-06,1.514598e-05,5.371715e-06
7.034000e+03,1.213944e-05,1.757745e-05,1.417805e-05
7.035000e+03,1.557449e-05,1.891341e-05,1.299233e-05
7.036000e+03,1.767775e-05,1.917843e-05,1.282780e-05
7.037000e+03,2.012450e-05,1.933952e-05,1.110773e-05
7.038000e+03,2.217635e-05,1.968069e-05,2.741501e-05
7.039000e+03,2.378531e-05,1.835391e-05,2.992083e-05
7.040000e+03,2.481153e-05,1.769361e-05,1.506062e-05
7.041000e+03,2.862095e-05,2.231276e-05,3.428489e-05
7.042000e+03,3.077794e-05,2.557978e-05,4.737702e-05
7.043000e+03,3.206326e-05,2.848343e-05,4.508850e-05
7.044000e+03,3.417640e-05,3.190107e-05,6.129365e-05
7.045000e+03,3.129627e-05,2.999588e-05,4.910334e-05
7.046000e+03,3.181338e-05,3.299399e-05,3.648721e-05
7.047000e+03,3.037916e-05,3.352136e-05,3.993066e-05
7.048000e+03,2.780232e-05,3.304145e-05,3.903139e-05
7.049000e+03,2.393003e-05,3.144904e-05,4.055676e-05
7.050000e+03,1.488886e-05,2.240494e-05,3.656838e-05
7.051000e+03,9.563189e-06,1.820620e-05,3.117593e-05
7.052000e+03,2.084691e-06,9.764639e-06,1.292934e-05
7.053000e+03,-3.585818e-06,2.682220e-06,-1.082163e-05
7.054000e+03,-1.007080e-05,-5.396488e-06,-1.568535e-05
7.055000e+03,-1.675243e-05,-1.533455e-05,-2.825762e-05
7.056000e+03,-2.252348e-05,-2.395951e-05,-4.949816e-05
7.057000e+03,-2.617613e-05,-2.990299e-05,-4.770655e-05
7.058000e+03,-3.129970e-05,-3.880917e-05,-4.691650e-05
7.059000e+03,-3.296364e-05,-4.246639e-05,-6.355805e-05
7.060000e+03,-3.408502e-05,-4.531172e-05,-7.296712e-05
7.061000e+03,-3.195085e-05,-4.362516e-05,-5.935929e-05
7.062000e+03,-2.842481e-05,-3.939633e-05,-4.951947e-05
7.063000e+03,-2.327941e-05,-3.289122e-05,-4.388939e-05
7.064000e+03,-1.530180e-05,-2.219721e-05,-3.279126e-05
7.065000e+03,-7.047402e-06,-1.162759e-05,-1.605727e-05
7.066000e+03,-9.431046e-07,-4.432435e-06,-1.232292e-05
7.067000e+03,9.607291e-06,9.627604e-06,1.284615e-05
7.068000e+03,1.792314e-05,2.126557e-05,3.195837e-05
7.069000e+03,2.602548e-05,3.193941e-05,3.847385e-05
7.070000e+03,3.188204e-05,3.857747e-05,5.310253e-05
7.071000e+03,3.736939e-05,4.429413e-05,6.455054e-05
7.072000e+03,4.177749e-05,4.948246e-05,6.385815e-05
7.073000e+03,4.313190e-05,5.102592e-05,5.986395e-05
7.074000e+03,4.295435e-05,5.002756e-05,6.133512e-05
7.075000e+03,3.942637e-05,4.545413e-05,6.599504e-05
7.076000e+03,3.666927e-05,4.245055e-05,6.700063e-05
7.077000e+03,3.396572e-05,3.965808e-05,5.412000e-05
7.078000e+03,2.962670e-05,3.483524e-05,4.029849e-05
7.079000e+03,2.406614e-05,2.801629e-05,3.570595e-05
7.080000e+03,1.823411e-05,2.085726e-05,2.250493e-05
7.081000e+03,1.088345e-05,1.189424e-05,4.192984e-06
7.082000e+03,4.451721e-06,2.382477e-06,-3.621981e-06
7.083000e+03,-1.738710e-06,-5.143553e-06,-1.033010e-05
7.084000e+03,-8.085246e-06,-1.347369e-05,-2.244471e-05
7.085000e+03,-1.128254e-05,-1.694854e-05,-2.715081e-05
7.086000e+03,-1.631314e-05,-2.256875e-05,-3.015829e-05
7.087000e+03,-1.655359e-05,-2.201039e-05,-3.253360e-05
7.088000e+03,-1.773979e-05,-2.268274e-05,-2.370124e-05
7.089000e+03,-1.662493e-05,-1.966998e-05,-2.592461e-05
7.090000e+03,-1.490660e-05,-1.664487e-05,-2.602879e-05
7.091000e+03,-1.544034e-05,-1.625242e-05,-1.557815e-05
7.092000e+03,-1.398391e-05,-1.419022e-05,-1.479087e-05
7.093000e+03,-1.133280e-05,-1.129503e-05,-1.672910e-05
7.094000e+03,-1.055970e-05,-9.464981e-06,-1.958930e-05
7.095000e+03,-1.034027e-05,-8.394420e-06,-4.845165e-06
7.096000e+03,-9.290684e-06,-7.276287e-06,8.713768e-06
7.097000e+03,-7.596436e-06,-5.157017e-06,-4.446957e-06
7.098000e+03,-9.054876e-06,-6.342832e-06,-9.844008e-06
7.099000e+03,-9.715830e-06,-5.913116e-06,-1.984478e-06
7.100000e+03,-1.074600e-05,-7.888936e-06,-2.428504e-06
7.101000e+03,-1.343626e-05,-1.196746e-05,-9.661316e-06
7.102000e+03,-1.614563e-05,-1.524730e-05,-1.078741e-05
7.103000e+03,-1.909697e-05,-1.991660e-05,-1.661675e-05
7.104000e+03,-2.237777e-05,-2.420464e-05,-3.079252e-05
7.105000e+03,-2.311951e-05,-2.579703e-05,-3.043920e-05
7.106000e+03,-2.623999e-05,-3.056283e-05,-3.461095e-05
7.107000e+03,-2.810374e-05,-3.307827e-05,-3.863877e-05
7.108000e+03,-2.775916e-05,-3.353479e-05,-3.479235e-05
7.109000e+03,-2.775103e-05,-3.416370e-05,-3.838063e-05
7.110000e+03,-2.913570e-05,-3.548682e-05,-4.909234e-05
7.111000e+03,-2.875855e-05,-3.402995e-05,-4.793137e-05
7.112000e+03,-2.720685e-05,-3.192006e-05,-4.267129e-05
7.113000e+03,-2.420583e-05,-2.658329e-05,-2.576693e-05
7.114000e+03,-2.095192e-05,-2.144702e-05,-1.481570e-05
7.115000e+03,-1.958950e-05,-1.824050e-05,-1.765113e-05
7.116000e+03,-1.518479e-05,-1.235709e-05,-2.497801e-05
7.117000e+03,-1.188183e-05,-6.959681e-06,-2.173659e-05
7.118000e+03,-7.002697e-06,8.183137e-08,2.271163e-07
7.119000e+03,-3.018013e-06,5.443854e-06,1.094016e-05
7.120000e+03,1.276566e-06,1.120754e-05,1.833367e-05
7.121000e+03,4.515715e-06,1.359974e-05,2.751752e-05
7.122000e+03,7.517463e-06,1.518003e-05,1.868258e-05
7.123000e+03,7.571836e-06,1.309168e-05,1.180011e-05
7.124000e+03,9.359759e-06,1.142996e-05,1.826220e-05
7.125000e+03,9.872782e-06,9.420592e-06,1.465860e-05
7.126000e+03,7.882897e-06,5.419044e-06,1.361534e-05
7.127000e+03,2.384190e-06,-2.493750e-06,8.012147e-06
7.128000e+03,1.311085e-06,-5.078057e-06,6.295417e-06
7.129000e+03,-1.911600e-06,-7.538832e-06,8.097655e-06
7.130000e+03,-2.816614e-06,-6.685537e-06,1.186556e-06
7.131000e+03,-6.215180e-06,-7.954779e-06,-9.715307e-06
7.132000e+03,-1.091364e-05,-1.091789e-05,-1.112279e-05
7.133000e+03,-1.430043e-05,-1.218250e-05,-9.906258e-06
7.134000e+03,-1.769892e-05,-1.383799e-05,-1.057045e-05
7.135000e+03,-2.257672e-05,-1.712794e-05,-1.465231e-05
7.136000e+03,-2.883980e-05,-2.195638e-05,-2.916391e-05
7.137000e+03,-3.509555e-05,-2.874818e-05,-4.015522e-05
7.138000e+03,-4.064989e-05,-3.458319e-05,-4.286274e-05
7.139000e+03,-4.702490e-05,-4.250658e-05,-5.036898e-05
7.140000e+03,-5.579391e-05,-5.420269e-05,-6.004999e-05
7.141000e+03,-6.366786e-05,-6.551734e-05,-8.316053e-05
7.142000e+03,-6.834852e-05,-7.249577e-05,-9.035480e-05
7.143000e+03,-7.133823e-05,-7.786011e-05,-8.578417e-05
7.144000e+03,-7.163046e-05,-8.094886e-05,-9.491986e-05
7.145000e+03,-7.032006e-05,-8.130608e-05,-1.061021e-04
7.146000e+03,-6.505165e-05,-7.644183e-05,-9.257948e-05
7.147000e+03,-5.999351e-05,-7.131217e-05,-8.405269e-05
7.148000e+03,-5.379134e-05,-6.498949e-05,-7.214084e-05
7.149000e+03,-4.606024e-05,-5.536366e-05,-5.164737e-05
7.150000e+03,-3.766706e-05,-4.434072e-05,-4.693705e-05
7.151000e+03,-2.970267e-05,-3.296192e-05,-4.419931e-05
7.152000e+03,-2.213512e-05,-2.223331e-05,-2.426673e-05
7.153000e+03,-1.430911e-05,-1.071871e-05,1.927690e-06
7.154000e+03,-5.485049e-06,1.913988e-06,1.685863e-05
7.155000e+03,1.433230e-06,1.148136e-05,1.844698e-05
7.156000e+03,6.412660e-06,1.798775e-05,1.859030e-05
7.157000e+03,9.048618e-06,2.085684e-05,2.684939e-05
7.158000e+03,1.099471e-05,2.338429e-05,2.845874e-05
7.159000e+03,1.103599e-05,2.115574e-05,2.986945e-05
7.160000e+03,8.248202e-06,1.566160e-05,2.919080e-05
7.161000e+03,5.347289e-06,9.645158e-06,2.221578e-05
7.162000e+03,3.969864e-06,5.734460e-06,1.268966e-05
7.163000e+03,2.208644e-06,1.622744e-06,2.380773e-06
7.164000e+03,2.512353e-07,-2.289411e-06,-6.351763e-06
7.165000e+03,-3.960129e-06,-8.331231e-06,-1.190616e-05
7.166000e+03,-8.266542e-06,-1.492880e-05,-1.856670e-05
7.167000e+03,-8.583886e-06,-1.629320e-05,-1.636691e-05
7.168000e+03,-1.026458e-05,-1.802620e-05,-1.175171e-05
7.169000e+03,-1.053810e-05,-1.865747e-05,-2.506473e-05
7.170000e+03,-1.099144e-05,-1.755871e-05,-2.325862e-05
7.171000e+03,-1.018471e-05,-1.475908e-05,-1.467774e-05
7.172000e+03,-9.879288e-06,-1.259769e-05,-2.120983e-05
7.173000e+03,-9.255434e-06,-1.068395e-05,-2.514651e-05
7.174000e+03,-7.502082e-06,-7.110647e-06,-1.699004e-05
7.175000e+03,-3.118991e-06,-5.291803e-07,3.926372e-07
7.176000e+03,-4.542312e-07,2.907901e-06,1.846886e-07
7.177000e+03,4.017394e-06,7.222225e-06,2.544974e-06
7.178000e+03,6.616861e-06,8.764864e-06,3.593240e-06
7.179000e+03,1.118353e-05,1.428505e-05,1.014346e-05
7.180000e+03,1.580514e-05,1.771965e-05,1.650367e-05
7.181000e+03,2.069881e-05,2.098132e-05,2.029674e-05
7.182000e+03,2.408140e-05,2.303923e-05,3.123603e-05
7.183000e+03,2.548621e-05,2.218390e-05,3.085971e-05
7.184000e+03,2.779794e-05,2.389850e-05,2.563301e-05
7.185000e+03,3.069435e-05,2.584648e-05,2.456491e-05
7.186000e+03,3.405407e-05,2.908040e-05,3.300752e-05
7.187000e+03,3.745959e-05,3.293668e-05,4.763271e-05
7.188000e+03,4.188116e-05,3.985540e-05,4.644698e-05
7.189000e+03,4.458251e-05,4.513580e-05,4.920101e-05
7.190000e+03,4.837971e-05,5.172069e-05,5.375250e-05
7.191000e+03,5.318189e-05,6.054948e-05,6.758797e-05
7.192000e+03,5.426481e-05,6.392431e-05,8.035823e-05
7.193000e+03,5.567136e-05,6.746366e-05,7.749002e-05
7.194000e+03,5.760550e-05,7.108430e-05,7.905497e-05
7.195000e+03,6.142771e-05,7.717176e-05,8.951608e-05
7.196000e+03,5.850522e-05,7.275171e-05,8.588975e-05
7.197000e+03,5.551764e-05,6.791408e-05,7.034465e-05
7.198000e+03,5.126628e-05,6.154675e-05,6.373025e-05
7.199000e+03,4.769723e-05,5.532340e-05,6.738776e-05
7.200000e+03,4.223133e-05,4.609150e-05,5.273242e-05
7.201000e+03,3.652436e-05,3.649697e-05,4.121026e-05
7.202000e+03,3.060686e-05,2.602389e-05,3.456130e-05
7.203000e+03,2.064099e-05,1.092783e-05,1.567186e-05
7.204000e+03,1.420370e-05,1.211615e-06,7.923307e-07
7.205000e+03,5.554458e-06,-9.778840e-06,-2.223162e-05
7.206000e+03,5.950627e-07,-1.387579e-05,-1.890752e-05
7.207000e+03,-5.062129e-06,-1.715084e-05,-1.362656e-05
7.208000e+03,-9.980522e-06,-1.957077e-05,-1.227484e-05
7.209000e+03,-1.172307e-05,-1.631816e-05,-1.158226e-05
7.210000e+03,-1.249570e-05,-1.138849e-05,-1.504417e-05
7.211000e+03,-1.397555e-05,-8.261621e-06,-1.265977e-05
7.212000e+03,-1.496211e-05,-4.587906e-06,-1.250617e-05
7.213000e+03,-1.567868e-05,-3.345915e-06,-1.695194e-05
7.214000e+03,-1.910054e-05,-5.877006e-06,-2.132214e-05
7.215000e+03,-2.206324e-05,-9.689110e-06,-3.033202e-05
7.216000e+03,-2.293177e-05,-1.248606e-05,-3.094551e-05
7.217000e+03,-2.354381e-05,-1.503021e-05,-2.042334e-05
7.218000e+03,-2.479623e-05,-2.116243e-05,-2.043155e-05
7.219000e+03,-2.367136e-05,-2.467864e-05,-2.776376e-05
7.220000e+03,-2.296915e-05,-2.861979e-05,-4.021035e-05
7.221000e+03,-2.295575e-05,-3.262305e-05,-3.839517e-05
7.222000e+03,-2.666679e-05,-4.301394e-05,-3.736030e-05
7.223000e+03,-2.435926e-05,-4.234620e-05,-3.376905e-05
7.224000e+03,-2.128325e-05,-3.849500e-05,-3.547370e-05
7.225000e+03,-1.644972e-05,-3.196317e-05,-3.411307e-05
7.226000e+03,-1.328385e-05,-2.525595e-05,-3.236453e-05
7.227000e+03,-1.084292e-05,-1.884100e-05,-3.166191e-05
7.228000e+03,-5.575074e-06,-7.995340e-06,-1.356762e-05
7.229000e+03,5.283560e-07,4.927115e-06,1.164370e-05
7.230000e+03,5.895697e-06,1.536640e-05,3.424444e-05
7.231000e+03,1.074015e-05,2.686976e-05,3.978843e-05
7.232000e+03,1.540881e-05,3.543414e-05,4.484129e-05
7.233000e+03,1.916840e-05,4.070326e-05,5.287920e-05
7.234000e+03,1.655413e-05,3.760205e-05,3.514749e-05
7.235000e+03,1.335717e-05,3.105100e-05,1.829987e-05
7.236000e+03,1.147744e-05,2.582016e-05,2.377780e-05
7.237000e+03,6.605025e-06,1.544745e-05,2.438913e-05
7.238000e+03,3.374484e-06,5.848137e-06,5.235476e-06
7.239000e+03,-1.771366e-06,-5.526452e-06,-1.214970e-05
7.240000e+03,-6.615280e-06,-1.671606e-05,-1.975661e-05
7.241000e+03,-1.144640e-05,-2.792318e-05,-2.937962e-05
7.242000e+03,-1.559463e-05,-3.499480e-05,-3.515128e-05
7.243000e+03,-1.779188e-05,-3.962962e-05,-4.417800e-05
7.244000e+03,-1.631019e-05,-3.726333e-05,-4.462720e-05
7.245000e+03,-1.332104e-05,-3.082529e-05,-3.958660e-05
7.246000e+03,-6.249486e-06,-1.903698e-05,-3.236127e-05
7.247000e+03,3.350857e-07,-6.815095e-06,-6.931212e-06
7.248000e+03,4.723056e-06,2.565971e-06,5.894020e-06
7.249000e+03,1.174485e-05,1.521895e-05,1.219140e-05
7.250000e+03,1.762222e-05,2.490370e-05,2.015549e-05
7.251000e+03,2.188214e-05,3.341150e-05,3.350168e-05
7.252000e+03,2.424700e-05,3.844468e-05,4.004343e-05
7.253000e+03,2.678530e-05,4.286358e-05,3.633575e-05
7.254000e+03,2.987731e-05,4.687958e-05,5.097365e-05
7.255000e+03,2.993090e-05,4.464748e-05,5.635239e-05
7.256000e+03,3.007168e-05,4.168134e-05,6.091108e-05
7.257000e+03,2.662466e-05,3.404065e-05,5.416405e-05
7.258000e+03,2.484585e-05,2.823512e-05,3.705795e-05
7.259000e+03,2.070249e-05,1.923206e-05,2.383141e-05
7.260000e+03,1.617763e-05,1.071427e-05,2.774225e-05
7.261000e+03,1.168928e-05,3.352311e-06,2.005744e-05
7.262000e+03,8.222407e-06,-1.812985e-06,-5.846227e-06
7.263000e+03,3.856532e-06,-6.601403e-06,-1.924320e-05
7.264000e+03,2.735784e-06,-5.999939e-06,-1.540028e-05
7.265000e+03,2.625504e-06,-4.109978e-06,-9.856771e-06
7.266000e+03,3.134792e-06,-1.566336e-06,-6.936644e-06
7.267000e+03,2.369239e-06,-1.048052e-07,-3.031841e-06
7.268000e+03,1.001947e-06,1.176803e-06,-6.845375e-06
7.269000e+03,1.092671e-06,4.476939e-06,-2.342692e-06
7.270000e+03,-2.249615e-08,4.899710e-06,6.131114e-06
7.271000e+03,4.201403e-07,6.670716e-06,3.123117e-06
7.272000e+03,3.838435e-07,6.403783e-06,9.255195e-06
7.273000e+03,-6.703535e-07,5.310104e-06,7.982705e-06
7.274000e+03,-1.624186e-06,3.316255e-06,-4.094745e-06
7.275000e+03,-2.222334e-06,2.596930e-06,-8.381201e-06
7.276000e+03,-3.327975e-06,-1.149930e-06,-3.791974e-06
7.277000e+03,-4.430914e-06,-4.171356e-06,6.445218e-06
7.278000e+03,-6.141745e-06,-7.452960e-06,6.612409e-06
7.279000e+03,-7.454635e-06,-9.796200e-06,5.010585e-06
7.280000e+03,-1.102765e-05,-1.546292e-05,-7.228412e-06
7.281000e+03,-1.293956e-05,-1.857339e-05,-1.658560e-05
7.282000e+03,-1.663534e-05,-2.304914e-05,-3.073248e-05
7.283000e+03,-2.083408e-05,-2.772987e-05,-4.278578e-05
7.284000e+03,-2.003609e-05,-2.663511e-05,-2.840945e-05
7.285000e+03,-1.846677e-05,-2.342649e-05,-2.671010e-05
7.286000e+03,-1.730475e-05,-2.141058e-05,-4.059189e-05
7.287000e+03,-1.669070e-05,-1.971718e-05,-3.369296e-05
7.288000e+03,-1.510155e-05,-1.698177e-05,-2.813741e-05
7.289000e+03,-1.142600e-05,-1.116453e-05,-2.490419e-05
7.290000e+03,-7.088266e-06,-6.807317e-06,-1.992759e-05
7.291000e+03,-1.780145e-06,-1.662774e-06,-8.960731e-06
7.292000e+03,5.747613e-06,6.030032e-06,3.182821e-06
7.293000e+03,1.123837e-05,1.057980e-05,7.873049e-06
7.294000e+03,1.962790e-05,1.935546e-05,1.686163e-05
7.295000e+03,2.510059e-05,2.447926e-05,1.265574e-05
7.296000e+03,3.422008e-05,3.265630e-05,2.435894e-05
7.297000e+03,4.022451e-05,3.754054e-05,4.750255e-05
7.298000e+03,4.811971e-05,4.636109e-05,6.370397e-05
7.299000e+03,5.442302e-05,5.373500e-05,7.301713e-05
7.300000e+03,5.819320e-05,5.916930e-05,9.607256e-05
7.301000e+03,5.854200e-05,6.115211e-05,9.635038e-05
7.302000e+03,5.615929e-05,5.962952e-05,8.030877e-05
7.303000e+03,5.153306e-05,5.591808e-05,7.749400e-05
7.304000e+03,4.725149e-05,5.392588e-05,7.211049e-05
7.305000e+03,4.498336e-05,5.378362e-05,6.725516e-05
7.306000e+03,3.857783e-05,4.852108e-05,6.516391e-05
7.307000e+03,3.070735e-05,4.062800e-05,5.901757e-05
7.308000e+03,1.983059e-05,2.850683e-05,4.257498e-05
7.309000e+03,1.106633e-05,1.769304e-05,2.072807e-05
7.310000e+03,1.896638e-06,5.631070e-06,-6.784692e-06
7.311000e+03,-8.495434e-06,-7.664638e-06,-1.937334e-05
7.312000e+03,-2.044727e-05,-2.257082e-05,-3.603828e-05
7.313000e+03,-3.181129e-05,-3.805772e-05,-5.145073e-05
7.314000e+03,-4.143997e-05,-5.147249e-05,-6.823189e-05
7.315000e+03,-4.857926e-05,-6.095111e-05,-8.899512e-05
7.316000e+03,-5.225794e-05,-6.463823e-05,-8.663883e-05
7.317000e+03,-5.335384e-05,-6.545551e-05,-8.022941e-05
7.318000e+03,-5.180033e-05,-6.198959e-05,-7.874650e-05
7.319000e+03,-4.975981e-05,-5.810403e-05,-7.003508e-05
7.320000e+03,-4.792979e-05,-5.387180e-05,-6.752442e-05
7.321000e+03,-4.602429e-05,-4.917988e-05,-6.184260e-05
7.322000e+03,-4.095563e-05,-4.118306e-05,-4.633320e-05
7.323000e+03,-3.542214e-05,-3.382381e-05,-4.450308e-05
7.324000e+03,-2.922924e-05,-2.528820e-05,-2.815909e-05
7.325000e+03,-2.380446e-05,-1.885524e-05,-1.350943e-05
7.326000e+03,-1.864422e-05,-1.351126e-05,-7.138945e-06
7.327000e+03,-1.468690e-05,-9.877913e-06,-1.516016e-06
7.328000e+03,-1.460754e-05,-1.069721e-05,-4.562735e-06
7.329000e+03,-1.284937e-05,-1.008496e-05,3.761327e-06
7.330000e+03,-1.237231e-05,-1.096523e-05,-2.265644e-06
7.331000e+03,-1.183069e-05,-1.228520e-05,1.564712e-06
7.332000e+03,-1.128542e-05,-1.247638e-05,1.198460e-05
7.333000e+03,-1.310464e-05,-1.537414e-05,-7.119374e-07
7.334000e+03,-1.440301e-05,-1.754756e-05,-1.353912e-05
7.335000e+03,-1.684216e-05,-2.100628e-05,-3.046485e-05
7.336000e+03,-1.738855e-05,-2.067688e-05,-2.968097e-05
7.337000e+03,-1.714984e-05,-1.901798e-05,-3.061635e-05
7.338000e+03,-1.751636e-05,-1.826887e-05,-4.095280e-05
7.339000e+03,-1.566257e-05,-1.547215e-05,-3.540540e-05
7.340000e+03,-1.362672e-05,-1.198495e-05,-2.635324e-05
7.341000e+03,-1.047620e-05,-8.323137e-06,-1.524328e-05
7.342000e+03,-5.947392e-06,-2.961765e-06,-6.129465e-06
7.343000e+03,-1.929901e-06,8.181236e-07,-8.762853e-06
7.344000e+03,3.547254e-06,6.083893e-06,-6.112626e-06
7.345000e+03,1.098092e-05,1.254894e-05,5.506256e-06
7.346000e+03,1.882451e-05,2.003005e-05,1.962290e-05
7.347000e+03,2.542522e-05,2.631249e-05,4.073377e-05
7.348000e+03,3.172522e-05,3.249187e-05,5.108676e-05
7.349000e+03,3.392185e-05,3.436852e-05,5.328605e-05
7.350000e+03,3.840638e-05,3.974917e-05,5.946895e-05
7.351000e+03,4.277330e-05,4.563402e-05,5.789762e-05
7.352000e+03,4.319298e-05,4.701786e-05,6.344503e-05
7.353000e+03,4.336145e-05,4.908050e-05,7.510978e-05
7.354000e+03,4.145428e-05,4.810895e-05,6.799510e-05
7.355000e+03,3.819131e-05,4.711110e-05,6.660620e-05
7.356000e+03,3.190859e-05,4.171620e-05,5.802824e-05
7.357000e+03,2.655538e-05,3.818313e-05,3.669425e-05
7.358000e+03,1.986434e-05,3.205706e-05,3.242970e-05
7.359000e+03,1.205347e-05,2.270214e-05,2.880539e-05
7.360000e+03,3.367061e-06,1.015988e-05,-1.313210e-06
7.361000e+03,-5.040629e-06,-3.121635e-06,-1.904683e-05
7.362000e+03,-1.143521e-05,-1.444749e-05,-2.765858e-05
7.363000e+03,-1.785702e-05,-2.620140e-05,-4.526667e-05
7.364000e+03,-2.404843e-05,-3.678336e-05,-5.265418e-05
7.365000e+03,-3.001986e-05,-4.531489e-05,-5.610790e-05
7.366000e+03,-3.507951e-05,-5.257182e-05,-6.004066e-05
7.367000e+03,-3.840837e-05,-5.631089e-05,-6.413447e-05
7.368000e+03,-3.770053e-05,-5.438516e-05,-6.083477e-05
7.369000e+03,-3.506262e-05,-4.969031e-05,-5.728106e-05
7.370000e+03,-3.102552e-05,-4.143560e-05,-4.515285e-05
7.371000e+03,-2.529753e-05,-3.084104e-05,-3.452343e-05
7.372000e+03,-2.194249e-05,-2.206332e-05,-2.337839e-05
7.373000e+03,-1.418704e-05,-7.197376e-06,2.423964e-06
7.374000e+03,-7.786133e-06,4.711316e-06,5.388661e-06
7.375000e+03,-3.362589e-06,1.282701e-05,9.997662e-06
7.376000e+03,-1.539427e-06,1.624405e-05,1.817081e-05
7.377000e+03,-4.812503e-07,1.726505e-05,2.948192e-05
7.378000e+03,2.101191e-07,1.697726e-05,3.770002e-05
7.379000e+03,1.486859e-07,1.270992e-05,2.636923e-05
7.380000e+03,-2.472919e-06,5.165465e-06,2.062060e-06
7.381000e+03,-5.992689e-06,-4.290923e-06,-2.430936e-05
7.382000e+03,-1.014631e-05,-1.536147e-05,-2.898118e-05
7.383000e+03,-1.239352e-05,-2.303291e-05,-1.960488e-05
7.384000e+03,-1.442062e-05,-3.037413e-05,-3.300264e-05
7.385000e+03,-1.423958e-05,-3.310542e-05,-4.607778e-05
7.386000e+03,-1.452708e-05,-3.508453e-05,-3.640252e-05
7.387000e+03,-1.085080e-05,-2.887117e-05,-2.800552e-05
7.388000e+03,-5.994641e-06,-2.089804e-05,-3.318144e-05
7.389000e+03,-1.187461e-06,-1.168962e-05,-1.700032e-05
7.390000e+03,5.760171e-06,1.511272e-06,1.003179e-06
7.391000e+03,1.435306e-05,1.605113e-05,8.430226e-06
7.392000e+03,2.081483e-05,2.914006e-05,2.616485e-05
7.393000e+03,2.714682e-05,4.065977e-05,4.033875e-05
7.394000e+03,3.361848e-05,5.135021e-05,5.031320e-05
7.395000e+03,3.812654e-05,5.955801e-05,7.115332e-05
7.396000e+03,3.948371e-05,5.954047e-05,7.878614e-05
7.397000e+03,4.035391e-05,5.904637e-05,7.562795e-05
7.398000e+03,3.958371e-05,5.516708e-05,7.091772e-05
7.399000e+03,3.663540e-05,4.729221e-05,6.431770e-05
7.400000e+03,3.815787e-05,4.683524e-05,5.885543e-05
7.401000e+03,3.290958e-05,3.498759e-05,3.701982e-05
7.402000e+03,2.792341e-05,2.475834e-05,3.077250e-05
7.403000e+03,2.206349e-05,1.266454e-05,2.253499e-05
7.404000e+03,1.849493e-05,8.306838e-06,2.728656e-05
7.405000e+03,1.244750e-05,4.986765e-07,1.622297e-05
7.406000e+03,6.174707e-06,-7.342059e-06,-9.601898e-06
7.407000e+03,-1.407612e-06,-1.579794e-05,-2.119807e-05
7.408000e+03,-5.330202e-06,-1.841460e-05,-2.060397e-05
7.409000e+03,-9.559159e-06,-2.013150e-05,-2.348792e-05
7.410000e+03,-1.354856e-05,-2.070248e-05,-2.330031e-05
7.411000e+03,-1.514019e-05,-1.893590e-05,-2.132199e-05
7.412000e+03,-1.636994e-05,-1.620584e-05,-1.414694e-05
7.413000e+03,-1.808587e-05,-1.458508e-05,-2.075709e-05
7.414000e+03,-1.890875e-05,-1.207584e-05,-2.487781e-05
7.415000e+03,-1.949737e-05,-8.111176e-06,-1.029537e-05
7.416000e+03,-2.267730e-05,-1.066487e-05,-1.381445e-05
7.417000e+03,-2.404253e-05,-1.311084e-05,-2.292954e-05
7.418000e+03,-2.861580e-05,-1.883401e-05,-3.181583e-05
7.419000e+03,-3.300300e-05,-2.686634e-05,-3.792231e-05
7.420000e+03,-3.657050e-05,-3.284136e-05,-3.560905e-05
7.421000e+03,-3.928375e-05,-4.119353e-05,-3.835870e-05
7.422000e+03,-4.179954e-05,-4.809583e-05,-4.704420e-05
7.423000e+03,-4.276570e-05,-5.309023e-05,-5.675441e-05
7.424000e+03,-4.195880e-05,-5.593851e-05,-6.032664e-05
7.425000e+03,-3.936016e-05,-5.511847e-05,-6.474940e-05
7.426000e+03,-3.606817e-05,-5.138384e-05,-6.749874e-05
7.427000e+03,-3.126625e-05,-4.481873e-05,-5.560612e-05
7.428000e+03,-2.577428e-05,-3.722872e-05,-4.400825e-05
7.429000e+03,-1.882509e-05,-2.794448e-05,-3.927751e-05
7.430000e+03,-1.226494e-05,-1.783992e-05,-2.861322e-05
7.431000e+03,-5.307730e-06,-5.898553e-06,-4.195911e-06
7.432000e+03,2.910933e-06,5.374094e-06,1.126104e-05
7.433000e+03,9.283712e-06,1.582535e-05,1.872440e-05
7.434000e+03,1.730407e-05,2.723625e-05,3.341238e-05
7.435000e+03,2.107118e-05,3.377079e-05,4.407580e-05
7.436000e+03,2.436583e-05,3.840450e-05,5.256419e-05
7.437000e+03,3.040854e-05,4.585589e-05,5.504086e-05
7.438000e+03,3.310178e-05,4.767540e-05,5.707413e-05
7.439000e+03,3.273334e-05,4.413920e-05,5.443297e-05
7.440000e+03,3.220508e-05,4.133284e-05,4.668850e-05
7.441000e+03,2.740731e-05,3.280562e-05,4.901897e-05
7.442000e+03,2.488206e-05,2.759675e-05,4.550418e-05
7.443000e+03,2.206078e-05,2.141121e-05,2.140315e-05
7.444000e+03,1.814912e-05,1.452526e-05,7.554995e-06
7.445000e+03,1.532236e-05,9.211495e-06,1.065605e-05
7.446000e+03,1.211376e-05,4.884885e-06,8.665848e-06
7.447000e+03,1.019482e-05,2.903949e-06,6.487166e-06
7.448000e+03,8.953676e-06,2.916764e-06,3.576546e-06
7.449000e+03,5.821196e-06,1.463571e-06,-1.331854e-05
7.450000e+03,6.533336e-06,5.708723e-06,-3.664741e-06
7.451000e+03,7.573353e-06,8.899225e-06,6.767138e-06
7.452000e+03,9.900042e-06,1.239760e-05,3.343961e-06
7.453000e+03,9.377422e-06,1.352020e-05,5.264666e-06
7.454000e+03,1.111922e-05,1.664212e-05,3.747424e-06
7.455000e+03,1.106622e-05,1.599630e-05,6.457051e-06
7.456000e+03,1.548024e-05,2.132497e-05,2.027019e-05
7.457000e+03,1.802058e-05,2.318571e-05,2.871990e-05
7.458000e+03,1.949252e-05,2.402625e-05,3.493175e-05
7.459000e+03,2.126087e-05,2.461636e-05,3.971270e-05
7.460000e+03,2.017071e-05,2.234384e-05,3.663492e-05
7.461000e+03,1.831824e-05,1.843596e-05,3.404134e-05
7.462000e+03,1.687324e-05,1.571371e-05,2.700770e-05
7.463000e+03,1.509749e-05,1.319788e-05,2.729795e-05
7.464000e+03,1.189355e-05,1.076545e-05,2.568733e-05
7.465000e+03,5.884991e-06,4.090000e-06,1.271373e-05
7.466000e+03,6.961848e-07,-1.667048e-07,4.238254e-06
7.467000e+03,-5.003066e-06,-4.656698e-06,-2.796415e-06
7.468000e+03,-1.249896e-05,-1.074771e-05,-1.638833e-05
7.469000e+03,-1.646407e-05,-1.361567e-05,-2.618225e-05
7.470000e+03,-2.416503e-05,-2.250009e-05,-4.067733e-05
7.471000e+03,-2.819804e-05,-2.579748e-05,-5.563199e-05
7.472000e+03,-3.089699e-05,-2.942892e-05,-6.132230e-05
7.473000e+03,-3.206793e-05,-3.235129e-05,-4.953984e-05
7.474000e+03,-3.054495e-05,-3.256614e-05,-3.926538e-05
7.475000e+03,-2.898021e-05,-3.360956e-05,-4.713431e-05
7.476000e+03,-2.671096e-05,-3.438515e-05,-5.650921e-05
7.477000e+03,-2.282158e-05,-3.263608e-05,-4.842569e-05
7.478000e+03,-1.649806e-05,-2.698207e-05,-3.853564e-05
7.479000e+03,-7.262007e-06,-1.630745e-05,-2.317960e-05
7.480000e+03,1.557215e-06,-6.574785e-06,-1.814761e-06
7.481000e+03,1.371486e-05,7.266335e-06,6.261381e-06
7.482000e+03,2.376280e-05,2.077845e-05,1.671493e-05
7.483000e+03,3.391427e-05,3.465670e-05,3.891714e-05
7.484000e+03,4.367954e-05,4.880919e-05,6.254043e-05
7.485000e+03,5.401309e-05,6.320167e-05,8.381371e-05
7.486000e+03,6.205657e-05,7.564679e-05,1.049662e-04
7.487000e+03,6.629024e-05,8.336458e-05,1.098964e-04
7.488000e+03,7.313862e-05,9.207032e-05,1.120266e-04
7.489000e+03,7.567993e-05,9.449831e-05,1.078066e-04
7.490000e+03,7.206217e-05,8.874978e-05,1.026415e-04
7.491000e+03,6.751505e-05,8.112151e-05,1.024890e-04
7.492000e+03,6.173468e-05,7.094465e-05,9.215380e-05
7.493000e+03,5.267011e-05,5.677018e-05,6.902379e-05
7.494000e+03,4.391516e-05,4.289672e-05,5.431883e-05
7.495000e+03,3.500410e-05,2.938756e-05,4.162730e-05
7.496000e+03,2.475475e-05,1.590671e-05,1.997418e-05
7.497000e+03,1.377973e-05,1.809614e-06,-4.789143e-07
7.498000e+03,3.474259e-06,-1.005857e-05,-1.477935e-05
7.499000e+03,-5.229970e-06,-1.829783e-05,-1.837508e-05
7.500000e+03,-1.570389e-05,-2.681535e-05,-2.755484e-05
7.501000e+03,-2.349021e-05,-3.041942e-05,-3.508627e-05
7.502000e+03,-2.683965e-05,-2.955391e-05,-4.336866e-05
7.503000e+03,-3.146210e-05,-2.941886e-05,-4.660589e-05
7.504000e+03,-3.652202e-05,-3.030249e-05,-5.161354e-05
7.505000e+03,-4.099000e-05,-3.204231e-05,-5.105853e-05
7.506000e+03,-4.349252e-05,-3.266637e-05,-4.193814e-05
7.507000e+03,-4.340168e-05,-3.265569e-05,-4.690578e-05
7.508000e+03,-4.528247e-05,-3.594589e-05,-5.745024e-05
7.509000e+03,-4.726387e-05,-4.165884e-05,-6.122991e-05
7.510000e+03,-4.886448e-05,-4.642309e-05,-6.378840e-05
7.511000e+03,-4.790430e-05,-4.980114e-05,-6.829647e-05
7.512000e+03,-4.786744e-05,-5.489911e-05,-6.677125e-05
7.513000e+03,-4.790707e-05,-5.963604e-05,-6.202022e-05
7.514000e+03,-4.771459e-05,-6.321032e-05,-5.782916e-05
7.515000e+03,-4.505013e-05,-6.259495e-05,-6.185470e-05
7.516000e+03,-4.242177e-05,-6.037181e-05,-6.483567e-05
7.517000e+03,-3.750913e-05,-5.265616e-05,-4.966718e-05
7.518000e+03,-3.344198e-05,-4.581921e-05,-4.239308e-05
7.519000e+03,-2.899445e-05,-3.673490e-05,-4.046816e-05
7.520000e+03,-2.297473e-05,-2.575879e-05,-2.870807e-05
7.521000e+03,-1.917328e-05,-1.754115e-05,-2.221614e-05
7.522000e+03,-1.564979e-05,-8.143238e-06,-7.944058e-06
7.523000e+03,-1.122627e-05,-2.681893e-07,5.314048e-06
7.524000e+03,-6.246931e-06,7.969470e-06,4.457363e-06
7.525000e+03,-4.693556e-06,1.035958e-05,4.631419e-06
7.526000e+03,-2.189511e-06,1.292870e-05,9.001728e-06
7.527000e+03,5.490399e-07,1.349789e-05,3.989029e-06
7.528000e+03,-9.909005e-07,7.637850e-06,-1.389067e-06
7.529000e+03,-5.955636e-07,3.051847e-06,-1.027754e-05
7.530000e+03,-4.056063e-07,-2.475886e-06,-1.651522e-05
7.531000e+03,-8.454067e-08,-8.199488e-06,-9.864828e-06
7.532000e+03,2.173367e-06,-1.043213e-05,-9.539362e-06
7.533000e+03,7.662431e-06,-8.675881e-06,-8.730309e-06
7.534000e+03,1.344227e-05,-4.922049e-06,-1.019056e-05
7.535000e+03,1.979141e-05,2.452236e-06,-7.791074e-06
7.536000e+03,2.466702e-05,8.317516e-06,-4.636515e-06
7.537000e+03,3.287305e-05,2.044289e-05,2.413708e-05
7.538000e+03,3.903844e-05,3.152761e-05,5.235978e-05
7.539000e+03,4.404825e-05,4.110567e-05,6.506229e-05
7.540000e+03,4.998783e-05,5.420884e-05,7.724490e-05
7.541000e+03,5.707711e-05,6.812866e-05,8.356754e-05
7.542000e+03,6.165687e-05,7.857356e-05,8.183287e-05
7.543000e+03,6.603062e-05,8.809386e-05,8.947114e-05
7.544000e+03,6.484330e-05,9.026905e-05,1.007034e-04
7.545000e+03,6.102018e-05,8.825727e-05,1.030655e-04
7.546000e+03,5.595041e-05,8.202581e-05,1.076517e-04
7.547000e+03,4.796564e-05,7.052532e-05,8.207181e-05
7.548000e+03,3.333901e-05,4.744687e-05,4.401546e-05
7.549000e+03,2.143660e-05,2.864811e-05,3.182899e-05
7.550000e+03,1.026832e-05,9.593944e-06,1.321305e-05
7.551000e+03,2.360097e-06,-2.741093e-06,-9.901566e-06
7.552000e+03,-6.457186e-06,-1.740991e-05,-2.876187e-05
7.553000e+03,-1.801762e-05,-3.623458e-05,-4.198704e-05
7.554000e+03,-2.245126e-05,-4.304705e-05,-5.263054e-05
7.555000e+03,-2.955042e-05,-5.302918e-05,-6.966252e-05
7.556000e+03,-2.966570e-05,-5.151478e-05,-6.622772e-05
7.557000e+03,-2.950268e-05,-4.891105e-05,-5.540751e-05
7.558000e+03,-2.865493e-05,-4.506658e-05,-5.448797e-05
7.559000e+03,-2.451779e-05,-3.605713e-05,-4.926726e-05
7.560000e+03,-2.025920e-05,-2.557179e-05,-3.717947e-05
7.561000e+03,-1.326913e-05,-1.181159e-05,-2.291355e-05
7.562000e+03,-9.655661e-06,-3.140848e-06,-1.600110e-05
7.563000e+03,-5.077111e-06,7.012596e-06,3.321483e-06
7.564000e+03,1.472257e-07,1.703220e-05,2.540254e-05
7.565000e+03,5.168027e-06,2.476867e-05,2.824986e-05
7.566000e+03,9.485200e-06,2.834165e-05,2.447312e-05
7.567000e+03,1.019973e-05,2.563013e-05,3.695935e-05
7.568000e+03,8.609631e-06,1.977591e-05,3.914077e-05
7.569000e+03,8.970769e-06,1.553933e-05,1.400217e-05
7.570000e+03,6.047764e-06,7.201216e-06,3.191833e-06
7.571000e+03,1.978805e-06,-3.826845e-06,2.459070e-06
7.572000e+03,-5.934281e-07,-1.164552e-05,-1.348460e-05
7.573000e+03,-1.466629e-06,-1.569830e-05,-1.869492e-05
7.574000e+03,-1.058315e-06,-1.722184e-05,-8.058765e-06
7.575000e+03,-4.175875e-06,-2.086911e-05,-1.826019e-05
7.576000e+03,-5.645620e-06,-2.209513e-05,-2.902315e-05
7.577000e+03,-3.366623e-06,-1.705478e-05,-2.540708e-05
7.578000e+03,-1.982911e-06,-1.247047e-05,-1.845217e-05
7.579000e+03,1.777340e-07,-6.885190e-06,-9.124530e-06
7.580000e+03,2.654856e-06,9.971069e-07,9.182688e-07
7.581000e+03,3.116705e-06,3.661244e-06,1.557671e-06
7.582000e+03,5.741930e-06,1.015670e-05,8.126371e-06
7.583000e+03,8.435780e-06,1.440987e-05,1.069973e-05
7.584000e+03,1.120061e-05,1.775558e-05,1.238177e-05
7.585000e+03,1.457716e-05,2.212226e-05,2.260622e-05
7.586000e+03,1.436019e-05,2.203911e-05,1.763587e-05
7.587000e+03,1.521868e-05,2.197580e-05,1.614527e-05
7.588000e+03,1.160165e-05,1.481821e-05,1.502198e-05
7.589000e+03,1.476162e-05,1.789224e-05,3.124611e-05
7.590000e+03,1.563295e-05,1.729945e-05,3.570085e-05
7.591000e+03,1.546089e-05,1.553495e-05,2.843539e-05
7.592000e+03,1.596054e-05,1.623972e-05,2.638144e-05
7.593000e+03,1.609753e-05,1.597410e-05,2.548325e-05
7.594000e+03,1.565233e-05,1.544578e-05,1.922182e-05
7.595000e+03,1.622717e-05,1.675780e-05,1.873074e-05
7.596000e+03,1.479901e-05,1.440819e-05,2.195380e-05
7.597000e+03,1.664860e-05,1.862262e-05,2.984867e-05
7.598000e+03,1.538323e-05,1.737343e-05,2.065120e-05
7.599000e+03,1.324866e-05,1.537454e-05,1.690897e-05
7.600000e+03,7.042972e-06,6.669983e-06,6.653290e-06
7.601000e+03,4.143769e-06,3.000275e-06,3.777040e-06
7.602000e+03,5.555992e-06,7.222350e-06,6.783499e-06
7.603000e+03,8.738697e-07,1.970207e-06,2.787263e-06
7.604000e+03,-4.244483e-06,-4.464842e-06,-6.379490e-06
7.605000e+03,-9.196295e-06,-1.082771e-05,-1.737932e-05
7.606000e+03,-1.312307e-05,-1.702890e-05,-1.878120e-05
7.607000e+03,-1.731377e-05,-2.258589e-05,-2.815145e-05
7.608000e+03,-2.020028e-05,-2.568301e-05,-2.910703e-05
7.609000e+03,-2.276201e-05,-2.693888e-05,-2.649552e-05
7.610000e+03,-2.316175e-05,-2.473334e-05,-2.225546e-05
7.611000e+03,-2.603047e-05,-2.534928e-05,-2.232028e-05
7.612000e+03,-2.905530e-05,-2.648314e-05,-2.392419e-05
7.613000e+03,-3.048742e-05,-2.647466e-05,-2.918132e-05
7.614000e+03,-3.409337e-05,-2.890144e-05,-4.670955e-05
7.615000e+03,-3.720263e-05,-3.092958e-05,-4.295645e-05
7.616000e+03,-4.127390e-05,-3.619572e-05,-4.355725e-05
7.617000e+03,-4.246383e-05,-3.986628e-05,-5.773905e-05
7.618000e+03,-4.139429e-05,-4.167007e-05,-5.058475e-05
7.619000e+03,-4.328080e-05,-4.720139e-05,-4.999227e-05
7.620000e+03,-4.195293e-05,-4.817757e-05,-5.628960e-05
7.621000e+03,-4.271220e-05,-5.263552e-05,-5.875876e-05
7.622000e+03,-4.389567e-05,-5.533854e-05,-6.047334e-05
7.623000e+03,-3.973796e-05,-5.270484e-05,-5.288471e-05
7.624000e+03,-3.865716e-05,-5.142739e-05,-4.953457e-05
7.625000e+03,-3.395458e-05,-4.644430e-05,-5.171531e-05
7.626000e+03,-3.110909e-05,-4.127766e-05,-5.834992e-05
7.627000e+03,-2.523178e-05,-3.209097e-05,-4.290904e-05
7.628000e+03,-1.805139e-05,-2.022743e-05,-2.594717e-05
7.629000e+03,-1.270111e-05,-1.084987e-05,-1.033557e-05
7.630000e+03,-3.853689e-06,2.223842e-06,7.666875e-06
7.631000e+03,4.039304e-06,1.361870e-05,1.986356e-05
7.632000e+03,1.075847e-05,2.214160e-05,2.552735e-05
7.633000e+03,1.483766e-05,2.740713e-05,2.489793e-05
7.634000e+03,1.843875e-05,2.989806e-05,3.689811e-05
7.635000e+03,2.041322e-05,3.037101e-05,3.233357e-05
7.636000e+03,2.005415e-05,2.776490e-05,3.114729e-05
7.637000e+03,2.011442e-05,2.425083e-05,3.323360e-05
7.638000e+03,2.131491e-05,2.213626e-05,2.102360e-05
7.639000e+03,2.095287e-05,1.814104e-05,2.250165e-05
7.640000e+03,1.885355e-05,1.311734e-05,2.251891e-05
7.641000e+03,1.822344e-05,1.053867e-05,1.460231e-05
7.642000e+03,1.981998e-05,1.041420e-05,1.002224e-05
7.643000e+03,2.205274e-05,1.232213e-05,1.934819e-05
7.644000e+03,2.189942e-05,1.229007e-05,3.333253e-05
7.645000e+03,2.001874e-05,1.194666e-05,2.565165e-05
7.646000e+03,2.308655e-05,1.851349e-05,1.710681e-05
7.647000e+03,2.367606e-05,2.403938e-05,2.114597e-05
7.648000e+03,2.585040e-05,3.029793e-05,2.959471e-05
7.649000e+03,2.478688e-05,3.265740e-05,3.349730e-05
7.650000e+03,2.510451e-05,3.522404e-05,4.002709e-05
7.651000e+03,2.285419e-05,3.409576e-05,3.565600e-05
7.652000e+03,2.180426e-05,3.228530e-05,3.205108e-05
7.653000e+03,1.936539e-05,2.854286e-05,2.159212e-05
7.654000e+03,1.685575e-05,2.349191e-05,2.355856e-05
7.655000e+03,1.316729e-05,1.669670e-05,2.379140e-05
7.656000e+03,9.651775e-06,1.020993e-05,1.284515e-05
7.657000e+03,6.742282e-06,5.267290e-06,6.956326e-06
7.658000e+03,3.161114e-06,-1.315797e-06,4.980217e-06
7.659000e+03,6.178135e-07,-5.671480e-06,2.864235e-06
7.660000e+03,-3.488327e-06,-1.164142e-05,-3.422680e-06
7.661000e+03,-7.195632e-06,-1.549268e-05,-1.304798e-05
7.662000e+03,-1.068892e-05,-1.909060e-05,-2.742894e-05
7.663000e+03,-9.753166e-06,-1.582919e-05,-1.979097e-05
7.664000e+03,-1.236204e-05,-1.554247e-05,-1.075214e-05
7.665000e+03,-1.293521e-05,-1.426966e-05,-1.561893e-05
7.666000e+03,-1.645861e-05,-1.514821e-05,-1.712669e-05
7.667000e+03,-1.657423e-05,-1.281919e-05,-1.289275e-05
7.668000e+03,-1.777675e-05,-1.125359e-05,-2.597935e-05
7.669000e+03,-1.905758e-05,-1.244418e-05,-2.212854e-05
7.670000e+03,-1.793725e-05,-1.287943e-05,-1.318739e-05
7.671000e+03,-1.682247e-05,-1.260766e-05,-9.751098e-06
7.672000e+03,-1.973075e-05,-1.792150e-05,-2.169739e-05
7.673000e+03,-1.902772e-05,-1.974116e-05,-2.578044e-05
7.674000e+03,-2.017644e-05,-2.321955e-05,-2.286889e-05
7.675000e+03,-2.155202e-05,-2.744666e-05,-3.297167e-05
7.676000e+03,-2.431865e-05,-3.194008e-05,-3.404047e-05
7.677000e+03,-2.126919e-05,-2.920815e-05,-3.006547e-05
7.678000e+03,-2.066581e-05,-2.846917e-05,-3.381283e-05
7.679000e+03,-1.779694e-05,-2.520200e-05,-3.523061e-05
7.680000e+03,-1.433362e-05,-1.956300e-05,-3.055847e-05
7.681000e+03,-1.416334e-05,-1.848648e-05,-1.525171e-05
7.682000e+03,-1.139164e-05,-1.477750e-05,-2.134456e-06
7.683000e+03,-7.131436e-06,-8.019247e-06,1.278902e-06
7.684000e+03,-1.068434e-06,1.683881e-06,2.111059e-06
7.685000e+03,-7.146849e-07,4.897229e-06,-4.413773e-06
7.686000e+03,1.796300e-06,9.713843e-06,-2.749532e-07
7.687000e+03,2.296272e-06,1.332535e-05,9.766988e-06
7.688000e+03,3.247284e-06,1.592197e-05,3.084365e-05
7.689000e+03,2.518047e-06,1.628013e-05,3.793216e-05
7.690000e+03,1.260108e-06,1.324416e-05,2.039516e-05
7.691000e+03,-2.978657e-06,5.567206e-06,3.643834e-06
7.692000e+03,-9.881787e-06,-5.592227e-06,-2.544590e-06
7.693000e+03,-1.421419e-05,-1.359831e-05,-1.376522e-05
7.694000e+03,-2.052703e-05,-2.356534e-05,-2.270404e-05
7.695000e+03,-2.418223e-05,-2.914457e-05,-2.880251e-05
7.696000e+03,-2.849375e-05,-3.472789e-05,-2.994468e-05
7.697000e+03,-3.244121e-05,-4.014906e-05,-3.445343e-05
7.698000e+03,-3.718018e-05,-4.642462e-05,-5.769996e-05
7.699000e+03,-4.203071e-05,-5.207121e-05,-6.011325e-05
7.700000e+03,-4.666539e-05,-5.584770e-05,-5.486541e-05
7.701000e+03,-4.882590e-05,-5.612917e-05,-6.844217e-05
7.702000e+03,-4.879540e-05,-5.351706e-05,-6.523413e-05
7.703000e+03,-4.794907e-05,-5.076530e-05,-5.909441e-05
7.704000e+03,-4.513851e-05,-4.470399e-05,-6.782163e-05
7.705000e+03,-4.003022e-05,-3.753124e-05,-5.885335e-05
7.706000e+03,-3.735264e-05,-3.495821e-05,-4.141312e-05
7.707000e+03,-3.276559e-05,-3.068602e-05,-3.090662e-05
7.708000e+03,-2.821923e-05,-2.708003e-05,-3.178808e-05
7.709000e+03,-2.148022e-05,-2.080476e-05,-3.132350e-05
7.710000e+03,-1.501902e-05,-1.484847e-05,-3.263748e-05
7.711000e+03,-1.133636e-05,-1.402667e-05,-2.779214e-05
7.712000e+03,-7.767292e-06,-1.345971e-05,-1.903916e-05
7.713000e+03,-1.448089e-06,-8.123842e-06,-5.705035e-06
7.714000e+03,5.822995e-06,-6.894473e-07,1.286027e-05
7.715000e+03,1.271226e-05,6.852507e-06,1.639655e-05
7.716000e+03,1.864494e-05,1.408095e-05,2.204605e-05
7.717000e+03,2.602318e-05,2.466237e-05,4.491796e-05
7.718000e+03,2.825825e-05,2.901886e-05,5.012839e-05
7.719000e+03,3.253114e-05,3.714009e-05,4.846998e-05
7.720000e+03,3.597036e-05,4.430689e-05,5.665719e-05
7.721000e+03,4.061579e-05,5.237450e-05,7.431853e-05
7.722000e+03,4.311123e-05,5.682523e-05,7.526418e-05
7.723000e+03,4.200006e-05,5.597822e-05,7.116359e-05
7.724000e+03,4.037674e-05,5.527881e-05,6.722457e-05
7.725000e+03,3.515339e-05,4.852200e-05,4.684753e-05
7.726000e+03,2.835826e-05,3.930104e-05,3.268732e-05
7.727000e+03,2.365056e-05,3.092664e-05,3.598336e-05
7.728000e+03,1.637209e-05,2.063023e-05,1.741947e-05
7.729000e+03,9.601640e-06,9.791639e-06,3.361054e-07
7.730000e+03,3.716863e-06,-7.255614e-07,5.863511e-06
7.731000e+03,1.852672e-06,-4.133817e-06,1.839677e-06
7.732000e+03,2.638450e-06,-5.278495e-06,-7.400510e-06
7.733000e+03,-2.760096e-06,-1.394519e-05,-1.079715e-05
7.734000e+03,-8.681145e-06,-2.404777e-05,-1.786473e-05
7.735000e+03,-1.421953e-05,-3.023256e-05,-2.687564e-05
7.736000e+03,-1.400160e-05,-2.758290e-05,-3.279328e-05
7.737000e+03,-1.568279e-05,-2.762192e-05,-4.289701e-05
7.738000e+03,-1.745605e-05,-2.635783e-05,-3.148831e-05
7.739000e+03,-1.811102e-05,-2.152665e-05,-2.031609e-05
7.740000e+03,-1.753977e-05,-1.576256e-05,-8.300539e-06
7.741000e+03,-2.246325e-05,-1.762527e-05,-1.559964e-05
7.742000e+03,-2.260996e-05,-1.296717e-05,-2.234507e-05
7.743000e+03,-2.705785e-05,-1.406516e-05,-1.243337e-05
7.744000e+03,-3.184970e-05,-1.843902e-05,-1.558481e-05
7.745000e+03,-3.345091e-05,-1.933553e-05,-2.633284e-05
7.746000e+03,-3.197824e-05,-1.739808e-05,-1.482022e-05
7.747000e+03,-3.554972e-05,-2.398460e-05,-2.459967e-05
7.748000e+03,-3.688238e-05,-3.010270e-05,-4.357076e-05
7.749000e+03,-4.104533e-05,-4.038348e-05,-5.714015e-05
7.750000e+03,-4.665813e-05,-5.283812e-05,-6.692024e-05
7.751000e+03,-5.205129e-05,-6.376605e-05,-7.558711e-05
7.752000e+03,-5.332220e-05,-6.927296e-05,-8.094685e-05
7.753000e+03,-5.523526e-05,-7.431471e-05,-8.781461e-05
7.754000e+03,-5.400286e-05,-7.461484e-05,-9.348505e-05
7.755000e+03,-4.709557e-05,-6.527102e-05,-8.527946e-05
7.756000e+03,-3.999559e-05,-5.555334e-05,-5.466666e-05
7.757000e+03,-3.117704e-05,-4.126578e-05,-3.769533e-05
7.758000e+03,-2.561938e-05,-3.192249e-05,-4.098040e-05
7.759000e+03,-1.499491e-05,-1.387105e-05,-1.595437e-05
7.760000e+03,-2.797783e-06,4.216436e-06,1.703690e-06
7.761000e+03,6.683042e-06,1.948429e-05,1.045817e-05
7.762000e+03,1.463822e-05,3.203701e-05,3.674325e-05
7.763000e+03,1.510763e-05,3.202062e-05,4.744019e-05
7.764000e+03,2.168489e-05,3.945989e-05,5.150832e-05
7.765000e+03,2.269744e-05,3.936862e-05,4.148080e-05
7.766000e+03,2.344605e-05,3.697706e-05,3.653551e-05
7.767000e+03,2.464222e-05,3.506777e-05,4.689710e-05
7.768000e+03,2.362111e-05,3.021785e-05,5.290800e-05
7.769000e+03,2.112627e-05,2.207065e-05,4.127519e-05
7.770000e+03,1.925293e-05,1.746890e-05,2.292697e-05
7.771000e+03,1.663359e-05,1.002190e-05,5.121594e-06
7.772000e+03,1.150794e-05,1.227223e-06,5.304347e-06
7.773000e+03,8.065329e-06,-4.169045e-06,1.018886e-05
7.774000e+03,7.286346e-06,-4.301593e-06,-2.658195e-06
7.775000e+03,6.196818e-06,-4.167296e-06,-3.844718e-06
7.776000e+03,8.242483e-06,9.240133e-07,1.727505e-06
7.777000e+03,1.128315e-05,7.742056e-06,2.060893e-06
7.778000e+03,1.353565e-05,1.488213e-05,1.193190e-05
7.779000e+03,1.371260e-05,1.778900e-05,1.555509e-05
7.780000e+03,1.428189e-05,2.251778e-05,1.721140e-05
7.781000e+03,1.475647e-05,2.571714e-05,2.109328e-05
7.782000e+03,1.534162e-05,2.746433e-05,3.190940e-05
7.783000e+03,8.994316e-06,2.091476e-05,2.726521e-05
7.784000e+03,6.879477e-06,1.837876e-05,1.986698e-05
7.785000e+03,5.458123e-06,1.618386e-05,2.377371e-05
7.786000e+03,2.220425e-06,1.017506e-05,2.068144e-05
7.787000e+03,-1.835030e-06,2.705577e-06,3.628221e-06
7.788000e+03,-7.437173e-06,-7.172084e-06,-3.363513e-06
7.789000e+03,-1.445460e-05,-1.911942e-05,-1.273280e-05
7.790000e+03,-1.926393e-05,-2.765207e-05,-2.579453e-05
7.791000e+03,-2.508465e-05,-3.556518e-05,-3.872661e-05
7.792000e+03,-2.963347e-05,-4.202007e-05,-4.157408e-05
7.793000e+03,-3.266868e-05,-4.532667e-05,-3.879336e-05
7.794000e+03,-3.270363e-05,-4.352738e-05,-4.332528e-05
7.795000e+03,-3.112878e-05,-3.967244e-05,-4.995088e-05
7.796000e+03,-3.158392e-05,-3.787842e-05,-4.992926e-05
7.797000e+03,-3.289767e-05,-3.705752e-05,-4.122460e-05
7.798000e+03,-3.223891e-05,-3.348047e-05,-3.751448e-05
7.799000e+03,-3.103288e-05,-3.009535e-05,-4.384644e-05
7.800000e+03,-2.794204e-05,-2.396391e-05,-4.098986e-05
7.801000e+03,-2.479285e-05,-1.916889e-05,-2.106877e-05
7.802000e+03,-2.175876e-05,-1.424469e-05,-1.343426e-05
7.803000e+03,-2.021801e-05,-1.203307e-05,-2.132785e-05
7.804000e+03,-1.827189e-05,-9.753643e-06,-1.631962e-05
7.805000e+03,-1.505154e-05,-7.656252e-06,-6.155908e-06
7.806000e+03,-1.509299e-05,-9.393677e-06,-1.185679e-05
7.807000e+03,-1.358393e-05,-1.031567e-05,-1.506368e-05
7.808000e+03,-1.250039e-05,-1.071398e-05,-7.218795e-06
7.809000e+03,-1.169883e-05,-1.196121e-05,-3.336975e-06
7.810000e+03,-1.330594e-05,-1.618728e-05,-6.627886e-06
7.811000e+03,-1.219026e-05,-1.609974e-05,-1.357519e-05
7.812000e+03,-1.184190e-05,-1.730275e-05,-1.538045e-05
7.813000e+03,-8.308828e-06,-1.413825e-05,-5.742944e-06
7.814000e+03,-9.093860e-06,-1.511617e-05,-5.622008e-06
7.815000e+03,-7.216032e-06,-1.276716e-05,-8.631518e-06
7.816000e+03,-7.805348e-06,-1.382094e-05,-1.501220e-05
7.817000e+03,-7.519495e-06,-1.187066e-05,-2.710611e-06
7.818000e+03,-8.148082e-06,-1.148839e-05,-7.349055e-06
7.819000e+03,-9.647296e-06,-1.075224e-05,-1.674227e-05
7.820000e+03,-1.151543e-05,-9.923967e-06,-1.497209e-05
7.821000e+03,-1.344840e-05,-9.402338e-06,-4.103734e-06
7.822000e+03,-1.390446e-05,-7.027394e-06,-3.145945e-06
7.823000e+03,-1.621510e-05,-8.761489e-06,-1.753968e-05
7.824000e+03,-1.795211e-05,-9.401872e-06,-7.588884e-06
7.825000e+03,-1.723706e-05,-8.064180e-06,-3.063714e-06
7.826000e+03,-2.244532e-05,-1.431817e-05,-5.361800e-06
7.827000e+03,-2.816346e-05,-2.205150e-05,-1.620601e-05
7.828000e+03,-3.337078e-05,-2.853459e-05,-2.822300e-05
7.829000e+03,-4.225681e-05,-4.056053e-05,-3.669526e-05
7.830000e+03,-4.764233e-05,-4.812312e-05,-4.148419e-05
7.831000e+03,-5.225807e-05,-5.497407e-05,-4.972682e-05
7.832000e+03,-5.712784e-05,-6.156341e-05,-6.853278e-05
7.833000e+03,-6.118800e-05,-6.776533e-05,-7.878760e-05
7.834000e+03,-6.963940e-05,-7.883144e-05,-9.208552e-05
7.835000e+03,-7.301134e-05,-8.317525e-05,-9.594375e-05
7.836000e+03,-7.631719e-05,-8.661215e-05,-1.099272e-04
7.837000e+03,-7.763398e-05,-8.797469e-05,-1.121387e-04
7.838000e+03,-7.821243e-05,-8.784860e-05,-9.961027e-05
7.839000e+03,-7.516835e-05,-8.382358e-05,-1.000629e-04
7.840000e+03,-7.152750e-05,-7.949533e-05,-1.069843e-04
7.841000e+03,-6.468540e-05,-7.158980e-05,-9.800191e-05
7.842000e+03,-5.937197e-05,-6.523289e-05,-8.454240e-05
7.843000e+03,-5.250106e-05,-5.711683e-05,-6.832359e-05
7.844000e+03,-4.174797e-05,-4.537438e-05,-5.868706e-05
7.845000e+03,-3.052680e-05,-3.207637e-05,-4.639721e-05
7.846000e+03,-1.809000e-05,-1.823791e-05,-2.012696e-05
7.847000e+03,-4.764551e-06,-3.433191e-06,4.629782e-07
7.848000e+03,7.663812e-06,9.560385e-06,1.945732e-05
7.849000e+03,1.753103e-05,1.942825e-05,3.828407e-05
7.850000e+03,2.959730e-05,3.336750e-05,5.534480e-05
7.851000e+03,3.849785e-05,4.323365e-05,6.711872e-05
7.852000e+03,4.805815e-05,5.437815e-05,7.778284e-05
7.853000e+03,5.494716e-05,6.340573e-05,7.980041e-05
7.854000e+03,6.029637e-05,7.031035e-05,9.495764e-05
7.855000e+03,6.406364e-05,7.504793e-05,1.061380e-04
7.856000e+03,6.530490e-05,7.618598e-05,9.912026e-05
7.857000e+03,6.060608e-05,7.022097e-05,8.992616e-05
7.858000e+03,5.466596e-05,6.353312e-05,8.147919e-05
7.859000e+03,4.660693e-05,5.313920e-05,6.652818e-05
7.860000e+03,3.727401e-05,4.116820e-05,4.520024e-05
7.861000e+03,2.881824e-05,2.915393e-05,2.197154e-05
7.862000e+03,2.264964e-05,2.050760e-05,1.238351e-05
7.863000e+03,1.459746e-05,9.763133e-06,5.132466e-06
7.864000e+03,8.092568e-06,1.546801e-06,-1.597531e-07
7.865000e+03,4.367785e-08,-7.809627e-06,-3.932438e-06
7.866000e+03,-8.360690e-06,-1.684646e-05,-2.425300e-05
7.867000e+03,-1.202022e-05,-2.032111e-05,-3.301600e-05
7.868000e+03,-1.424637e-05,-2.075135e-05,-3.110555e-05
7.869000e+03,-1.622874e-05,-2.082946e-05,-2.551759e-05
7.870000e+03,-1.764436e-05,-2.130992e-05,-1.220588e-05
7.871000e+03,-1.911261e-05,-2.058699e-05,-1.666580e-05
7.872000e+03,-1.852194e-05,-1.808701e-05,-1.987680e-05
7.873000e+03,-2.075126e-05,-1.906578e-05,-1.944076e-05
7.874000e+03,-2.044639e-05,-1.761751e-05,-2.814195e-05
7.875000e+03,-2.011668e-05,-1.545521e-05,-2.742425e-05
7.876000e+03,-1.905168e-05,-1.232898e-05,-1.398788e-05
7.877000e+03,-2.077339e-05,-1.462720e-05,-1.189152e-05
7.878000e+03,-2.051163e-05,-1.440621e-05,-1.637106e-05
7.879000e+03,-2.006947e-05,-1.678919e-05,-2.585854e-05
7.880000e+03,-1.794496e-05,-1.722977e-05,-3.345777e-05
7.881000e+03,-1.678844e-05,-1.890057e-05,-2.972002e-05
7.882000e+03,-1.768012e-05,-2.323551e-05,-3.053700e-05
7.883000e+03,-2.135391e-05,-2.996779e-05,-4.511170e-05
7.884000e+03,-1.810402e-05,-2.760070e-05,-3.188770e-05
7.885000e+03,-1.531593e-05,-2.543580e-05,-2.123925e-05
7.886000e+03,-6.631448e-06,-1.569293e-05,-8.105309e-06
7.887000e+03,-3.688025e-06,-1.193386e-05,-6.591551e-06
7.888000e+03,-6.313196e-07,-7.228837e-06,-6.750144e-06
7.889000e+03,2.071194e-06,-1.999555e-06,3.345312e-07
7.890000e+03,6.858457e-06,6.522020e-06,8.959554e-06
7.891000e+03,1.032556e-05,1.288566e-05,1.322351e-05
7.892000e+03,1.448132e-05,2.027382e-05,3.000653e-05
7.893000e+03,1.533034e-05,2.521934e-05,3.780033e-05
7.894000e+03,1.506989e-05,2.849833e-05,3.592247e-05
7.895000e+03,1.570288e-05,3.086447e-05,3.976042e-05
7.896000e+03,1.284850e-05,2.940256e-05,3.699045e-05
7.897000e+03,3.793345e-06,1.769923e-05,2.304497e-05
7.898000e+03,-1.564575e-06,9.568090e-06,1.361054e-05
7.899000e+03,-9.427856e-06,-2.120817e-06,-5.563926e-06
7.900000e+03,-1.442553e-05,-1.124265e-05,-1.042253e-05
7.901000e+03,-1.897177e-05,-2.058848e-05,-1.571530e-05
7.902000e+03,-2.405305e-05,-3.107383e-05,-3.016673e-05
7.903000e+03,-2.805716e-05,-3.942876e-05,-4.752225e-05
7.904000e+03,-3.546546e-05,-5.234266e-05,-6.478897e-05
7.905000e+03,-3.864857e-05,-5.832889e-05,-7.774663e-05
7.906000e+03,-3.461142e-05,-5.379100e-05,-6.251713e-05
7.907000e+03,-3.533977e-05,-5.446001e-05,-5.381836e-05
7.908000e+03,-3.458526e-05,-5.045919e-05,-5.474395e-05
7.909000e+03,-3.292667e-05,-4.616280e-05,-5.917119e-05
7.910000e+03,-3.396881e-05,-4.178522e-05,-5.304053e-05
7.911000e+03,-2.962235e-05,-3.048511e-05,-3.020226e-05
7.912000e+03,-2.371458e-05,-1.702475e-05,-2.275983e-05
7.913000e+03,-1.106429e-05,2.370712e-06,-5.843834e-06
7.914000e+03,-1.232579e-05,4.317309e-06,-2.068907e-06
7.915000e+03,-7.061822e-06,1.207235e-05,1.283702e-05
7.916000e+03,-2.327577e-06,1.646079e-05,1.133969e-05
7.917000e+03,5.613668e-06,2.198562e-05,2.027728e-05
7.918000e+03,5.899674e-06,1.754521e-05,2.607951e-05
7.919000e+03,3.647671e-06,8.897530e-06,1.539841e-05
7.920000e+03,1.567852e-06,-3.418283e-07,6.475335e-07
7.921000e+03,-1.874577e-06,-9.685486e-06,-3.958240e-06
7.922000e+03,-4.248856e-06,-1.714742e-05,-1.035803e-05
7.923000e+03,-4.069912e-06,-1.955277e-05,-7.126248e-06
7.924000e+03,-1.003724e-05,-3.175682e-05,-2.273296e-05
7.925000e+03,-1.685292e-05,-3.979284e-05,-4.055862e-05
7.926000e+03,-1.283236e-05,-3.181261e-05,-2.655164e-05
7.927000e+03,-1.369056e-05,-2.820285e-05,-2.510681e-05
7.928000e+03,-1.245581e-05,-2.076804e-05,-1.938449e-05
7.929000e+03,-1.050697e-05,-1.082615e-05,-1.214790e-05
7.930000e+03,-7.331541e-06,-8.549439e-07,-1.074810e-05
7.931000e+03,2.742750e-06,1.751165e-05,-1.708342e-06
7.932000e+03,6.114162e-06,2.448375e-05,1.279023e-05
7.933000e+03,8.875619e-06,2.993624e-05,2.462306e-05
7.934000e+03,1.087053e-05,3.206271e-05,2.239248e-05
7.935000e+03,1.442117e-05,3.407983e-05,2.146520e-05
7.936000e+03,1.618823e-05,3.152861e-05,2.234199e-05
7.937000e+03,1.634710e-05,2.563100e-05,2.040985e-05
7.938000e+03,1.593593e-05,1.727516e-05,1.248785e-05
7.939000e+03,2.122049e-05,1.723946e-05,1.677113e-05
7.940000e+03,2.344341e-05,1.404055e-05,2.365149e-05
7.941000e+03,2.223103e-05,7.128218e-06,2.147975e-05
7.942000e+03,2.348487e-05,4.789169e-06,1.946656e-05
7.943000e+03,2.464166e-05,5.319324e-06,2.137592e-05
7.944000e+03,2.915029e-05,1.188700e-05,2.281902e-05
7.945000e+03,3.173754e-05,1.697134e-05,3.744984e-05
7.946000e+03,3.328942e-05,2.315220e-05,4.290937e-05
7.947000e+03,3.953271e-05,3.646998e-05,4.634679e-05
7.948000e+03,3.905248e-05,4.164646e-05,5.010988e-05
7.949000e+03,4.079418e-05,4.910449e-05,5.660892e-05
7.950000e+03,3.772902e-05,5.132529e-05,5.672637e-05
7.951000e+03,3.537369e-05,5.298057e-05,5.811648e-05
7.952000e+03,2.928800e-05,4.914808e-05,5.873589e-05
7.953000e+03,2.480290e-05,4.441159e-05,5.007321e-05
7.954000e+03,1.813021e-05,3.603136e-05,2.481227e-05
7.955000e+03,1.054752e-05,2.449243e-05,8.043304e-06
7.956000e+03,5.174038e-06,1.494523e-05,-2.845129e-06
7.957000e+03,-1.730657e-06,2.920319e-06,-1.086936e-05
7.958000e+03,-7.571870e-06,-1.062442e-05,-2.041860e-05
7.959000e+03,-1.186508e-05,-2.166790e-05,-3.976554e-05
7.960000e+03,-1.660674e-05,-3.328323e-05,-5.634326e-05
7.961000e+03,-1.713043e-05,-3.870218e-05,-5.942320e-05
7.962000e+03,-1.535067e-05,-4.025710e-05,-6.229625e-05
7.963000e+03,-1.232430e-05,-3.795181e-05,-5.486741e-05
7.964000e+03,-7.618525e-06,-3.160079e-05,-3.403871e-05
7.965000e+03,1.384985e-06,-1.795621e-05,-1.124951e-05
7.966000e+03,1.378165e-05,7.322154e-07,9.021211e-06
7.967000e+03,2.298115e-05,1.658786e-05,2.647099e-05
7.968000e+03,3.021696e-05,3.078643e-05,4.612273e-05
7.969000e+03,3.692473e-05,4.423722e-05,5.373990e-05
7.970000e+03,4.416958e-05,5.790508e-05,6.730497e-05
7.971000e+03,4.775122e-05,6.800141e-05,8.671681e-05
7.972000e+03,4.893268e-05,7.315220e-05,9.265947e-05
7.973000e+03,4.854322e-05,7.527167e-05,8.681365e-05
7.974000e+03,4.779402e-05,7.544644e-05,8.587538e-05
7.975000e+03,4.314624e-05,6.809410e-05,8.093478e-05
7.976000e+03,3.664613e-05,5.661697e-05,6.425437e-05
7.977000e+03,2.873509e-05,4.133343e-05,5.329088e-05
7.978000e+03,1.998947e-05,2.457260e-05,2.644346e-05
7.979000e+03,1.170838e-05,7.967822e-06,-8.633922e-07
7.980000e+03,5.044768e-07,-1.147634e-05,-2.104275e-05
7.981000e+03,-8.270337e-06,-2.704993e-05,-3.862130e-05
7.982000e+03,-1.705102e-05,-4.152826e-05,-5.488069e-05
7.983000e+03,-2.201097e-05,-4.901995e-05,-6.649917e-05
7.984000e+03,-2.239571e-05,-4.923123e-05,-6.289819e-05
7.985000e+03,-2.190870e-05,-4.691782e-05,-5.752666e-05
7.986000e+03,-2.041417e-05,-4.155997e-05,-5.346330e-05
7.987000e+03,-1.547255e-05,-2.989791e-05,-4.118003e-05
7.988000e+03,-9.394729e-06,-1.718881e-05,-2.679937e-05
7.989000e+03,-1.994894e-06,-2.684932e-06,-1.979312e-06
7.990000e+03,6.946192e-06,1.316311e-05,1.744973e-05
7.991000e+03,1.294292e-05,2.473297e-05,2.795630e-05
7.992000e+03,1.847478e-05,3.583860e-05,4.471234e-05
7.993000e+03,2.379148e-05,4.653163e-05,5.124877e-05
7.994000e+03,2.898854e-05,5.403685e-05,5.887569e-05
7.995000e+03,2.818134e-05,5.241206e-05,6.515461e-05
7.996000e+03,2.712946e-05,4.974155e-05,6.428961e-05
7.997000e+03,2.426174e-05,4.251339e-05,5.454184e-05
7.998000e+03,2.219074e-05,3.488524e-05,4.599757e-05
7.999000e+03,1.471782e-05,2.075710e-05,2.707837e-05
8.000000e+03,7.637010e-06,7.596254e-06,1.267886e-05
8.001000e+03,-1.351711e-06,-9.080307e-06,-8.190114e-06
8.002000e+03,-9.463452e-06,-2.355346e-05,-2.166534e-05
8.003000e+03,-1.559359e-05,-3.338519e-05,-3.977087e-05
8.004000e+03,-2.055065e-05,-3.994857e-05,-5.591484e-05
8.005000e+03,-2.387619e-05,-4.416420e-05,-5.223674e-05
8.006000e+03,-2.389790e-05,-4.153374e-05,-5.422544e-05
8.007000e+03,-2.210437e-05,-3.614033e-05,-4.783774e-05
8.008000e+03,-1.987559e-05,-3.016941e-05,-4.024660e-05
8.009000e+03,-1.759420e-05,-2.406552e-05,-3.353326e-05
8.010000e+03,-1.246880e-05,-1.293994e-05,-1.403428e-05
8.011000e+03,-9.334732e-06,-4.059550e-06,-5.062203e-06
8.012000e+03,-4.952264e-06,4.307105e-06,6.341529e-06
8.013000e+03,-2.863690e-06,8.550413e-06,6.715861e-06
8.014000e+03,-7.299087e-07,1.213757e-05,1.173002e-05
8.015000e+03,1.377255e-06,1.465222e-05,2.085107e-05
8.016000e+03,4.836595e-06,1.896658e-05,2.828048e-05
8.017000e+03,6.595112e-06,1.903621e-05,2.948186e-05
8.018000e+03,5.539118e-06,1.482322e-05,1.817799e-05
8.019000e+03,5.003942e-06,1.096826e-05,1.742507e-05
8.020000e+03,1.166818e-06,3.163109e-06,1.114754e-05
8.021000e+03,-3.022136e-06,-5.580700e-06,-1.074324e-05
8.022000e+03,-8.632953e-06,-1.593184e-05,-2.617744e-05
8.023000e+03,-1.077809e-05,-2.110363e-05,-2.965533e-05
8.024000e+03,-1.197300e-05,-2.502691e-05,-3.123027e-05
8.025000e+03,-1.542261e-05,-3.082918e-05,-3.536949e-05
8.026000e+03,-1.696921e-05,-3.282423e-05,-4.004997e-05
8.027000e+03,-1.373588e-05,-2.804473e-05,-3.122765e-05
8.028000e+03,-1.193228e-05,-2.396111e-05,-2.658762e-05
8.029000e+03,-7.215977e-06,-1.707364e-05,-3.154298e-05
8.030000e+03,-2.023460e-06,-8.592135e-06,-2.209870e-05
8.031000e+03,2.254340e-06,-4.224260e-07,3.624441e-06
8.032000e+03,7.243450e-06,9.553557e-06,1.671095e-05
8.033000e+03,1.041960e-05,1.758030e-05,1.637183e-05
8.034000e+03,1.404830e-05,2.545334e-05,2.471576e-05
8.035000e+03,1.628404e-05,3.189132e-05,4.771067e-05
8.036000e+03,1.807498e-05,3.656302e-05,5.775418e-05
8.037000e+03,1.721743e-05,3.773528e-05,5.666094e-05
8.038000e+03,1.382250e-05,3.430533e-05,4.532473e-05
8.039000e+03,9.180991e-06,2.802246e-05,3.124189e-05
8.040000e+03,4.218635e-07,1.523289e-05,1.723190e-05
8.041000e+03,-7.829988e-06,2.303621e-06,1.840585e-08
8.042000e+03,-1.533058e-05,-1.033416e-05,-1.254109e-05
8.043000e+03,-2.403395e-05,-2.502525e-05,-3.327222e-05
8.044000e+03,-3.248906e-05,-3.992565e-05,-5.366510e-05
8.045000e+03,-4.190178e-05,-5.659202e-05,-6.441856e-05
8.046000e+03,-4.477003e-05,-6.407392e-05,-6.684899e-05
8.047000e+03,-4.699670e-05,-6.972968e-05,-8.202632e-05
8.048000e+03,-4.680636e-05,-7.116947e-05,-8.895036e-05
8.049000e+03,-4.459520e-05,-6.925376e-05,-8.801176e-05
8.050000e+03,-4.194590e-05,-6.366848e-05,-8.212058e-05
8.051000e+03,-3.903625e-05,-5.571033e-05,-6.643196e-05
8.052000e+03,-3.142957e-05,-4.159283e-05,-5.465939e-05
8.053000e+03,-2.089409e-05,-2.379142e-05,-4.389480e-05
8.054000e+03,-1.052896e-05,-5.881709e-06,-2.015305e-05
8.055000e+03,1.564670e-06,1.329840e-05,1.473660e-05
8.056000e+03,9.861191e-06,2.711235e-05,4.037917e-05
8.057000e+03,1.876807e-05,4.096087e-05,5.105440e-05
8.058000e+03,2.803406e-05,5.311476e-05,6.906910e-05
8.059000e+03,3.066040e-05,5.538104e-05,7.196809e-05
8.060000e+03,2.960948e-05,5.189451e-05,6.783135e-05
8.061000e+03,2.175704e-05,3.747502e-05,4.797688e-05
8.062000e+03,1.874767e-05,2.877405e-05,3.321226e-05
8.063000e+03,2.051713e-05,2.569144e-05,3.923779e-05
8.064000e+03,1.337221e-05,1.303664e-05,1.708913e-05
8.065000e+03,7.282092e-06,6.886516e-07,1.420269e-06
8.066000e+03,-4.195113e-06,-1.833025e-05,-1.735082e-05
8.067000e+03,-1.044125e-05,-2.840830e-05,-2.410924e-05
8.068000e+03,-1.410297e-05,-3.355773e-05,-3.354942e-05
8.069000e+03,-1.748709e-05,-3.640889e-05,-3.927689e-05
8.070000e+03,-1.513482e-05,-3.113925e-05,-3.281075e-05
8.071000e+03,-1.330967e-05,-2.461376e-05,-3.422986e-05
8.072000e+03,-1.210350e-05,-1.872224e-05,-2.702115e-05
8.073000e+03,-1.208099e-05,-1.245131e-05,-2.582189e-05
8.074000e+03,-7.576782e-06,-8.175364e-07,-1.521757e-05
8.075000e+03,-4.063589e-06,8.181755e-06,-8.703544e-07
8.076000e+03,-4.597258e-07,1.578252e-05,1.407658e-05
8.077000e+03,5.445807e-06,2.512542e-05,3.614280e-05
8.078000e+03,5.880961e-06,2.549348e-05,4.117527e-05
8.079000e+03,5.901201e-06,2.310716e-05,2.485748e-05
8.080000e+03,1.949633e-06,1.560653e-05,7.050894e-06
8.081000e+03,8.191138e-07,9.722794e-06,7.003141e-06
8.082000e+03,-4.040145e-06,-1.455824e-06,-7.786985e-07
8.083000e+03,-8.153576e-06,-1.186823e-05,-1.231726e-05
8.084000e+03,-1.154457e-05,-2.155050e-05,-1.679357e-05
8.085000e+03,-1.492635e-05,-3.009884e-05,-1.894359e-05
8.086000e+03,-1.997305e-05,-3.847958e-05,-2.698695e-05
8.087000e+03,-2.580821e-05,-4.521413e-05,-3.697756e-05
8.088000e+03,-2.704336e-05,-4.537911e-05,-3.811217e-05
8.089000e+03,-2.983339e-05,-4.560515e-05,-3.295872e-05
8.090000e+03,-2.878421e-05,-3.915417e-05,-3.904421e-05
8.091000e+03,-2.425845e-05,-2.701066e-05,-3.636543e-05
8.092000e+03,-2.356903e-05,-2.056886e-05,-2.313455e-05
8.093000e+03,-2.342453e-05,-1.435116e-05,-2.322666e-05
8.094000e+03,-2.331926e-05,-9.777648e-06,-2.411125e-05
8.095000e+03,-2.365215e-05,-6.153473e-06,-1.638009e-05
8.096000e+03,-2.646546e-05,-8.394827e-06,-1.678363e-05
8.097000e+03,-3.008412e-05,-1.354950e-05,-2.532910e-05
8.098000e+03,-2.801840e-05,-1.448455e-05,-2.846237e-05
8.099000e+03,-3.268664e-05,-2.410187e-05,-3.557563e-05
8.100000e+03,-3.716337e-05,-3.530847e-05,-5.030072e-05
8.101000e+03,-4.172807e-05,-4.749441e-05,-6.433628e-05
8.102000e+03,-4.404922e-05,-5.757516e-05,-6.036949e-05
8.103000e+03,-4.710854e-05,-6.729503e-05,-6.479607e-05
8.104000e+03,-4.770452e-05,-7.264631e-05,-8.488708e-05
8.105000e+03,-4.450616e-05,-7.120712e-05,-8.502812e-05
8.106000e+03,-4.224725e-05,-6.862399e-05,-7.162743e-05
8.107000e+03,-4.253300e-05,-6.880437e-05,-7.742314e-05
8.108000e+03,-2.980774e-05,-4.973173e-05,-6.043184e-05
8.109000e+03,-2.231562e-05,-3.664660e-05,-3.657112e-05
8.110000e+03,-7.513548e-06,-1.056706e-05,-4.278367e-06
8.111000e+03,7.345527e-07,7.097049e-06,9.163657e-06
8.112000e+03,5.531890e-06,1.850996e-05,2.300824e-05
8.113000e+03,1.539669e-05,3.584789e-05,4.419342e-05
8.114000e+03,2.483317e-05,5.112770e-05,6.155109e-05
8.115000e+03,3.003998e-05,5.889993e-05,6.275589e-05
8.116000e+03,3.019932e-05,5.777398e-05,6.299411e-05
8.117000e+03,3.080015e-05,5.514880e-05,6.913216e-05
8.118000e+03,2.683905e-05,4.507072e-05,5.289156e-05
8.119000e+03,1.698009e-05,2.648521e-05,3.500928e-05
8.120000e+03,1.167906e-05,1.281985e-05,2.139017e-05
8.121000e+03,7.538320e-06,5.147494e-07,-2.456593e-06
8.122000e+03,3.541151e-06,-1.048010e-05,-1.119414e-05
8.123000e+03,-2.837187e-06,-2.340405e-05,-2.139369e-05
8.124000e+03,-6.115006e-06,-3.095865e-05,-2.467233e-05
8.125000e+03,-1.098889e-05,-3.747700e-05,-2.349588e-05
8.126000e+03,-1.252191e-05,-3.797131e-05,-2.988158e-05
8.127000e+03,-1.411311e-05,-3.533321e-05,-3.988194e-05
8.128000e+03,-1.354566e-05,-2.810678e-05,-2.893523e-05
8.129000e+03,-1.145371e-05,-1.977434e-05,-1.842708e-05
8.130000e+03,-7.714810e-06,-8.611887e-06,-1.545196e-05
8.131000e+03,-6.439404e-06,2.361796e-07,3.985143e-06
8.132000e+03,-2.627025e-06,1.093308e-05,1.360934e-05
8.133000e+03,-2.687867e-07,1.926276e-05,5.161121e-06
8.134000e+03,-1.383705e-06,2.088425e-05,1.082378e-05
8.135000e+03,-3.072789e-06,2.064333e-05,2.422722e-05
8.136000e+03,-6.850287e-06,1.471616e-05,1.970815e-05
8.137000e+03,-1.034832e-05,6.380621e-06,-8.944320e-07
8.138000e+03,-1.223736e-05,-1.299565e-06,-1.293812e-05
8.139000e+03,-1.588166e-05,-1.212914e-05,-1.169437e-05
8.140000e+03,-2.104772e-05,-2.541984e-05,-2.078726e-05
8.141000e+03,-2.567649e-05,-3.778401e-05,-3.768614e-05
8.142000e+03,-3.026812e-05,-4.883529e-05,-5.397189e-05
8.143000e+03,-3.198319e-05,-5.526076e-05,-6.030751e-05
8.144000e+03,-3.352566e-05,-5.894375e-05,-5.932012e-05
8.145000e+03,-3.261951e-05,-5.802176e-05,-6.350622e-05
8.146000e+03,-3.310040e-05,-5.534521e-05,-6.059426e-05
8.147000e+03,-3.097337e-05,-4.695796e-05,-4.553613e-05
8.148000e+03,-2.713542e-05,-3.674372e-05,-3.108577e-05
8.149000e+03,-2.109641e-05,-2.264848e-05,-1.888227e-05
8.150000e+03,-1.859423e-05,-1.315887e-05,-1.863310e-05
8.151000e+03,-1.491724e-05,-3.268219e-06,-7.846299e-06
8.152000e+03,-1.215672e-05,4.288536e-06,7.646819e-06
8.153000e+03,-9.314833e-06,1.136061e-05,1.112866e-05
8.154000e+03,-8.528669e-06,1.369968e-05,9.695940e-06
8.155000e+03,-7.699459e-06,1.307237e-05,5.272110e-06
8.156000e+03,-9.570306e-06,6.381021e-06,-2.680568e-06
8.157000e+03,-9.233470e-06,8.753569e-07,4.387835e-08
8.158000e+03,-8.214006e-06,-4.072556e-06,-5.106209e-06
8.159000e+03,-9.204061e-06,-1.350705e-05,-1.606508e-05
8.160000e+03,-8.568298e-06,-1.858818e-05,-1.821902e-05
8.161000e+03,-8.767884e-06,-2.532676e-05,-2.578635e-05
8.162000e+03,-8.736180e-06,-2.989087e-05,-2.718098e-05
8.163000e+03,-6.130226e-06,-2.908802e-05,-2.161283e-05
8.164000e+03,-2.933004e-06,-2.513505e-05,-2.384777e-05
8.165000e+03,1.502065e-06,-1.820004e-05,-2.428034e-05
8.166000e+03,6.664796e-06,-8.364660e-06,-1.131421e-05
8.167000e+03,1.568173e-05,7.816794e-06,1.043824e-05
8.168000e+03,2.223017e-05,2.157961e-05,2.243944e-05
8.169000e+03,2.990203e-05,3.617082e-05,4.397934e-05
8.170000e+03,3.333410e-05,4.700094e-05,5.658357e-05
8.171000e+03,3.835336e-05,5.794786e-05,6.227164e-05
8.172000e+03,4.064063e-05,6.383584e-05,6.937256e-05
8.173000e+03,3.900275e-05,6.363763e-05,7.639188e-05
8.174000e+03,3.860653e-05,6.378529e-05,7.637769e-05
8.175000e+03,3.744778e-05,6.033561e-05,6.679896e-05
8.176000e+03,3.317685e-05,5.037513e-05,5.363367e-05
8.177000e+03,2.897940e-05,4.056340e-05,4.876061e-05
8.178000e+03,1.998840e-05,2.505938e-05,3.594915e-05
8.179000e+03,1.049663e-05,7.863086e-06,1.413853e-05
8.180000e+03,2.675937e-06,-7.577633e-06,-5.893875e-06
8.181000e+03,-5.131451e-06,-2.084842e-05,-2.298590e-05
8.182000e+03,-1.096879e-05,-3.099675e-05,-3.691052e-05
8.183000e+03,-1.537342e-05,-3.784337e-05,-4.150303e-05
8.184000e+03,-1.945708e-05,-4.149333e-05,-3.795998e-05
8.185000e+03,-2.175051e-05,-4.109431e-05,-4.510789e-05
8.186000e+03,-2.090243e-05,-3.594717e-05,-4.531610e-05
8.187000e+03,-1.902933e-05,-2.826480e-05,-3.897519e-05
8.188000e+03,-1.537114e-05,-1.841795e-05,-3.936092e-05
8.189000e+03,-1.082555e-05,-8.100991e-06,-2.674759e-05
8.190000e+03,-6.124242e-06,1.824669e-06,-7.535061e-06
8.191000e+03,-3.912499e-07,1.207555e-05,5.574765e-06
8.192000e+03,4.105314e-06,1.840357e-05,1.244795e-05
8.193000e+03,7.699643e-06,2.196432e-05,1.285086e-05
8.194000e+03,1.036662e-05,2.337709e-05,1.742355e-05
8.195000e+03,1.272728e-05,2.338621e-05,2.424266e-05
8.196000e+03,1.528039e-05,2.319098e-05,3.542242e-05
8.197000e+03,1.628433e-05,2.090347e-05,3.295379e-05
8.198000e+03,1.740136e-05,1.822360e-05,3.103179e-05
8.199000e+03,1.900058e-05,1.627532e-05,2.874871e-05
8.200000e+03,1.943143e-05,1.460847e-05,1.486002e-05
8.201000e+03,2.077042e-05,1.397462e-05,2.062321e-05
8.202000e+03,2.164973e-05,1.417382e-05,3.011901e-05
8.203000e+03,2.131750e-05,1.311760e-05,2.567756e-05
8.204000e+03,1.858001e-05,1.075439e-05,1.580106e-05
8.205000e+03,1.785095e-05,1.171082e-05,1.421014e-05
8.206000e+03,1.699816e-05,1.345261e-05,7.521392e-06
8.207000e+03,1.718655e-05,1.730746e-05,5.245312e-06
8.208000e+03,1.675241e-05,1.935301e-05,1.527115e-05
8.209000e+03,1.680589e-05,2.238551e-05,1.875794e-05
8.210000e+03,1.681874e-05,2.408661e-05,2.474151e-05
8.211000e+03,1.686430e-05,2.536958e-05,2.820497e-05
8.212000e+03,1.659943e-05,2.573975e-05,2.260672e-05
8.213000e+03,1.507110e-05,2.331693e-05,1.619035e-05
8.214000e+03,1.401799e-05,2.006249e-05,2.111674e-05
8.215000e+03,1.269987e-05,1.674004e-05,2.091404e-05
8.216000e+03,1.112981e-05,1.319710e-05,2.488369e-06
8.217000e+03,9.102466e-06,8.699807e-06,-1.642073e-06
8.218000e+03,9.137258e-06,7.155871e-06,4.053332e-06
8.219000e+03,8.474166e-06,4.727332e-06,1.423362e-05
8.220000e+03,7.574902e-06,3.190103e-06,1.985876e-05
8.221000e+03,6.035424e-06,1.092082e-06,1.097165e-05
8.222000e+03,4.674482e-06,1.764046e-07,8.033255e-06
8.223000e+03,1.098679e-06,-3.241859e-06,6.736374e-06
8.224000e+03,-2.562500e-06,-5.938045e-06,1.271537e-06
8.225000e+03,-3.093809e-06,-5.288924e-06,-9.190771e-06
8.226000e+03,-4.029255e-06,-4.811614e-06,-1.093890e-05
8.227000e+03,-6.762876e-06,-5.423618e-06,-5.698067e-06
8.228000e+03,-8.602042e-06,-5.119202e-06,-1.322236e-05
8.229000e+03,-1.010099e-05,-5.737549e-06,-1.782842e-05
8.230000e+03,-1.065887e-05,-5.653420e-06,-2.273086e-05
8.231000e+03,-1.178684e-05,-7.832909e-06,-2.714884e-05
8.232000e+03,-1.277580e-05,-1.108003e-05,-1.626131e-05
8.233000e+03,-1.348682e-05,-1.484343e-05,-2.203921e-05
8.234000e+03,-1.437933e-05,-1.787812e-05,-2.774495e-05
8.235000e+03,-1.445846e-05,-2.079877e-05,-2.504030e-05
8.236000e+03,-1.268845e-05,-2.179125e-05,-2.530759e-05
8.237000e+03,-9.776345e-06,-2.044591e-05,-1.993018e-05
8.238000e+03,-6.128117e-06,-1.777268e-05,-1.225671e-05
8.239000e+03,-2.886183e-06,-1.478472e-05,-1.384038e-05
8.240000e+03,2.180609e-06,-7.553730e-06,-1.725369e-05
8.241000e+03,6.611148e-06,-2.240018e-06,-2.424705e-06
8.242000e+03,1.408250e-05,8.672441e-06,1.443997e-05
8.243000e+03,2.094160e-05,1.941810e-05,2.114948e-05
8.244000e+03,3.222577e-05,3.672433e-05,4.953992e-05
8.245000e+03,3.717527e-05,4.470172e-05,6.025103e-05
8.246000e+03,3.566767e-05,4.497953e-05,5.929549e-05
8.247000e+03,3.831110e-05,4.971812e-05,6.454018e-05
8.248000e+03,3.801813e-05,5.001549e-05,5.324186e-05
8.249000e+03,3.598841e-05,4.786161e-05,5.306635e-05
8.250000e+03,3.308643e-05,4.379056e-05,6.087637e-05
8.251000e+03,2.952856e-05,3.757269e-05,5.114569e-05
8.252000e+03,2.426927e-05,2.974369e-05,3.896186e-05
8.253000e+03,1.781271e-05,2.041384e-05,2.554286e-05
8.254000e+03,8.636374e-06,7.012851e-06,6.982002e-06
8.255000e+03,2.587311e-06,-2.296158e-06,-3.260101e-06
8.256000e+03,-8.355745e-06,-1.681166e-05,-2.187799e-05
8.257000e+03,-1.824696e-05,-2.947953e-05,-2.493632e-05
8.258000e+03,-2.504673e-05,-3.663834e-05,-3.290294e-05
8.259000e+03,-2.901873e-05,-4.074967e-05,-4.068359e-05
8.260000e+03,-3.384404e-05,-4.459368e-05,-4.991873e-05
8.261000e+03,-3.833791e-05,-4.815015e-05,-6.521115e-05
8.262000e+03,-4.268541e-05,-4.972215e-05,-6.772203e-05
8.263000e+03,-4.313409e-05,-4.588694e-05,-6.222203e-05
8.264000e+03,-4.205389e-05,-4.079709e-05,-5.402415e-05
8.265000e+03,-4.061970e-05,-3.517958e-05,-3.770261e-05
8.266000e+03,-3.800414e-05,-2.858835e-05,-3.017710e-05
8.267000e+03,-3.547073e-05,-2.389919e-05,-3.194851e-05
8.268000e+03,-3.150179e-05,-1.897654e-05,-3.239659e-05
8.269000e+03,-3.290587e-05,-2.169966e-05,-4.374486e-05
8.270000e+03,-2.914369e-05,-1.923826e-05,-3.476911e-05
8.271000e+03,-2.734465e-05,-2.123205e-05,-3.198470e-05
8.272000e+03,-2.386052e-05,-2.101567e-05,-3.063176e-05
8.273000e+03,-1.627686e-05,-1.573459e-05,-1.331373e-05
8.274000e+03,-1.341668e-05,-1.714300e-05,-1.532893e-05
8.275000e+03,-8.318245e-06,-1.550634e-05,-7.699257e-06
8.276000e+03,-5.209525e-06,-1.551517e-05,-2.842548e-06
8.277000e+03,-2.069380e-06,-1.549446e-05,-9.139139e-06
8.278000e+03,2.541335e-06,-1.193863e-05,-4.211327e-06
8.279000e+03,4.119715e-06,-9.714890e-06,9.921795e-06
8.280000e+03,7.260260e-06,-3.671876e-06,1.670001e-05
8.281000e+03,1.045468e-05,4.175188e-06,1.393965e-05
8.282000e+03,1.320462e-05,1.157007e-05,2.064559e-05
8.283000e+03,1.556972e-05,1.985038e-05,2.991708e-05
8.284000e+03,1.653676e-05,2.646070e-05,3.002060e-05
8.285000e+03,1.774389e-05,3.196702e-05,2.823321e-05
8.286000e+03,1.709401e-05,3.430815e-05,2.786949e-05
8.287000e+03,1.704761e-05,3.580887e-05,3.484380e-05
8.288000e+03,1.186506e-05,2.843542e-05,2.694132e-05
8.289000e+03,1.146120e-05,2.691007e-05,1.618454e-05
8.290000e+03,9.105753e-06,2.029367e-05,4.806814e-06
8.291000e+03,7.807680e-06,1.425064e-05,8.874271e-06
8.292000e+03,6.558117e-06,7.591569e-06,8.158531e-06
8.293000e+03,5.160154e-06,-3.680373e-09,-2.640664e-06
8.294000e+03,5.490519e-06,-5.237729e-06,-4.574388e-06
8.295000e+03,3.835999e-06,-1.132039e-05,-1.037051e-05
8.296000e+03,5.275978e-06,-1.188136e-05,-1.506553e-05
8.297000e+03,5.759230e-06,-1.275929e-05,-7.761253e-06
8.298000e+03,7.605424e-06,-9.276501e-06,-2.985933e-06
8.299000e+03,1.113447e-05,-2.444340e-06,1.177888e-05
8.300000e+03,1.592541e-05,7.709581e-06,2.637770e-05
8.301000e+03,2.012444e-05,1.867226e-05,2.695581e-05
8.302000e+03,2.519605e-05,3.118635e-05,3.433749e-05
8.303000e+03,2.646850e-05,3.903343e-05,4.572285e-05
8.304000e+03,2.838292e-05,4.688794e-05,6.004097e-05
8.305000e+03,2.804866e-05,5.078169e-05,5.708802e-05
8.306000e+03,2.646507e-05,5.132680e-05,5.842848e-05
8.307000e+03,2.271554e-05,4.777667e-05,5.360031e-05
8.308000e+03,1.843351e-05,4.050297e-05,3.501464e-05
8.309000e+03,1.237080e-05,2.907091e-05,1.974917e-05
8.310000e+03,3.542450e-06,1.281882e-05,1.201833e-05
8.311000e+03,-3.240768e-06,-1.273406e-06,-1.876647e-06
8.312000e+03,-8.923401e-06,-1.504052e-05,-2.380856e-05
8.313000e+03,-1.557393e-05,-2.989030e-05,-3.349540e-05
8.314000e+03,-2.094976e-05,-4.238082e-05,-4.317108e-05
8.315000e+03,-2.543900e-05,-5.112080e-05,-5.479230e-05
8.316000e+03,-2.598262e-05,-5.354614e-05,-5.712949e-05
8.317000e+03,-2.550704e-05,-5.251313e-05,-5.631246e-05
8.318000e+03,-2.316805e-05,-4.725266e-05,-4.947775e-05
8.319000e+03,-1.996072e-05,-3.711473e-05,-4.153620e-05
8.320000e+03,-1.573487e-05,-2.484283e-05,-3.191431e-05
8.321000e+03,-1.110166e-05,-1.252178e-05,-1.784918e-05
8.322000e+03,-3.744133e-06,3.624264e-06,3.214807e-06
8.323000e+03,3.308272e-06,1.916346e-05,3.021152e-05
8.324000e+03,8.654910e-06,2.970232e-05,3.837654e-05
8.325000e+03,1.072904e-05,3.500785e-05,3.401111e-05
8.326000e+03,9.831743e-06,3.585476e-05,3.602446e-05
8.327000e+03,1.109759e-05,3.649364e-05,4.526445e-05
8.328000e+03,9.583387e-06,3.092803e-05,3.500540e-05
8.329000e+03,5.242208e-06,2.055610e-05,2.021943e-05
8.330000e+03,1.392085e-07,9.373826e-06,9.207721e-06
8.331000e+03,-6.412602e-06,-4.750964e-06,-8.142639e-06
8.332000e+03,-1.077200e-05,-1.690183e-05,-2.482394e-05
8.333000e+03,-1.674691e-05,-3.085846e-05,-3.869553e-05
8.334000e+03,-2.133474e-05,-4.279792e-05,-3.898968e-05
8.335000e+03,-2.531780e-05,-5.112369e-05,-4.143587e-05
8.336000e+03,-2.382606e-05,-5.110404e-05,-4.659935e-05
8.337000e+03,-2.085692e-05,-4.709787e-05,-4.996070e-05
8.338000e+03,-1.810244e-05,-4.117511e-05,-4.732112e-05
8.339000e+03,-1.364280e-05,-3.083443e-05,-3.653173e-05
8.340000e+03,-9.965489e-06,-2.001917e-05,-2.694651e-05
8.341000e+03,-2.913852e-06,-4.745614e-06,-9.410881e-06
8.342000e+03,3.201668e-06,1.018460e-05,5.033701e-06
8.343000e+03,1.074190e-05,2.574096e-05,2.297558e-05
8.344000e+03,1.640560e-05,3.730994e-05,4.247717e-05
8.345000e+03,2.148103e-05,4.707067e-05,4.933955e-05
8.346000e+03,2.477386e-05,5.197653e-05,5.513227e-05
8.347000e+03,2.577197e-05,5.177419e-05,5.739701e-05
8.348000e+03,2.503698e-05,4.821566e-05,5.079052e-05
8.349000e+03,2.245189e-05,4.023919e-05,4.927227e-05
8.350000e+03,1.994586e-05,3.086116e-05,4.159020e-05
8.351000e+03,1.512764e-05,1.793471e-05,2.058755e-05
8.352000e+03,7.455892e-06,1.340948e-06,3.794436e-06
8.353000e+03,1.697982e-06,-1.202207e-05,-1.289267e-05
8.354000e+03,-2.488131e-06,-2.230008e-05,-2.720851e-05
8.355000e+03,-7.192109e-06,-3.143000e-05,-3.649909e-05
8.356000e+03,-9.837138e-06,-3.560337e-05,-3.905942e-05
8.357000e+03,-1.108650e-05,-3.511035e-05,-3.747933e-05
8.358000e+03,-9.848450e-06,-2.990576e-05,-2.250893e-05
8.359000e+03,-8.689010e-06,-2.305151e-05,-8.697992e-06
8.360000e+03,-5.316587e-06,-1.201165e-05,1.359328e-07
8.361000e+03,-9.794790e-07,8.705830e-07,8.557982e-06
8.362000e+03,3.453766e-06,1.299826e-05,8.247007e-06
8.363000e+03,5.388581e-06,2.069726e-05,6.992391e-06
8.364000e+03,5.841953e-06,2.613569e-05,7.407592e-06
8.365000e+03,6.529261e-06,2.847199e-05,1.568245e-05
8.366000e+03,4.809053e-06,2.626085e-05,3.184482e-05
8.367000e+03,7.957714e-07,1.904591e-05,2.818217e-05
8.368000e+03,-3.421194e-06,9.437694e-06,1.293943e-05
8.369000e+03,-7.558238e-06,-1.081600e-06,-5.439118e-06
8.370000e+03,-1.275648e-05,-1.330924e-05,-2.050825e-05
8.371000e+03,-1.600443e-05,-2.303213e-05,-2.479225e-05
8.372000e+03,-1.849355e-05,-3.085043e-05,-3.729660e-05
8.373000e+03,-1.803471e-05,-3.462449e-05,-4.018728e-05
8.374000e+03,-1.928266e-05,-3.918303e-05,-3.668930e-05
8.375000e+03,-1.920271e-05,-4.031481e-05,-3.738750e-05
8.376000e+03,-1.851101e-05,-3.922621e-05,-4.123510e-05
8.377000e+03,-1.481377e-05,-3.279055e-05,-2.968991e-05
8.378000e+03,-1.220531e-05,-2.624275e-05,-2.059017e-05
8.379000e+03,-5.206533e-06,-1.240302e-05,-2.352336e-05
8.380000e+03,6.034569e-07,3.430097e-07,-1.052523e-05
8.381000e+03,8.865159e-06,1.607137e-05,1.744911e-05
8.382000e+03,1.418067e-05,2.764749e-05,2.774984e-05
8.383000e+03,1.947836e-05,3.780844e-05,4.041653e-05
8.384000e+03,2.211305e-05,4.277751e-05,4.942975e-05
8.385000e+03,2.328564e-05,4.422744e-05,5.154101e-05
8.386000e+03,2.383345e-05,4.275010e-05,4.340717e-05
8.387000e+03,2.437458e-05,3.933580e-05,3.757760e-05
8.388000e+03,2.112249e-05,3.089906e-05,3.831785e-05
8.389000e+03,1.985222e-05,2.440305e-05,3.960894e-05
8.390000e+03,1.593391e-05,1.434155e-05,2.176254e-05
8.391000e+03,1.340831e-05,6.442368e-06,9.720549e-06
8.392000e+03,1.092164e-05,-4.643221e-07,1.258144e-05
8.393000e+03,6.843394e-06,-7.605735e-06,4.818626e-06
8.394000e+03,3.555731e-06,-1.211240e-05,-9.118930e-06
8.395000e+03,5.290733e-07,-1.534429e-05,-1.313315e-05
8.396000e+03,6.733412e-07,-1.285095e-05,-1.104184e-05
8.397000e+03,7.920997e-07,-8.318650e-06,-8.548932e-06
8.398000e+03,-5.477958e-07,-5.017618e-06,2.922721e-06
8.399000e+03,-2.230495e-06,-1.301982e-06,6.818259e-06
8.400000e+03,-2.906622e-06,2.552474e-06,-2.874021e-06
8.401000e+03,-4.678548e-06,3.954059e-06,-7.487714e-06
8.402000e+03,-5.677976e-06,5.655517e-06,-3.665839e-06
8.403000e+03,-8.041703e-06,4.758570e-06,6.167788e-06
8.404000e+03,-1.012738e-05,2.296292e-06,7.058754e-06
8.405000e+03,-1.171099e-05,-1.474527e-06,9.353593e-07
8.406000e+03,-1.455174e-05,-6.376308e-06,-1.187056e-05
8.407000e+03,-1.700727e-05,-1.256267e-05,-2.697131e-05
8.408000e+03,-2.008131e-05,-2.030694e-05,-2.089439e-05
8.409000e+03,-2.172986e-05,-2.663883e-05,-3.147295e-05
8.410000e+03,-2.282648e-05,-3.200101e-05,-4.099012e-05
8.411000e+03,-2.213334e-05,-3.359857e-05,-3.549614e-05
8.412000e+03,-2.035121e-05,-3.335385e-05,-3.115646e-05
8.413000e+03,-1.844424e-05,-3.218535e-05,-2.279622e-05
8.414000e+03,-1.642306e-05,-2.835206e-05,-2.772202e-05
8.415000e+03,-1.432083e-05,-2.460260e-05,-3.592372e-05
8.416000e+03,-1.105681e-05,-1.832310e-05,-2.355946e-05
8.417000e+03,-4.621887e-06,-8.893239e-06,-1.156221e-05
8.418000e+03,5.635580e-07,5.035139e-07,-5.962580e-06
8.419000e+03,5.369076e-06,9.311978e-06,5.760592e-06
8.420000e+03,7.761361e-06,1.483528e-05,1.205883e-05
8.421000e+03,1.165103e-05,2.079417e-05,2.825641e-05
8.422000e+03,1.442502e-05,2.570607e-05,3.411122e-05
8.423000e+03,1.781707e-05,3.056994e-05,3.124614e-05
8.424000e+03,1.968375e-05,3.234460e-05,3.413712e-05
8.425000e+03,1.758817e-05,2.831511e-05,3.488951e-05
8.426000e+03,1.383014e-05,2.242871e-05,3.504470e-05
8.427000e+03,1.156128e-05,1.813445e-05,2.552453e-05
8.428000e+03,8.280444e-06,1.172679e-05,1.228107e-05
8.429000e+03,3.946051e-06,4.015540e-06,7.185279e-06
8.430000e+03,2.833593e-07,-2.370046e-06,4.335086e-06
8.431000e+03,-2.985629e-06,-8.264416e-06,1.665931e-07
8.432000e+03,-6.247991e-06,-1.316976e-05,-6.011458e-06
8.433000e+03,-9.238054e-06,-1.716075e-05,-1.317410e-05
8.434000e+03,-8.239570e-06,-1.584490e-05,-7.470985e-06
8.435000e+03,-1.191897e-05,-1.953067e-05,-1.251844e-05
8.436000e+03,-1.328628e-05,-2.022025e-05,-2.511947e-05
8.437000e+03,-1.808387e-05,-2.449185e-05,-3.075873e-05
8.438000e+03,-1.870080e-05,-2.384753e-05,-2.344904e-05
8.439000e+03,-2.077430e-05,-2.476781e-05,-3.202816e-05
8.440000e+03,-2.423637e-05,-2.707916e-05,-3.444077e-05
8.441000e+03,-2.591864e-05,-2.781604e-05,-3.464845e-05
8.442000e+03,-2.329590e-05,-2.309470e-05,-4.325481e-05
8.443000e+03,-2.403286e-05,-2.346167e-05,-4.821115e-05
8.444000e+03,-2.226326e-05,-2.156736e-05,-3.176924e-05
8.445000e+03,-1.802157e-05,-1.667509e-05,-2.202233e-05
8.446000e+03,-1.606619e-05,-1.519519e-05,-2.571149e-05
8.447000e+03,-1.277993e-05,-1.167887e-05,-1.489179e-05
8.448000e+03,-1.139984e-05,-1.134288e-05,-8.072213e-06
8.449000e+03,-1.293174e-05,-1.421290e-05,-1.491424e-05
8.450000e+03,-8.211136e-06,-8.281263e-06,-6.233335e-06
8.451000e+03,-4.617344e-06,-3.779095e-06,-5.881753e-07
8.452000e+03,-3.175554e-07,1.019716e-06,1.349237e-05
8.453000e+03,3.203076e-06,5.524207e-06,2.365012e-05
8.454000e+03,5.948260e-06,8.122756e-06,1.575165e-05
8.455000e+03,5.600312e-06,7.812109e-06,2.178529e-05
8.456000e+03,7.182962e-06,1.054592e-05,3.029522e-05
8.457000e+03,5.800044e-06,9.118759e-06,2.611593e-05
8.458000e+03,3.289990e-06,6.464402e-06,1.394683e-05
8.459000e+03,-2.106940e-07,2.539776e-06,1.098820e-05
8.460000e+03,-6.750227e-06,-4.331043e-06,7.392347e-06
8.461000e+03,-1.141110e-05,-9.366599e-06,-6.766120e-06
8.462000e+03,-1.690612e-05,-1.479160e-05,-1.567875e-05
8.463000e+03,-1.873809e-05,-1.586890e-05,-2.357878e-05
8.464000e+03,-2.285035e-05,-2.056355e-05,-3.772738e-05
8.465000e+03,-2.649201e-05,-2.492752e-05,-4.454446e-05
8.466000e+03,-2.783998e-05,-2.664053e-05,-4.580637e-05
8.467000e+03,-2.937966e-05,-2.990634e-05,-4.558975e-05
8.468000e+03,-3.106418e-05,-3.309337e-05,-4.101760e-05
8.469000e+03,-3.032235e-05,-3.384692e-05,-4.427389e-05
8.470000e+03,-2.749440e-05,-3.126441e-05,-4.818182e-05
8.471000e+03,-2.242667e-05,-2.677495e-05,-3.881745e-05
8.472000e+03,-1.980037e-05,-2.494728e-05,-3.151853e-05
8.473000e+03,-1.590079e-05,-2.027687e-05,-2.368416e-05
8.474000e+03,-1.049187e-05,-1.401695e-05,-1.252973e-05
8.475000e+03,-6.372763e-06,-1.031953e-05,2.580447e-06
8.476000e+03,-2.311095e-06,-5.648579e-06,7.483976e-06
8.477000e+03,5.027551e-07,-2.101886e-06,-2.779918e-07
8.478000e+03,5.670942e-06,4.628009e-06,7.199917e-06
8.479000e+03,1.003271e-05,1.107884e-05,2.225649e-05
8.480000e+03,1.225389e-05,1.512262e-05,3.128042e-05
8.481000e+03,1.697992e-05,2.217911e-05,3.972600e-05
8.482000e+03,1.700638e-05,2.307053e-05,2.579058e-05
8.483000e+03,1.962206e-05,2.666596e-05,1.980664e-05
8.484000e+03,1.808472e-05,2.559831e-05,2.113018e-05
8.485000e+03,1.829876e-05,2.494468e-05,2.706092e-05
8.486000e+03,1.892308e-05,2.377778e-05,2.067201e-05
8.487000e+03,1.891427e-05,2.215375e-05,1.388481e-05
8.488000e+03,1.851511e-05,1.999401e-05,1.040846e-05
8.489000e+03,1.974349e-05,1.913297e-05,1.367987e-05
8.490000e+03,1.964560e-05,1.648392e-05,1.368877e-05
8.491000e+03,2.174577e-05,1.666809e-05,6.780017e-06
8.492000e+03,2.417856e-05,1.732092e-05,5.528473e-06
8.493000e+03,2.708013e-05,1.932772e-05,2.060555e-05
8.494000e+03,2.961529e-05,2.125701e-05,3.233337e-05
8.495000e+03,3.348873e-05,2.497293e-05,3.762100e-05
8.496000e+03,3.619969e-05,2.869425e-05,4.156578e-05
8.497000e+03,3.940584e-05,3.375401e-05,4.882468e-05
8.498000e+03,4.053771e-05,3.782642e-05,4.816978e-05
8.499000e+03,4.436265e-05,4.600576e-05,6.096963e-05
8.500000e+03,4.567246e-05,5.145093e-05,7.937769e-05
8.501000e+03,4.592199e-05,5.459920e-05,7.816574e-05
8.502000e+03,4.369626e-05,5.542019e-05,6.189390e-05
8.503000e+03,4.136119e-05,5.598227e-05,5.319212e-05
8.504000e+03,3.765532e-05,5.274934e-05,5.996097e-05
8.505000e+03,3.201004e-05,4.748707e-05,5.178745e-05
8.506000e+03,2.346781e-05,3.791941e-05,3.295718e-05
8.507000e+03,1.555124e-05,2.758375e-05,1.603952e-05
8.508000e+03,6.574876e-06,1.484210e-05,4.287977e-06
8.509000e+03,-3.804163e-07,3.282211e-06,-3.303930e-06
8.510000e+03,-8.229610e-06,-1.042703e-05,-2.840323e-05
8.511000e+03,-1.579761e-05,-2.400955e-05,-4.501805e-05
8.512000e+03,-2.131945e-05,-3.475441e-05,-5.229272e-05
8.513000e+03,-2.404804e-05,-4.235272e-05,-5.831676e-05
8.514000e+03,-2.446005e-05,-4.594500e-05,-5.692527e-05
8.515000e+03,-2.186300e-05,-4.451471e-05,-4.726499e-05
8.516000e+03,-1.874028e-05,-4.167627e-05,-4.459798e-05
8.517000e+03,-1.450032e-05,-3.569206e-05,-4.175686e-05
8.518000e+03,-7.834771e-06,-2.488653e-05,-2.896959e-05
8.519000e+03,-4.285942e-07,-1.152740e-05,-1.223701e-05
8.520000e+03,8.159100e-06,4.083891e-06,2.020424e-07
8.521000e+03,1.784544e-05,2.129914e-05,1.687983e-05
8.522000e+03,2.702235e-05,3.787722e-05,4.173683e-05
8.523000e+03,3.588595e-05,5.268545e-05,6.606808e-05
8.524000e+03,4.424266e-05,6.670599e-05,7.527909e-05
8.525000e+03,4.893671e-05,7.447394e-05,8.133901e-05
8.526000e+03,5.242376e-05,7.878156e-05,9.623995e-05
8.527000e+03,5.302641e-05,7.878288e-05,9.288005e-05
8.528000e+03,5.355202e-05,7.559905e-05,8.142994e-05
8.529000e+03,5.293324e-05,6.909407e-05,7.620172e-05
8.530000e+03,4.874043e-05,5.786964e-05,6.168191e-05
8.531000e+03,4.267174e-05,4.329539e-05,3.618451e-05
8.532000e+03,3.753701e-05,2.966714e-05,2.079515e-05
8.533000e+03,3.176045e-05,1.617275e-05,1.929184e-05
8.534000e+03,2.632754e-05,5.374062e-06,1.980510e-05
8.535000e+03,2.049769e-05,-4.936658e-06,8.281540e-06
8.536000e+03,1.704140e-05,-8.559562e-06,5.818580e-06
8.537000e+03,1.560927e-05,-7.756224e-06,2.247030e-06
8.538000e+03,1.589334e-05,-2.417379e-06,-1.881786e-06
8.539000e+03,1.667373e-05,7.074117e-06,2.022306e-06
8.540000e+03,1.942522e-05,1.882052e-05,1.855755e-05
8.541000e+03,2.238791e-05,3.220844e-05,4.000806e-05
8.542000e+03,2.443972e-05,4.353330e-05,4.575224e-05
8.543000e+03,2.545580e-05,5.138674e-05,4.109819e-05
8.544000e+03,2.846481e-05,5.886341e-05,4.360560e-05
8.545000e+03,3.071671e-05,6.293988e-05,5.773124e-05
8.546000e+03,2.864276e-05,5.937103e-05,5.963174e-05
8.547000e+03,2.462632e-05,5.180661e-05,4.002243e-05
8.548000e+03,2.076939e-05,4.110984e-05,3.114251e-05
8.549000e+03,1.551901e-05,2.631592e-05,2.714811e-05
8.550000e+03,9.306226e-06,9.628826e-06,1.449460e-05
8.551000e+03,3.277219e-06,-8.181760e-06,-5.708346e-06
8.552000e+03,-1.704562e-06,-2.336499e-05,-1.902088e-05
8.553000e+03,-6.490169e-06,-3.691717e-05,-2.375064e-05
8.554000e+03,-1.040318e-05,-4.511073e-05,-3.923901e-05
8.555000e+03,-1.185845e-05,-4.776014e-05,-4.924390e-05
8.556000e+03,-1.163706e-05,-4.499133e-05,-5.154163e-05
8.557000e+03,-8.981950e-06,-3.613748e-05,-3.715245e-05
8.558000e+03,-4.868203e-06,-2.361903e-05,-9.713960e-06
8.559000e+03,-1.254564e-06,-9.635590e-06,-1.736573e-06
8.560000e+03,3.900056e-06,7.820473e-06,8.627832e-06
8.561000e+03,8.432136e-06,2.427983e-05,2.306249e-05
8.562000e+03,1.290163e-05,3.881098e-05,3.553294e-05
8.563000e+03,1.458240e-05,4.731831e-05,5.515608e-05
8.564000e+03,1.258326e-05,4.862973e-05,6.009154e-05
8.565000e+03,1.180853e-05,4.780342e-05,4.406776e-05
8.566000e+03,7.251850e-06,3.953683e-05,2.155237e-05
8.567000e+03,1.145554e-06,2.526576e-05,1.242948e-05
8.568000e+03,-4.158878e-06,9.824736e-06,-5.566435e-06
8.569000e+03,-1.110255e-05,-9.381528e-06,-3.111114e-05
8.570000e+03,-1.485257e-05,-2.537773e-05,-3.501259e-05
8.571000e+03,-1.925461e-05,-4.115624e-05,-4.552610e-05
8.572000e+03,-2.018442e-05,-5.203452e-05,-5.073129e-05
8.573000e+03,-2.103955e-05,-5.920676e-05,-5.405677e-05
8.574000e+03,-2.073654e-05,-6.207527e-05,-6.506067e-05
8.575000e+03,-1.614013e-05,-5.519367e-05,-5.688756e-05
8.576000e+03,-6.696744e-06,-4.030146e-05,-3.319634e-05
8.577000e+03,1.053077e-06,-2.288112e-05,-1.592203e-05
8.578000e+03,9.660768e-06,-2.362998e-06,4.399817e-06
8.579000e+03,2.084605e-05,2.220556e-05,3.200256e-05
8.580000e+03,3.194197e-05,4.726264e-05,6.339551e-05
8.581000e+03,3.990326e-05,6.744319e-05,8.089200e-05
8.582000e+03,4.549581e-05,8.237942e-05,8.145789e-05
8.583000e+03,5.089543e-05,9.444056e-05,1.005357e-04
8.584000e+03,5.243123e-05,9.848006e-05,1.076427e-04
8.585000e+03,4.953619e-05,9.335225e-05,9.655041e-05
8.586000e+03,4.655513e-05,8.488499e-05,8.244240e-05
8.587000e+03,4.070458e-05,6.946953e-05,6.191149e-05
8.588000e+03,3.305468e-05,4.878356e-05,5.189766e-05
8.589000e+03,2.387869e-05,2.575431e-05,3.663865e-05
8.590000e+03,1.212028e-05,-3.381507e-07,7.598336e-06
8.591000e+03,3.203401e-06,-2.215737e-05,-2.284698e-05
8.592000e+03,-5.348937e-06,-4.015227e-05,-4.987716e-05
8.593000e+03,-8.504279e-06,-4.893891e-05,-5.910337e-05
8.594000e+03,-1.023633e-05,-5.178262e-05,-5.834863e-05
8.595000e+03,-9.621365e-06,-4.813693e-05,-5.305771e-05
8.596000e+03,-6.861501e-06,-3.821465e-05,-3.516512e-05
8.597000e+03,-2.437243e-06,-2.330967e-05,-1.599505e-05
8.598000e+03,2.133597e-06,-6.038884e-06,2.054325e-06
8.599000e+03,7.879467e-06,1.341757e-05,2.786838e-05
8.600000e+03,1.335129e-05,3.188808e-05,3.756390e-05
8.601000e+03,1.705763e-05,4.707942e-05,5.098310e-05
8.602000e+03,1.986992e-05,5.898119e-05,6.283574e-05
8.603000e+03,2.127585e-05,6.576717e-05,6.656562e-05
8.604000e+03,1.887589e-05,6.428845e-05,6.080237e-05
8.605000e+03,1.349636e-05,5.361090e-05,4.717413e-05
8.606000e+03,5.029881e-06,3.597318e-05,3.386844e-05
8.607000e+03,-4.131010e-06,1.347642e-05,1.176234e-05
8.608000e+03,-1.360576e-05,-9.706364e-06,-1.046731e-05
8.609000e+03,-2.339947e-05,-3.390184e-05,-2.932720e-05
8.610000e+03,-3.014657e-05,-5.349281e-05,-5.811024e-05
8.611000e+03,-3.689954e-05,-7.176738e-05,-8.945912e-05
8.612000e+03,-3.949609e-05,-8.210147e-05,-9.951379e-05
8.613000e+03,-3.948037e-05,-8.518967e-05,-9.041152e-05
8.614000e+03,-3.706345e-05,-8.166369e-05,-8.474307e-05
8.615000e+03,-3.170897e-05,-7.130687e-05,-7.997076e-05
8.616000e+03,-2.410756e-05,-5.549819e-05,-6.117902e-05
8.617000e+03,-1.488932e-05,-3.486497e-05,-3.937135e-05
8.618000e+03,-4.329085e-06,-1.137653e-05,-1.368465e-05
8.619000e+03,5.418958e-06,1.208159e-05,8.901711e-06
8.620000e+03,1.573588e-05,3.544322e-05,4.125887e-05
8.621000e+03,2.413627e-05,5.549356e-05,6.737703e-05
8.622000e+03,3.289493e-05,7.335303e-05,8.101774e-05
8.623000e+03,3.890242e-05,8.426299e-05,9.392726e-05
8.624000e+03,4.043538e-05,8.611558e-05,9.246420e-05
8.625000e+03,4.158057e-05,8.395789e-05,9.150155e-05
8.626000e+03,3.648952e-05,7.074668e-05,8.383541e-05
8.627000e+03,2.976893e-05,5.299528e-05,6.236290e-05
8.628000e+03,1.997678e-05,2.882689e-05,3.220520e-05
8.629000e+03,9.840616e-06,4.813400e-06,9.034495e-06
8.630000e+03,1.102533e-06,-1.607639e-05,-1.110537e-05
8.631000e+03,-4.612464e-06,-3.224988e-05,-2.852336e-05
8.632000e+03,-1.036945e-05,-4.614174e-05,-4.249154e-05
8.633000e+03,-1.449148e-05,-5.535340e-05,-5.504376e-05
8.634000e+03,-1.489586e-05,-5.691961e-05,-6.523488e-05
8.635000e+03,-1.311851e-05,-5.224481e-05,-6.081224e-05
8.636000e+03,-8.516022e-06,-4.017565e-05,-3.931415e-05
8.637000e+03,-1.483995e-06,-2.248825e-05,-2.303877e-05
8.638000e+03,5.159358e-06,-3.400801e-06,-1.178132e-05
8.639000e+03,1.408792e-05,1.935641e-05,5.803359e-06
8.640000e+03,2.287554e-05,3.999292e-05,3.537237e-05
8.641000e+03,2.929681e-05,5.705644e-05,5.745119e-05
8.642000e+03,3.553531e-05,7.099349e-05,7.585025e-05
8.643000e+03,3.786723e-05,7.739224e-05,8.795351e-05
8.644000e+03,3.906083e-05,7.903418e-05,9.018675e-05
8.645000e+03,3.625996e-05,7.233481e-05,8.672486e-05
8.646000e+03,3.060326e-05,5.970463e-05,7.500957e-05
8.647000e+03,2.508790e-05,4.437491e-05,6.265463e-05
8.648000e+03,1.555225e-05,2.343978e-05,3.447699e-05
8.649000e+03,5.438063e-06,1.103081e-06,5.551229e-06
8.650000e+03,-7.760354e-06,-2.385807e-05,-1.251085e-05
8.651000e+03,-1.902976e-05,-4.428073e-05,-2.684684e-05
8.652000e+03,-2.895512e-05,-6.053065e-05,-5.179671e-05
8.653000e+03,-3.600191e-05,-7.036252e-05,-6.621035e-05
8.654000e+03,-4.293368e-05,-7.747541e-05,-8.375398e-05
8.655000e+03,-4.828992e-05,-8.073521e-05,-1.015911e-04
8.656000e+03,-5.071563e-05,-7.769791e-05,-1.017677e-04
8.657000e+03,-4.848420e-05,-6.720795e-05,-9.030604e-05
8.658000e+03,-4.259323e-05,-5.131007e-05,-7.347423e-05
8.659000e+03,-3.893772e-05,-3.851707e-05,-5.582752e-05
8.660000e+03,-3.372314e-05,-2.379637e-05,-3.552542e-05
8.661000e+03,-2.829394e-05,-1.222329e-05,-1.839938e-05
8.662000e+03,-2.275340e-05,-1.500855e-06,-1.114753e-05
8.663000e+03,-1.875740e-05,4.843785e-06,-6.550295e-06
8.664000e+03,-1.420141e-05,9.733089e-06,4.785213e-06
8.665000e+03,-1.190860e-05,1.000728e-05,1.067887e-05
8.666000e+03,-7.504623e-06,1.139731e-05,1.548737e-05
8.667000e+03,-6.120112e-06,7.476776e-06,6.504234e-06
8.668000e+03,-4.276583e-06,1.917102e-06,-2.006727e-06
8.669000e+03,-4.898043e-06,-6.057675e-06,-1.484957e-07
8.670000e+03,-5.448428e-06,-1.381558e-05,5.281446e-06
8.671000e+03,-7.157491e-06,-2.096882e-05,-1.543594e-06
8.672000e+03,-9.377189e-06,-2.916194e-05,-8.338216e-06
8.673000e+03,-9.652200e-06,-3.166777e-05,-1.731592e-05
8.674000e+03,-1.092144e-05,-3.345111e-05,-2.678401e-05
8.675000e+03,-1.308189e-05,-3.358860e-05,-2.520404e-05
8.676000e+03,-1.193890e-05,-2.751090e-05,-2.564508e-05
8.677000e+03,-8.716432e-06,-1.829210e-05,-2.555442e-05
8.678000e+03,-6.987779e-06,-9.230034e-06,-2.591371e-05
8.679000e+03,-2.488366e-06,2.219705e-06,-1.380446e-05
8.680000e+03,-1.352411e-07,9.927257e-06,-4.517922e-06
8.681000e+03,1.000115e-06,1.486238e-05,1.255210e-07
8.682000e+03,3.009630e-06,1.802683e-05,8.652356e-06
8.683000e+03,2.706764e-06,1.736940e-05,4.605870e-06
8.684000e+03,5.852340e-06,2.016095e-05,1.208443e-05
8.685000e+03,6.768860e-06,1.843248e-05,2.088822e-05
8.686000e+03,7.297888e-06,1.624920e-05,2.783115e-05
8.687000e+03,9.447548e-06,1.369538e-05,1.870680e-05
8.688000e+03,1.040786e-05,9.446115e-06,4.381570e-06
8.689000e+03,1.083326e-05,5.027230e-06,7.492124e-06
8.690000e+03,1.168224e-05,2.503696e-06,8.492933e-06
8.691000e+03,1.180266e-05,4.192688e-07,1.167500e-05
8.692000e+03,1.114205e-05,-1.189703e-06,1.985463e-05
8.693000e+03,1.326319e-05,1.992083e-06,1.635610e-05
8.694000e+03,1.447088e-05,6.204771e-06,1.875590e-05
8.695000e+03,1.448205e-05,9.551025e-06,1.572172e-05
8.696000e+03,1.565693e-05,1.472835e-05,1.503398e-05
8.697000e+03,1.574786e-05,1.989555e-05,1.912808e-05
8.698000e+03,1.564671e-05,2.468777e-05,1.073223e-05
8.699000e+03,1.531046e-05,2.763389e-05,1.662041e-05
8.700000e+03,1.543921e-05,3.034288e-05,3.134717e-05
8.701000e+03,1.437261e-05,2.980214e-05,2.756516e-05
8.702000e+03,1.168453e-05,2.566550e-05,2.140387e-05
8.703000e+03,9.470946e-06,2.045586e-05,1.174783e-05
8.704000e+03,6.956665e-06,1.419139e-05,-1.869895e-06
8.705000e+03,3.213990e-06,3.971508e-06,-7.255890e-06
8.706000e+03,4.410389e-07,-4.247512e-06,-7.240758e-06
8.707000e+03,-1.131936e-06,-1.039073e-05,-9.058935e-06
8.708000e+03,6.793599e-07,-1.189550e-05,-7.723971e-06
8.709000e+03,2.879204e-06,-1.183800e-05,-7.024325e-06
8.710000e+03,7.670985e-06,-6.912266e-06,-7.516423e-06
8.711000e+03,1.073602e-05,-2.645570e-06,-2.260304e-06
8.712000e+03,1.161363e-05,-1.979377e-07,1.089141e-05
8.713000e+03,1.674325e-05,9.489862e-06,2.405336e-05
8.714000e+03,1.883871e-05,1.608134e-05,3.124242e-05
8.715000e+03,2.088448e-05,2.244749e-05,3.639482e-05
8.716000e+03,2.156270e-05,2.748582e-05,2.460202e-05
8.717000e+03,2.310345e-05,3.370100e-05,2.519531e-05
8.718000e+03,2.182316e-05,3.611529e-05,4.003939e-05
8.719000e+03,2.225103e-05,3.997110e-05,4.691257e-05
8.720000e+03,2.274735e-05,4.115336e-05,3.327633e-05
8.721000e+03,2.098987e-05,3.825338e-05,2.790975e-05
8.722000e+03,1.643338e-05,3.026645e-05,2.681316e-05
8.723000e+03,1.558870e-05,2.547791e-05,1.570525e-05
8.724000e+03,1.402580e-05,1.798462e-05,8.084341e-06
8.725000e+03,9.513572e-06,6.910667e-06,1.172368e-05
8.726000e+03,6.091977e-06,-2.929127e-06,1.978896e-06
8.727000e+03,3.803623e-06,-9.963401e-06,-1.359812e-05
8.728000e+03,3.901677e-06,-1.341983e-05,-1.623392e-05
8.729000e+03,4.125382e-06,-1.518141e-05,-1.981259e-05
8.730000e+03,5.641263e-06,-1.380156e-05,-1.170604e-05
8.731000e+03,7.412833e-06,-1.068077e-05,7.401660e-06
8.732000e+03,9.948374e-06,-4.583788e-06,1.040539e-05
8.733000e+03,1.151715e-05,2.204857e-06,1.416919e-05
8.734000e+03,1.585012e-05,1.247314e-05,2.121695e-05
8.735000e+03,1.758193e-05,2.056038e-05,2.128994e-05
8.736000e+03,1.938714e-05,2.826182e-05,3.563644e-05
8.737000e+03,1.853963e-05,3.242627e-05,3.570005e-05
8.738000e+03,1.794538e-05,3.524848e-05,3.159703e-05
8.739000e+03,1.848337e-05,3.812178e-05,3.673671e-05
8.740000e+03,1.530842e-05,3.466931e-05,2.900773e-05
8.741000e+03,1.074370e-05,2.838588e-05,2.236592e-05
8.742000e+03,6.777613e-06,2.051212e-05,2.138319e-05
8.743000e+03,2.529462e-06,1.141296e-05,8.500948e-06
8.744000e+03,-3.365547e-06,-1.529623e-06,-9.666656e-06
8.745000e+03,-7.901156e-06,-1.293465e-05,-1.491249e-05
8.746000e+03,-9.862330e-06,-2.065222e-05,-2.532760e-05
8.747000e+03,-1.226509e-05,-2.833616e-05,-3.880096e-05
8.748000e+03,-1.271648e-05,-3.317968e-05,-4.062586e-05
8.749000e+03,-1.083591e-05,-3.328166e-05,-3.535855e-05
8.750000e+03,-1.125955e-05,-3.424442e-05,-3.197484e-05
8.751000e+03,-8.742274e-06,-2.909805e-05,-3.341306e-05
8.752000e+03,-5.712335e-06,-2.192081e-05,-2.181416e-05
8.753000e+03,-3.345576e-07,-9.404863e-06,-2.490810e-06
8.754000e+03,4.395972e-06,2.288761e-06,7.933554e-06
8.755000e+03,9.795459e-06,1.535744e-05,1.890276e-05
8.756000e+03,1.267977e-05,2.572878e-05,3.516973e-05
8.757000e+03,1.264944e-05,3.108981e-05,4.670636e-05
8.758000e+03,1.208014e-05,3.392100e-05,3.691683e-05
8.759000e+03,1.032661e-05,3.303871e-05,2.374502e-05
8.760000e+03,7.292742e-06,2.920319e-05,1.595744e-05
8.761000e+03,4.497509e-07,1.859807e-05,1.686209e-05
8.762000e+03,-5.987689e-06,7.061417e-06,1.035620e-05
8.763000e+03,-1.144507e-05,-5.002715e-06,-1.291184e-05
8.764000e+03,-1.794147e-05,-1.912638e-05,-3.649368e-05
8.765000e+03,-2.530933e-05,-3.541798e-05,-4.660355e-05
8.766000e+03,-3.096675e-05,-4.825239e-05,-5.711194e-05
8.767000e+03,-3.388448e-05,-5.677953e-05,-7.570366e-05
8.768000e+03,-3.548349e-05,-6.220855e-05,-7.597454e-05
8.769000e+03,-3.406444e-05,-6.161251e-05,-6.244886e-05
8.770000e+03,-2.966570e-05,-5.505926e-05,-5.838848e-05
8.771000e+03,-2.512947e-05,-4.702198e-05,-5.304512e-05
8.772000e+03,-1.875426e-05,-3.406054e-05,-4.283655e-05
8.773000e+03,-9.174802e-06,-1.657336e-05,-1.895069e-05
8.774000e+03,1.929442e-06,2.803424e-06,7.858249e-06
8.775000e+03,9.840205e-06,1.695841e-05,1.071364e-05
8.776000e+03,2.172954e-05,3.636989e-05,2.920941e-05
8.777000e+03,3.139225e-05,5.097520e-05,4.699414e-05
8.778000e+03,3.812558e-05,6.086469e-05,6.487855e-05
8.779000e+03,4.175011e-05,6.500178e-05,7.145461e-05
8.780000e+03,4.397515e-05,6.578302e-05,6.357433e-05
8.781000e+03,4.589747e-05,6.386400e-05,6.861410e-05
8.782000e+03,4.618857e-05,5.926736e-05,7.102265e-05
8.783000e+03,4.393704e-05,5.048646e-05,6.411200e-05
8.784000e+03,4.313863e-05,4.245693e-05,6.061258e-05
8.785000e+03,3.922843e-05,3.145641e-05,4.354555e-05
8.786000e+03,3.604491e-05,2.253840e-05,3.139733e-05
8.787000e+03,3.417045e-05,1.567384e-05,2.018210e-05
8.788000e+03,3.362713e-05,1.244578e-05,1.464651e-05
8.789000e+03,3.265525e-05,1.031255e-05,1.444797e-05
8.790000e+03,3.082299e-05,9.832071e-06,9.139976e-06
8.791000e+03,3.153882e-05,1.376080e-05,1.043493e-05
8.792000e+03,3.279077e-05,2.115646e-05,1.933757e-05
8.793000e+03,3.319045e-05,2.769204e-05,3.004051e-05
8.794000e+03,3.502949e-05,3.708045e-05,4.862591e-05
8.795000e+03,3.687176e-05,4.622062e-05,5.833294e-05
8.796000e+03,3.455805e-05,4.945398e-05,5.191460e-05
8.797000e+03,3.640770e-05,5.622961e-05,5.351767e-05
8.798000e+03,3.613887e-05,5.868511e-05,4.802183e-05
8.799000e+03,3.527212e-05,5.707505e-05,5.204221e-05
8.800000e+03,3.205940e-05,5.144377e-05,5.584321e-05
8.801000e+03,2.960165e-05,4.543856e-05,4.907630e-05
8.802000e+03,2.498951e-05,3.433850e-05,2.816313e-05
8.803000e+03,1.992895e-05,2.191318e-05,4.739082e-06
8.804000e+03,1.511285e-05,9.370655e-06,2.218072e-06
8.805000e+03,1.093294e-05,-1.673745e-06,4.379324e-06
8.806000e+03,8.001762e-06,-9.407341e-06,-2.585765e-06
8.807000e+03,6.257127e-06,-1.411118e-05,-5.034158e-06
8.808000e+03,6.250096e-06,-1.461286e-05,-1.567247e-05
8.809000e+03,9.319407e-06,-9.405045e-06,-1.627328e-05
8.810000e+03,1.120263e-05,-3.653762e-06,3.201356e-06
8.811000e+03,1.339799e-05,3.592443e-06,1.486854e-05
8.812000e+03,1.549065e-05,1.103505e-05,1.651140e-05
8.813000e+03,1.725045e-05,1.840281e-05,1.416724e-05
8.814000e+03,1.936766e-05,2.687474e-05,2.425397e-05
8.815000e+03,2.113391e-05,3.423144e-05,3.964192e-05
8.816000e+03,1.994662e-05,3.656971e-05,3.274547e-05
8.817000e+03,1.938030e-05,3.830833e-05,3.132356e-05
8.818000e+03,1.725816e-05,3.604498e-05,3.291765e-05
8.819000e+03,1.521268e-05,3.228780e-05,3.393803e-05
8.820000e+03,1.358605e-05,2.798743e-05,3.099203e-05
8.821000e+03,1.074887e-05,1.999774e-05,2.089161e-05
8.822000e+03,7.848798e-06,1.186135e-05,7.620539e-06
8.823000e+03,4.154710e-06,2.647209e-06,-4.370506e-06
8.824000e+03,6.035745e-07,-7.223082e-06,-1.298791e-05
8.825000e+03,-3.093263e-06,-1.607012e-05,-1.846833e-05
8.826000e+03,-3.991996e-06,-2.046302e-05,-1.443153e-05
8.827000e+03,-4.534184e-06,-2.349767e-05,-2.540451e-05
8.828000e+03,-1.386880e-06,-2.081754e-05,-3.114784e-05
8.829000e+03,3.927158e-08,-1.809240e-05,-1.986286e-05
8.830000e+03,9.250627e-07,-1.551891e-05,-1.308252e-05
8.831000e+03,5.745050e-06,-6.265008e-06,-1.190520e-05
8.832000e+03,1.007745e-05,3.114639e-06,6.381428e-07
8.833000e+03,1.462318e-05,1.400411e-05,1.795773e-05
8.834000e+03,1.938203e-05,2.575460e-05,3.606409e-05
8.835000e+03,2.356796e-05,3.597825e-05,5.184081e-05
8.836000e+03,2.485366e-05,4.209742e-05,4.913341e-05
8.837000e+03,2.378542e-05,4.461822e-05,4.665003e-05
8.838000e+03,2.370453e-05,4.665781e-05,4.803215e-05
8.839000e+03,1.961475e-05,4.159300e-05,3.814732e-05
8.840000e+03,1.465801e-05,3.402310e-05,3.688301e-05
8.841000e+03,9.535608e-06,2.458394e-05,2.648950e-05
8.842000e+03,3.205664e-06,1.219340e-05,1.258872e-05
8.843000e+03,-3.162673e-06,2.424954e-08,-2.975374e-06
8.844000e+03,-9.363142e-06,-1.305689e-05,-2.820443e-05
8.845000e+03,-1.647241e-05,-2.494546e-05,-3.245140e-05
8.846000e+03,-1.865248e-05,-3.148265e-05,-2.312513e-05
8.847000e+03,-1.945092e-05,-3.562642e-05,-3.004942e-05
8.848000e+03,-2.022722e-05,-3.927915e-05,-5.244032e-05
8.849000e+03,-2.092269e-05,-4.140403e-05,-5.397656e-05
8.850000e+03,-1.997927e-05,-3.920012e-05,-4.740223e-05
8.851000e+03,-1.578264e-05,-3.173903e-05,-4.242179e-05
8.852000e+03,-1.398419e-05,-2.593505e-05,-2.406266e-05
8.853000e+03,-9.801385e-06,-1.686822e-05,-8.673306e-06
8.854000e+03,-4.904501e-06,-5.375589e-06,-3.077914e-06
8.855000e+03,1.318115e-06,7.407832e-06,5.175904e-06
8.856000e+03,5.711963e-06,1.727951e-05,1.449633e-05
8.857000e+03,6.118688e-06,2.142773e-05,2.189190e-05
8.858000e+03,6.620658e-06,2.490548e-05,3.601354e-05
8.859000e+03,5.038355e-06,2.397803e-05,2.960367e-05
8.860000e+03,6.200645e-06,2.507309e-05,3.040360e-05
8.861000e+03,2.921573e-06,2.043646e-05,3.014428e-05
8.862000e+03,-2.614042e-07,1.435145e-05,1.605751e-05
8.863000e+03,-4.832950e-06,4.501634e-06,1.157440e-06
8.864000e+03,-1.067673e-05,-7.045259e-06,-1.628404e-05
8.865000e+03,-1.547739e-05,-1.742329e-05,-2.791617e-05
8.866000e+03,-1.876571e-05,-2.543476e-05,-3.014348e-05
8.867000e+03,-2.212584e-05,-3.451598e-05,-3.683619e-05
8.868000e+03,-2.366899e-05,-4.015323e-05,-5.045284e-05
8.869000e+03,-2.120252e-05,-3.879783e-05,-4.693704e-05
8.870000e+03,-1.695029e-05,-3.443867e-05,-3.705938e-05
8.871000e+03,-1.200410e-05,-2.893468e-05,-3.269143e-05
8.872000e+03,-4.835266e-06,-1.849528e-05,-3.029253e-05
8.873000e+03,2.462713e-06,-6.786716e-06,-2.297649e-05
8.874000e+03,9.726747e-06,5.814615e-06,-3.372156e-06
8.875000e+03,1.486371e-05,1.519934e-05,1.353534e-05
8.876000e+03,2.203350e-05,2.686728e-05,3.112962e-05
8.877000e+03,2.669337e-05,3.607280e-05,4.306631e-05
8.878000e+03,3.137286e-05,4.423405e-05,6.506657e-05
8.879000e+03,3.833165e-05,5.429233e-05,7.781581e-05
8.880000e+03,3.762364e-05,5.509173e-05,7.104721e-05
8.881000e+03,3.862589e-05,5.658603e-05,7.410384e-05
8.882000e+03,3.456804e-05,5.244762e-05,6.784352e-05
8.883000e+03,3.137368e-05,4.744742e-05,5.637393e-05
8.884000e+03,2.397787e-05,3.611910e-05,5.084413e-05
8.885000e+03,1.616872e-05,2.479443e-05,4.741618e-05
8.886000e+03,6.752609e-06,1.039937e-05,2.353913e-05
8.887000e+03,-1.932841e-06,-2.788566e-06,5.548991e-06
8.888000e+03,-1.268179e-05,-1.840250e-05,-1.182317e-05
8.889000e+03,-2.106777e-05,-3.056070e-05,-3.687527e-05
8.890000e+03,-3.017385e-05,-4.186068e-05,-5.774947e-05
8.891000e+03,-3.863565e-05,-5.271909e-05,-7.134671e-05
8.892000e+03,-4.414289e-05,-5.948656e-05,-7.428732e-05
8.893000e+03,-4.662993e-05,-6.057722e-05,-7.351701e-05
8.894000e+03,-4.849353e-05,-6.064144e-05,-8.003713e-05
8.895000e+03,-4.785564e-05,-5.699092e-05,-8.309424e-05
8.896000e+03,-4.604185e-05,-5.169762e-05,-7.975522e-05
8.897000e+03,-4.195295e-05,-4.372252e-05,-5.601592e-05
8.898000e+03,-3.866732e-05,-3.689732e-05,-4.291048e-05
8.899000e+03,-3.351075e-05,-2.922193e-05,-3.595136e-05
8.900000e+03,-2.814420e-05,-2.172156e-05,-2.684534e-05
8.901000e+03,-2.156529e-05,-1.307704e-05,-1.562697e-05
8.902000e+03,-1.823958e-05,-9.515978e-06,-5.479922e-06
8.903000e+03,-1.504903e-05,-5.966267e-06,2.179502e-06
8.904000e+03,-1.426334e-05,-5.883333e-06,1.032024e-05
8.905000e+03,-1.320099e-05,-5.965299e-06,1.513044e-05
8.906000e+03,-1.295872e-05,-7.546417e-06,8.611883e-06
8.907000e+03,-1.446358e-05,-1.133205e-05,7.140648e-06
8.908000e+03,-1.718298e-05,-1.688613e-05,-3.361543e-06
8.909000e+03,-2.044420e-05,-2.238510e-05,-1.553076e-05
8.910000e+03,-2.441127e-05,-2.703220e-05,-1.320496e-05
8.911000e+03,-2.701547e-05,-3.165390e-05,-2.326706e-05
8.912000e+03,-3.141708e-05,-3.789469e-05,-4.694554e-05
8.913000e+03,-3.528050e-05,-4.293264e-05,-5.876899e-05
8.914000e+03,-3.746210e-05,-4.523658e-05,-6.345474e-05
8.915000e+03,-4.021211e-05,-4.766403e-05,-5.813845e-05
8.916000e+03,-4.246040e-05,-4.994907e-05,-6.086051e-05
8.917000e+03,-4.210525e-05,-4.886302e-05,-7.060870e-05
8.918000e+03,-3.847587e-05,-4.440977e-05,-6.258011e-05
8.919000e+03,-3.522995e-05,-4.049098e-05,-4.605111e-05
8.920000e+03,-3.208506e-05,-3.632273e-05,-4.332895e-05
8.921000e+03,-2.647021e-05,-2.916458e-05,-4.676304e-05
8.922000e+03,-2.265313e-05,-2.435345e-05,-3.819134e-05
8.923000e+03,-1.694209e-05,-1.705584e-05,-2.707272e-05
8.924000e+03,-9.253572e-06,-7.324368e-06,-7.245125e-06
8.925000e+03,-7.283090e-07,3.859891e-06,1.206174e-05
8.926000e+03,5.146330e-06,1.106188e-05,2.400141e-05
8.927000e+03,1.112207e-05,1.977495e-05,4.120755e-05
8.928000e+03,1.558764e-05,2.655226e-05,5.021719e-05
8.929000e+03,1.862588e-05,3.112864e-05,5.063437e-05
8.930000e+03,2.012612e-05,3.307890e-05,4.332152e-05
8.931000e+03,1.901854e-05,3.117587e-05,4.673845e-05
8.932000e+03,1.561743e-05,2.531415e-05,4.831929e-05
8.933000e+03,1.092558e-05,1.868685e-05,2.839114e-05
8.934000e+03,4.156814e-06,8.522165e-06,4.942265e-06
8.935000e+03,-3.825632e-06,-3.447491e-06,-1.815968e-06
8.936000e+03,-9.299284e-06,-1.177653e-05,-5.478062e-06
8.937000e+03,-1.572113e-05,-2.124207e-05,-2.222246e-05
8.938000e+03,-2.159800e-05,-2.965602e-05,-4.346587e-05
8.939000e+03,-2.543285e-05,-3.473055e-05,-5.696533e-05
8.940000e+03,-2.924817e-05,-3.949760e-05,-6.767855e-05
8.941000e+03,-3.104742e-05,-4.067557e-05,-6.254331e-05
8.942000e+03,-3.122497e-05,-3.995760e-05,-4.338859e-05
8.943000e+03,-2.844813e-05,-3.503040e-05,-4.412229e-05
8.944000e+03,-2.858810e-05,-3.481048e-05,-4.965327e-05
8.945000e+03,-2.256907e-05,-2.692500e-05,-3.755154e-05
8.946000e+03,-1.595731e-05,-1.653659e-05,-2.346639e-05
8.947000e+03,-1.028209e-05,-8.511385e-06,-6.601886e-06
8.948000e+03,-3.155118e-06,1.603895e-06,1.205176e-05
8.949000e+03,2.826114e-06,9.848790e-06,1.646363e-05
8.950000e+03,9.037041e-06,1.749798e-05,2.525224e-05
8.951000e+03,1.314243e-05,2.385427e-05,4.297843e-05
8.952000e+03,1.722581e-05,2.978982e-05,4.349231e-05
8.953000e+03,1.941903e-05,3.329367e-05,4.779738e-05
8.954000e+03,1.967142e-05,3.223113e-05,5.788097e-05
8.955000e+03,1.745259e-05,2.805587e-05,4.398410e-05
8.956000e+03,1.318325e-05,2.142418e-05,2.948923e-05
8.957000e+03,9.441278e-06,1.531346e-05,2.332510e-05
8.958000e+03,2.683576e-06,4.481444e-06,2.406382e-06
8.959000e+03,-4.609996e-06,-7.053291e-06,-1.171837e-05
8.960000e+03,-1.057085e-05,-1.720029e-05,-2.479171e-05
8.961000e+03,-1.383983e-05,-2.352267e-05,-3.185825e-05
8.962000e+03,-1.796911e-05,-2.976325e-05,-4.046116e-05
8.963000e+03,-1.976174e-05,-3.271698e-05,-4.884889e-05
8.964000e+03,-2.066157e-05,-3.405977e-05,-5.272829e-05
8.965000e+03,-2.060049e-05,-3.306889e-05,-4.547321e-05
8.966000e+03,-1.799981e-05,-2.836445e-05,-3.628931e-05
8.967000e+03,-1.608222e-05,-2.384901e-05,-3.912161e-05
8.968000e+03,-1.028776e-05,-1.465143e-05,-1.924198e-05
8.969000e+03,-5.508354e-06,-6.020828e-06,-5.750600e-06
8.970000e+03,-5.681447e-07,1.934411e-06,-3.193994e-06
8.971000e+03,5.678274e-06,1.070419e-05,5.690939e-06
8.972000e+03,1.187677e-05,1.911813e-05,2.069238e-05
8.973000e+03,1.554083e-05,2.380347e-05,3.314189e-05
8.974000e+03,1.861896e-05,2.762686e-05,4.156459e-05
8.975000e+03,2.002713e-05,2.914293e-05,4.771390e-05
8.976000e+03,2.168692e-05,3.002720e-05,5.269256e-05
8.977000e+03,2.130847e-05,2.794427e-05,5.383219e-05
8.978000e+03,1.863218e-05,2.281269e-05,4.409541e-05
8.979000e+03,1.624103e-05,1.720743e-05,2.772521e-05
8.980000e+03,1.078463e-05,8.748357e-06,9.385113e-06
8.981000e+03,6.971172e-06,2.510513e-06,5.347709e-06
8.982000e+03,1.945114e-06,-4.338876e-06,-5.177050e-06
8.983000e+03,-3.002819e-06,-1.105594e-05,-2.264321e-05
8.984000e+03,-7.025432e-06,-1.538235e-05,-2.551921e-05
8.985000e+03,-1.160016e-05,-2.013611e-05,-2.592122e-05
8.986000e+03,-1.433269e-05,-2.250381e-05,-4.360546e-05
8.987000e+03,-1.466398e-05,-2.185088e-05,-4.403541e-05
8.988000e+03,-1.267956e-05,-1.766368e-05,-2.920947e-05
8.989000e+03,-9.191076e-06,-1.257135e-05,-2.146210e-05
8.990000e+03,-5.568066e-06,-7.344395e-06,-9.661273e-06
8.991000e+03,-1.851496e-06,-2.316007e-06,-5.921720e-06
8.992000e+03,2.684740e-06,4.019980e-06,3.108400e-06
8.993000e+03,5.875392e-06,7.049834e-06,3.698013e-06
8.994000e+03,9.467978e-06,1.092126e-05,1.024970e-05
8.995000e+03,1.461500e-05,1.631922e-05,2.845770e-05
8.996000e+03,1.951591e-05,2.228341e-05,3.171062e-05
8.997000e+03,2.343483e-05,2.665168e-05,4.414464e-05
8.998000e+03,2.476923e-05,2.764968e-05,4.574777e-05
8.999000e+03,2.683958e-05,2.980084e-05,5.102674e-05
9.000000e+03,2.586142e-05,2.864032e-05,5.061285e-05
9.001000e+03,2.355650e-05,2.661455e-05,3.829660e-05
9.002000e+03,2.018678e-05,2.359261e-05,3.439961e-05
9.003000e+03,1.677424e-05,2.114600e-05,3.388052e-05
9.004000e+03,1.204137e-05,1.724724e-05,2.589957e-05
9.005000e+03,6.303499e-06,1.130834e-05,1.342793e-05
9.006000e+03,3.576314e-07,4.970462e-06,1.073656e-05
9.007000e+03,-6.539940e-06,-3.067311e-06,-6.139749e-06
9.008000e+03,-1.512930e-05,-1.348858e-05,-3.202706e-05
9.009000e+03,-2.054315e-05,-1.976717e-05,-3.859099e-05
9.010000e+03,-2.586068e-05,-2.716791e-05,-4.221059e-05
9.011000e+03,-3.068300e-05,-3.522313e-05,-5.483312e-05
9.012000e+03,-3.322404e-05,-3.959510e-05,-6.467115e-05
9.013000e+03,-3.481015e-05,-4.319088e-05,-6.433461e-05
9.014000e+03,-3.693901e-05,-4.731301e-05,-5.848863e-05
9.015000e+03,-3.678478e-05,-4.848875e-05,-5.181316e-05
9.016000e+03,-3.412305e-05,-4.520596e-05,-5.143222e-05
9.017000e+03,-3.036466e-05,-3.961798e-05,-4.263734e-05
9.018000e+03,-2.439097e-05,-3.084722e-05,-2.344969e-05
9.019000e+03,-1.947457e-05,-2.246760e-05,-1.446723e-05
9.020000e+03,-1.251217e-05,-1.213515e-05,-5.024462e-06
9.021000e+03,-7.702362e-06,-4.319294e-06,-1.060123e-06
9.022000e+03,-4.528552e-06,9.217595e-07,8.922248e-06
9.023000e+03,-2.562731e-06,5.367423e-06,1.832338e-05
9.024000e+03,3.599676e-07,9.379427e-06,1.445887e-05
9.025000e+03,1.613089e-06,1.097888e-05,6.406995e-06
9.026000e+03,2.661542e-06,1.121831e-05,1.346823e-05
9.027000e+03,1.295611e-06,7.669978e-06,1.630681e-05
9.028000e+03,1.062473e-06,4.938822e-06,1.421583e-05
9.029000e+03,-1.353761e-06,-2.745635e-07,1.505081e-06
9.030000e+03,-1.800406e-06,-3.043003e-06,-1.068117e-05
9.031000e+03,-3.873020e-06,-8.048723e-06,-1.869181e-05
9.032000e+03,-6.197958e-06,-1.227919e-05,-2.255097e-05
9.033000e+03,-8.344493e-06,-1.502483e-05,-1.438653e-05
9.034000e+03,-1.012514e-05,-1.657150e-05,-1.046110e-05
9.035000e+03,-9.985000e-06,-1.474883e-05,-1.851171e-05
9.036000e+03,-9.546552e-06,-1.367238e-05,-2.371998e-05
9.037000e+03,-8.871565e-06,-1.233172e-05,-1.421246e-05
9.038000e+03,-5.554802e-06,-7.330008e-06,-9.450261e-06
9.039000e+03,-3.117434e-06,-3.353644e-06,-2.438606e-06
9.040000e+03,-7.573673e-07,1.078704e-06,2.289837e-06
9.041000e+03,6.925064e-07,4.668358e-06,5.145540e-06
9.042000e+03,2.340139e-06,8.749796e-06,2.064819e-05
9.043000e+03,1.663424e-06,9.590620e-06,1.525925e-05
9.044000e+03,1.031318e-06,9.854127e-06,1.156990e-05
9.045000e+03,-2.203309e-06,6.328445e-06,1.501876e-05
9.046000e+03,-2.340969e-06,6.261444e-06,1.383839e-05
9.047000e+03,-5.282180e-06,1.952665e-06,8.285354e-06
9.048000e+03,-9.717017e-06,-5.428168e-06,6.853735e-06
9.049000e+03,-1.276094e-05,-1.148087e-05,-6.264027e-06
9.050000e+03,-1.728331e-05,-1.881399e-05,-1.770686e-05
9.051000e+03,-2.191972e-05,-2.661668e-05,-2.766177e-05
9.052000e+03,-2.427946e-05,-3.092214e-05,-4.036157e-05
9.053000e+03,-2.822359e-05,-3.749859e-05,-4.577230e-05
9.054000e+03,-3.199253e-05,-4.302512e-05,-5.153899e-05
9.055000e+03,-3.383314e-05,-4.512682e-05,-5.234964e-05
9.056000e+03,-3.698725e-05,-4.841178e-05,-4.742013e-05
9.057000e+03,-3.864296e-05,-5.009465e-05,-4.895002e-05
9.058000e+03,-4.059408e-05,-5.066164e-05,-5.689689e-05
9.059000e+03,-3.994470e-05,-4.791005e-05,-4.786014e-05
9.060000e+03,-4.024564e-05,-4.557461e-05,-5.109737e-05
9.061000e+03,-4.018250e-05,-4.188785e-05,-5.773676e-05
9.062000e+03,-3.968229e-05,-3.884069e-05,-4.894250e-05
9.063000e+03,-3.544861e-05,-3.143810e-05,-4.446723e-05
9.064000e+03,-3.204318e-05,-2.666764e-05,-4.906450e-05
9.065000e+03,-2.705934e-05,-2.170075e-05,-3.945678e-05
9.066000e+03,-2.241804e-05,-1.776676e-05,-2.323428e-05
9.067000e+03,-1.645186e-05,-1.288335e-05,-9.528191e-06
9.068000e+03,-1.121903e-05,-8.828813e-06,-8.963364e-06
9.069000e+03,-5.776820e-06,-5.910242e-06,5.407103e-07
9.070000e+03,3.798448e-07,-4.522503e-07,-1.418376e-07
9.071000e+03,5.764184e-06,3.655712e-06,-7.754392e-06
9.072000e+03,1.168421e-05,8.590747e-06,8.900232e-06
9.073000e+03,1.648020e-05,1.294534e-05,2.311045e-05
9.074000e+03,2.136778e-05,1.772273e-05,3.094203e-05
9.075000e+03,2.581047e-05,2.228735e-05,4.343341e-05
9.076000e+03,2.932431e-05,2.724843e-05,4.520757e-05
9.077000e+03,3.356948e-05,3.347267e-05,4.138529e-05
9.078000e+03,3.490578e-05,3.698311e-05,5.113245e-05
9.079000e+03,3.475050e-05,3.969430e-05,5.392231e-05
9.080000e+03,3.724630e-05,4.701514e-05,5.116859e-05
9.081000e+03,3.548325e-05,4.804480e-05,5.417866e-05
9.082000e+03,3.330472e-05,4.799851e-05,6.546550e-05
9.083000e+03,2.466108e-05,3.744410e-05,5.461165e-05
9.084000e+03,1.678578e-05,2.812251e-05,3.272589e-05
9.085000e+03,1.028631e-05,1.912333e-05,1.913809e-05
9.086000e+03,1.480120e-06,6.948908e-06,9.079703e-06
9.087000e+03,-1.943032e-06,1.509266e-06,-2.827643e-06
9.088000e+03,-9.043101e-06,-8.777480e-06,-1.219220e-05
9.089000e+03,-1.616796e-05,-1.961402e-05,-2.645886e-05
9.090000e+03,-2.134647e-05,-2.812232e-05,-4.057976e-05
9.091000e+03,-2.750179e-05,-3.753595e-05,-4.725347e-05
9.092000e+03,-2.931634e-05,-4.136407e-05,-6.042110e-05
9.093000e+03,-3.113209e-05,-4.453429e-05,-6.271791e-05
9.094000e+03,-3.094951e-05,-4.525617e-05,-5.810825e-05
9.095000e+03,-2.810913e-05,-4.136851e-05,-6.266738e-05
9.096000e+03,-2.112378e-05,-3.170131e-05,-4.622329e-05
9.097000e+03,-1.345333e-05,-2.090515e-05,-2.680560e-05
9.098000e+03,-6.053804e-06,-1.037142e-05,-1.666040e-05
9.099000e+03,-9.424728e-07,-2.789378e-06,-1.123543e-05
9.100000e+03,1.199676e-05,1.611749e-05,1.299738e-05
9.101000e+03,2.048979e-05,2.927952e-05,3.837153e-05
9.102000e+03,2.763789e-05,3.991124e-05,5.171929e-05
9.103000e+03,3.260658e-05,4.701973e-05,5.896060e-05
9.104000e+03,3.650649e-05,5.153797e-05,7.193656e-05
9.105000e+03,3.862357e-05,5.321215e-05,7.183782e-05
9.106000e+03,3.876042e-05,5.223392e-05,6.471067e-05
9.107000e+03,3.586673e-05,4.706226e-05,6.250323e-05
9.108000e+03,3.339609e-05,4.305944e-05,6.058376e-05
9.109000e+03,2.758231e-05,3.445165e-05,4.574801e-05
9.110000e+03,2.226034e-05,2.641447e-05,3.219799e-05
9.111000e+03,1.216191e-05,1.175345e-05,1.807964e-05
9.112000e+03,4.363752e-06,1.120927e-06,8.561085e-06
9.113000e+03,-1.305737e-06,-7.172837e-06,1.719293e-06
9.114000e+03,-9.824038e-06,-1.826287e-05,-9.189338e-06
9.115000e+03,-1.493452e-05,-2.420326e-05,-3.251460e-05
9.116000e+03,-2.001513e-05,-2.972109e-05,-5.563425e-05
9.117000e+03,-1.994626e-05,-2.750166e-05,-4.319908e-05
9.118000e+03,-1.968179e-05,-2.529892e-05,-4.140575e-05
9.119000e+03,-1.962542e-05,-2.282630e-05,-4.852143e-05
9.120000e+03,-1.839103e-05,-1.913625e-05,-3.415415e-05
9.121000e+03,-1.620947e-05,-1.616602e-05,-2.240054e-05
9.122000e+03,-1.470743e-05,-1.408565e-05,-2.080262e-05
9.123000e+03,-1.161504e-05,-9.897784e-06,-2.217218e-05
9.124000e+03,-7.742123e-06,-5.622325e-06,-1.681688e-05
9.125000e+03,-3.317982e-06,-8.617815e-07,-3.868368e-06
9.126000e+03,-8.936669e-07,1.996093e-06,-1.538164e-06
9.127000e+03,1.078030e-06,3.588223e-06,5.125695e-06
9.128000e+03,3.903468e-07,1.303967e-06,1.435272e-05
9.129000e+03,3.129738e-06,4.201195e-06,1.582456e-05
9.130000e+03,5.441241e-06,6.924861e-06,2.438345e-05
9.131000e+03,7.267563e-06,9.966882e-06,3.079446e-05
9.132000e+03,7.976821e-06,1.191877e-05,1.911272e-05
9.133000e+03,7.465648e-06,1.153705e-05,2.328435e-05
9.134000e+03,6.297146e-06,1.217270e-05,2.182312e-05
9.135000e+03,4.440702e-06,1.093960e-05,2.224653e-05
9.136000e+03,2.122979e-06,9.855158e-06,1.912069e-05
9.137000e+03,-3.059723e-06,3.596571e-06,-1.786459e-06
9.138000e+03,-7.515963e-06,-1.652008e-06,-5.765241e-06
9.139000e+03,-9.648227e-06,-5.121936e-06,-9.809060e-06
9.140000e+03,-1.370027e-05,-1.190508e-05,-1.939823e-05
9.141000e+03,-1.673153e-05,-1.742965e-05,-2.574843e-05
9.142000e+03,-2.325723e-05,-2.845248e-05,-4.208091e-05
9.143000e+03,-2.663021e-05,-3.499877e-05,-4.919249e-05
9.144000e+03,-2.849310e-05,-3.978381e-05,-6.142305e-05
9.145000e+03,-2.904862e-05,-4.331259e-05,-6.980969e-05
9.146000e+03,-2.451064e-05,-3.910788e-05,-5.111174e-05
9.147000e+03,-2.157858e-05,-3.607999e-05,-4.083361e-05
9.148000e+03,-1.505174e-05,-2.780845e-05,-3.586936e-05
9.149000e+03,-8.999202e-06,-1.968476e-05,-2.474261e-05
9.150000e+03,-3.851136e-07,-8.047557e-06,-3.071488e-06
9.151000e+03,1.048442e-05,8.011445e-06,2.231482e-05
9.152000e+03,1.800238e-05,1.944047e-05,2.871301e-05
9.153000e+03,2.555713e-05,3.173642e-05,4.629331e-05
9.154000e+03,2.838749e-05,3.778438e-05,6.531190e-05
9.155000e+03,3.013405e-05,4.310336e-05,6.650510e-05
9.156000e+03,3.158435e-05,4.718355e-05,6.366279e-05
9.157000e+03,2.816284e-05,4.411365e-05,6.591401e-05
9.158000e+03,2.546102e-05,4.158277e-05,6.571314e-05
9.159000e+03,1.990132e-05,3.510688e-05,5.089726e-05
9.160000e+03,1.032160e-05,2.261573e-05,2.505024e-05
9.161000e+03,2.612445e-06,1.217669e-05,3.730558e-06
9.162000e+03,-5.992201e-06,-9.484676e-07,-5.699747e-06
9.163000e+03,-1.797176e-05,-1.872088e-05,-1.728600e-05
9.164000e+03,-2.674393e-05,-3.301784e-05,-3.796120e-05
9.165000e+03,-3.394745e-05,-4.487594e-05,-6.404469e-05
9.166000e+03,-4.095901e-05,-5.608056e-05,-7.200074e-05
9.167000e+03,-4.630958e-05,-6.443634e-05,-8.495254e-05
9.168000e+03,-4.663329e-05,-6.617245e-05,-8.859990e-05
9.169000e+03,-4.595075e-05,-6.481488e-05,-8.239332e-05
9.170000e+03,-4.319186e-05,-6.006054e-05,-7.914856e-05
9.171000e+03,-3.826124e-05,-5.106800e-05,-7.126995e-05
9.172000e+03,-3.077947e-05,-3.985601e-05,-5.011807e-05
9.173000e+03,-2.130696e-05,-2.522930e-05,-1.902167e-05
9.174000e+03,-1.261392e-05,-1.181959e-05,-9.546083e-06
9.175000e+03,-4.785944e-06,-4.894760e-07,-4.261771e-06
9.176000e+03,3.216525e-06,1.068294e-05,1.043352e-05
9.177000e+03,1.132959e-05,2.270901e-05,3.316636e-05
9.178000e+03,2.084052e-05,3.520416e-05,5.081703e-05
9.179000e+03,2.601815e-05,4.121554e-05,5.831892e-05
9.180000e+03,2.964940e-05,4.606883e-05,6.745686e-05
9.181000e+03,3.009448e-05,4.426116e-05,6.064101e-05
9.182000e+03,3.057579e-05,4.267187e-05,5.634354e-05
9.183000e+03,2.105068e-05,2.780389e-05,4.040761e-05
9.184000e+03,1.523521e-05,1.775858e-05,3.004704e-05
9.185000e+03,7.983376e-06,5.877155e-06,1.990738e-05
9.186000e+03,-1.334031e-07,-7.546824e-06,1.061494e-05
9.187000e+03,-8.190639e-06,-1.960562e-05,-5.717481e-06
9.188000e+03,-1.506586e-05,-2.937886e-05,-2.866554e-05
9.189000e+03,-2.142214e-05,-3.628386e-05,-4.725731e-05
9.190000e+03,-2.644094e-05,-4.210971e-05,-5.013780e-05
9.191000e+03,-2.862806e-05,-4.138820e-05,-5.547712e-05
9.192000e+03,-3.267204e-05,-4.366000e-05,-6.201387e-05
9.193000e+03,-3.529441e-05,-4.319926e-05,-5.803341e-05
9.194000e+03,-3.655748e-05,-4.033727e-05,-5.292335e-05
9.195000e+03,-3.621649e-05,-3.518393e-05,-4.346866e-05
9.196000e+03,-3.330072e-05,-2.873460e-05,-3.450324e-05
9.197000e+03,-3.191148e-05,-2.493781e-05,-3.480818e-05
9.198000e+03,-3.073690e-05,-2.298961e-05,-3.649392e-05
9.199000e+03,-2.842530e-05,-2.096956e-05,-3.406597e-05
9.200000e+03,-2.466121e-05,-1.867621e-05,-2.798693e-05
9.201000e+03,-2.247273e-05,-1.922756e-05,-2.689377e-05
9.202000e+03,-2.198696e-05,-2.242098e-05,-3.234008e-05
9.203000e+03,-1.826532e-05,-2.085904e-05,-1.809351e-05
9.204000e+03,-1.458977e-05,-1.959477e-05,-1.129062e-05
9.205000e+03,-1.021174e-05,-1.703281e-05,-9.963825e-06
9.206000e+03,-8.707945e-06,-1.683766e-05,-2.702368e-06
9.207000e+03,-6.142613e-06,-1.387303e-05,-4.722892e-07
9.208000e+03,-1.974130e-06,-7.606122e-06,4.647574e-06
9.209000e+03,-1.472366e-06,-5.739540e-06,-6.249853e-07
9.210000e+03,3.934564e-06,3.303136e-06,2.909786e-06
9.211000e+03,6.834791e-06,9.865350e-06,6.941652e-06
9.212000e+03,9.883716e-06,1.702349e-05,1.828315e-05
9.213000e+03,1.088116e-05,2.048718e-05,2.615478e-05
9.214000e+03,1.396946e-05,2.619374e-05,3.333628e-05
9.215000e+03,1.392826e-05,2.734932e-05,3.638641e-05
9.216000e+03,1.233541e-05,2.575206e-05,2.971648e-05
9.217000e+03,8.920815e-06,2.061623e-05,1.791426e-05
9.218000e+03,6.979163e-06,1.591818e-05,9.002723e-06
9.219000e+03,4.200660e-06,8.751452e-06,6.017658e-06
9.220000e+03,6.750695e-07,-9.627106e-08,1.073205e-07
9.221000e+03,-4.189724e-06,-1.017543e-05,-7.662928e-06
9.222000e+03,-8.174054e-06,-1.878889e-05,-1.553074e-05
9.223000e+03,-9.017995e-06,-2.256600e-05,-2.239695e-05
9.224000e+03,-1.056419e-05,-2.629890e-05,-3.121029e-05
9.225000e+03,-1.321865e-05,-3.008080e-05,-3.944899e-05
9.226000e+03,-1.420887e-05,-3.035878e-05,-3.811463e-05
9.227000e+03,-1.191081e-05,-2.546336e-05,-2.365269e-05
9.228000e+03,-1.036965e-05,-1.896256e-05,-9.732337e-06
9.229000e+03,-8.786502e-06,-1.082289e-05,2.609167e-07
9.230000e+03,-5.987515e-06,-1.539627e-06,1.067673e-05
9.231000e+03,-3.829776e-06,7.301284e-06,2.751238e-06
9.232000e+03,-3.334309e-06,1.259855e-05,-6.404757e-06
9.233000e+03,-1.875689e-06,1.785655e-05,7.920942e-06
9.234000e+03,-2.403612e-06,1.770083e-05,1.389420e-05
9.235000e+03,-2.464793e-06,1.674139e-05,1.124486e-05
9.236000e+03,-2.463557e-06,1.360483e-05,8.133681e-06
9.237000e+03,-4.146453e-06,7.843224e-06,3.234701e-06
9.238000e+03,-6.502139e-06,3.815915e-07,8.838299e-07
9.239000e+03,-9.787272e-06,-1.030330e-05,-4.994393e-06
9.240000e+03,-1.553716e-05,-2.385522e-05,-2.987136e-05
9.241000e+03,-2.065482e-05,-3.672811e-05,-4.863558e-05
9.242000e+03,-2.327953e-05,-4.394912e-05,-4.565247e-05
9.243000e+03,-2.466994e-05,-4.853137e-05,-3.784494e-05
9.244000e+03,-2.529193e-05,-4.950800e-05,-3.558717e-05
9.245000e+03,-2.487794e-05,-4.764473e-05,-4.488481e-05
9.246000e+03,-2.023261e-05,-3.843524e-05,-4.290734e-05
9.247000e+03,-1.767151e-05,-2.960145e-05,-3.539079e-05
9.248000e+03,-1.317826e-05,-1.735632e-05,-1.714080e-05
9.249000e+03,-9.953310e-06,-6.456177e-06,3.139192e-06
9.250000e+03,-4.625247e-06,7.369751e-06,1.688710e-05
9.251000e+03,6.218398e-07,2.038636e-05,1.805786e-05
9.252000e+03,2.639340e-06,2.671332e-05,1.337321e-05
9.253000e+03,2.941752e-06,2.964028e-05,2.714177e-05
9.254000e+03,2.537721e-06,2.995186e-05,3.811860e-05
9.255000e+03,1.535902e-06,2.691431e-05,2.626381e-05
9.256000e+03,-2.310528e-06,1.798933e-05,1.393157e-05
9.257000e+03,-8.604403e-06,4.888387e-06,1.275524e-05
9.258000e+03,-1.474683e-05,-9.840471e-06,2.550832e-06
9.259000e+03,-2.146891e-05,-2.544572e-05,-2.210363e-05
9.260000e+03,-2.845792e-05,-4.179244e-05,-4.210081e-05
9.261000e+03,-3.538456e-05,-5.629217e-05,-6.538392e-05
9.262000e+03,-4.010566e-05,-6.636983e-05,-7.753715e-05
9.263000e+03,-4.194560e-05,-7.062896e-05,-7.862625e-05
9.264000e+03,-4.310255e-05,-7.206781e-05,-7.860817e-05
9.265000e+03,-4.023133e-05,-6.601685e-05,-6.838747e-05
9.266000e+03,-3.644492e-05,-5.576387e-05,-5.445171e-05
9.267000e+03,-3.437824e-05,-4.677760e-05,-4.854426e-05
9.268000e+03,-2.989269e-05,-3.303947e-05,-3.668754e-05
9.269000e+03,-2.552974e-05,-2.084805e-05,-3.040147e-05
9.270000e+03,-1.905260e-05,-5.864678e-06,-1.542728e-05
9.271000e+03,-1.165542e-05,8.751972e-06,3.354758e-06
9.272000e+03,-9.046887e-06,1.575344e-05,8.205555e-06
9.273000e+03,-5.649404e-06,2.172953e-05,1.180874e-05
9.274000e+03,-4.103816e-06,2.246826e-05,1.209600e-05
9.275000e+03,-5.238366e-06,1.762177e-05,2.203938e-05
9.276000e+03,-6.388083e-06,1.009825e-05,1.789971e-05
9.277000e+03,-8.315691e-06,1.117730e-06,1.899617e-06
9.278000e+03,-1.074962e-05,-9.607761e-06,-7.942442e-06
9.279000e+03,-1.742296e-05,-2.698968e-05,-2.423958e-05
9.280000e+03,-2.034796e-05,-3.797311e-05,-3.613103e-05
9.281000e+03,-2.274705e-05,-4.626963e-05,-4.304428e-05
9.282000e+03,-2.250918e-05,-4.840816e-05,-4.447707e-05
9.283000e+03,-2.235976e-05,-4.858028e-05,-4.809427e-05
9.284000e+03,-2.076578e-05,-4.410325e-05,-4.197361e-05
9.285000e+03,-1.755702e-05,-3.499424e-05,-2.907129e-05
9.286000e+03,-1.075715e-05,-2.049325e-05,-1.934175e-05
9.287000e+03,-6.428437e-06,-8.132273e-06,-1.823685e-05
9.288000e+03,-2.497053e-06,3.266781e-06,-6.746184e-06
9.289000e+03,1.600991e-06,1.561982e-05,2.161433e-05
9.290000e+03,5.804601e-06,2.570456e-05,4.253624e-05
9.291000e+03,9.840419e-06,3.505302e-05,3.578109e-05
9.292000e+03,1.052637e-05,3.745365e-05,2.477673e-05
9.293000e+03,1.125863e-05,3.727816e-05,2.285363e-05
9.294000e+03,1.023334e-05,3.233427e-05,2.533225e-05
9.295000e+03,7.311013e-06,2.315777e-05,2.387043e-05
9.296000e+03,4.893755e-06,1.299439e-05,1.519281e-05
9.297000e+03,1.069750e-06,1.297370e-07,3.736140e-06
9.298000e+03,-1.325466e-06,-1.012694e-05,-6.850802e-06
9.299000e+03,-4.864745e-06,-2.095078e-05,-1.272419e-05
9.300000e+03,-7.040137e-06,-2.905858e-05,-2.441044e-05
9.301000e+03,-9.216627e-06,-3.454241e-05,-3.232906e-05
9.302000e+03,-1.035470e-05,-3.657896e-05,-2.653814e-05
9.303000e+03,-9.376990e-06,-3.224848e-05,-2.915069e-05
9.304000e+03,-6.458018e-06,-2.460212e-05,-2.440455e-05
9.305000e+03,-3.008961e-06,-1.342521e-05,-1.453229e-05
9.306000e+03,3.143541e-06,2.074038e-06,-3.698949e-06
9.307000e+03,8.788779e-06,1.714399e-05,1.529815e-05
9.308000e+03,1.494516e-05,3.064216e-05,2.689687e-05
9.309000e+03,1.861312e-05,4.058003e-05,3.808582e-05
9.310000e+03,2.286185e-05,4.891619e-05,5.239506e-05
9.311000e+03,2.408285e-05,5.090907e-05,5.349134e-05
9.312000e+03,2.325152e-05,4.923389e-05,4.573030e-05
9.313000e+03,1.934366e-05,4.071046e-05,3.825132e-05
9.314000e+03,1.519843e-05,2.995736e-05,3.378381e-05
9.315000e+03,9.967808e-06,1.638837e-05,2.762054e-05
9.316000e+03,7.596067e-06,5.960333e-06,1.690582e-05
9.317000e+03,3.473687e-06,-7.247470e-06,-5.149183e-06
9.318000e+03,-1.359527e-06,-1.978863e-05,-1.626622e-05
9.319000e+03,-5.937359e-06,-3.092992e-05,-2.094075e-05
9.320000e+03,-1.000137e-05,-3.910274e-05,-3.267875e-05
9.321000e+03,-1.234524e-05,-4.143113e-05,-3.436277e-05
9.322000e+03,-1.018037e-05,-3.548681e-05,-3.406458e-05
9.323000e+03,-8.921426e-06,-2.863589e-05,-3.748147e-05
9.324000e+03,-5.235821e-06,-1.609357e-05,-1.723041e-05
9.325000e+03,-8.311517e-07,-2.952048e-06,-6.651522e-07
9.326000e+03,7.646983e-06,1.592543e-05,1.149152e-05
9.327000e+03,1.239937e-05,2.957671e-05,1.943014e-05
9.328000e+03,1.921613e-05,4.305986e-05,3.972133e-05
9.329000e+03,2.318006e-05,5.034414e-05,4.727829e-05
9.330000e+03,2.340324e-05,5.024188e-05,4.365368e-05
9.331000e+03,2.249804e-05,4.628257e-05,3.386442e-05
9.332000e+03,2.159763e-05,4.090538e-05,3.121972e-05
9.333000e+03,1.888824e-05,3.058356e-05,2.974027e-05
9.334000e+03,1.669526e-05,2.013286e-05,2.015808e-05
9.335000e+03,1.662591e-05,1.174905e-05,2.149354e-05
9.336000e+03,1.262710e-05,-9.145354e-07,9.147580e-06
9.337000e+03,9.415822e-06,-1.152522e-05,3.492516e-06
9.338000e+03,7.602687e-06,-1.755594e-05,-3.265662e-06
9.339000e+03,5.797448e-06,-2.205421e-05,-1.125660e-05
9.340000e+03,6.042563e-06,-2.000691e-05,-8.249136e-06
9.341000e+03,8.290943e-06,-1.318810e-05,-7.784635e-06
9.342000e+03,8.956665e-06,-5.091147e-06,3.681460e-06
9.343000e+03,1.265247e-05,7.233595e-06,1.965940e-05
9.344000e+03,1.593812e-05,2.048323e-05,3.013536e-05
9.345000e+03,1.809828e-05,3.085338e-05,2.837064e-05
9.346000e+03,2.024740e-05,3.982020e-05,2.597138e-05
9.347000e+03,2.093329e-05,4.500253e-05,3.954470e-05
9.348000e+03,1.837712e-05,4.464714e-05,4.557160e-05
9.349000e+03,1.716445e-05,4.280815e-05,3.611510e-05
9.350000e+03,1.313073e-05,3.601809e-05,2.780606e-05
9.351000e+03,5.652136e-06,2.141919e-05,1.851754e-05
9.352000e+03,6.335843e-07,8.476193e-06,-2.948513e-06
9.353000e+03,-5.013971e-06,-5.763849e-06,-2.174381e-05
9.354000e+03,-8.851350e-06,-1.907478e-05,-3.236869e-05
9.355000e+03,-1.299231e-05,-3.247266e-05,-3.661162e-05
9.356000e+03,-1.297519e-05,-3.858533e-05,-3.465072e-05
9.357000e+03,-1.435645e-05,-4.435803e-05,-3.981024e-05
9.358000e+03,-1.312465e-05,-4.418053e-05,-3.791408e-05
9.359000e+03,-1.000523e-05,-3.893628e-05,-3.621669e-05
9.360000e+03,-4.814714e-06,-2.818772e-05,-1.974141e-05
9.361000e+03,2.006886e-06,-1.313819e-05,-7.595409e-07
9.362000e+03,7.309245e-06,1.861243e-06,1.042961e-05
9.363000e+03,1.381522e-05,1.943480e-05,2.612317e-05
9.364000e+03,1.852355e-05,3.451627e-05,3.377638e-05
9.365000e+03,2.427578e-05,4.899094e-05,4.540402e-05
9.366000e+03,2.697814e-05,5.748073e-05,6.346730e-05
9.367000e+03,2.384624e-05,5.704931e-05,6.964882e-05
9.368000e+03,2.125231e-05,5.438630e-05,5.249908e-05
9.369000e+03,1.545329e-05,4.418386e-05,3.518208e-05
9.370000e+03,9.353832e-06,3.105335e-05,2.899832e-05
9.371000e+03,1.685580e-06,1.390052e-05,1.811289e-05
9.372000e+03,-9.161890e-06,-7.440400e-06,-4.636613e-06
9.373000e+03,-1.815515e-05,-2.730566e-05,-3.113926e-05
9.374000e+03,-2.565937e-05,-4.497547e-05,-4.885066e-05
9.375000e+03,-3.130993e-05,-5.798200e-05,-6.670582e-05
9.376000e+03,-3.606070e-05,-6.838105e-05,-8.954366e-05
9.377000e+03,-3.868435e-05,-7.359317e-05,-9.615235e-05
9.378000e+03,-3.774863e-05,-7.241651e-05,-7.475381e-05
9.379000e+03,-3.469086e-05,-6.476795e-05,-5.854094e-05
9.380000e+03,-2.918266e-05,-5.195592e-05,-5.804400e-05
9.381000e+03,-2.044365e-05,-3.367232e-05,-3.679168e-05
9.382000e+03,-1.071873e-05,-1.417636e-05,-2.337794e-05
9.383000e+03,4.428460e-07,7.875206e-06,-1.047751e-05
9.384000e+03,1.195634e-05,2.877010e-05,2.374523e-05
9.385000e+03,2.185585e-05,4.653928e-05,5.199127e-05
9.386000e+03,2.987853e-05,5.933846e-05,7.043741e-05
9.387000e+03,3.304134e-05,6.359041e-05,6.809157e-05
9.388000e+03,3.517661e-05,6.433182e-05,6.743486e-05
9.389000e+03,3.479518e-05,5.972408e-05,7.642679e-05
9.390000e+03,3.210988e-05,4.974110e-05,6.626352e-05
9.391000e+03,2.875137e-05,3.787844e-05,5.537797e-05
9.392000e+03,2.255310e-05,2.164566e-05,3.944001e-05
9.393000e+03,1.286713e-05,2.656816e-06,1.297570e-05
9.394000e+03,2.259584e-06,-1.631899e-05,-5.597410e-06
9.395000e+03,-5.680383e-06,-2.987617e-05,-1.147447e-05
9.396000e+03,-1.547750e-05,-4.281874e-05,-2.665039e-05
9.397000e+03,-2.338101e-05,-5.008417e-05,-4.492973e-05
9.398000e+03,-3.022620e-05,-5.349961e-05,-5.147819e-05
9.399000e+03,-3.596493e-05,-5.417460e-05,-5.009372e-05
9.400000e+03,-4.165131e-05,-5.372879e-05,-5.852325e-05
9.401000e+03,-4.505850e-05,-4.948468e-05,-6.830621e-05
9.402000e+03,-4.558049e-05,-4.130981e-05,-6.248247e-05
9.403000e+03,-4.480003e-05,-3.225504e-05,-5.485503e-05
9.404000e+03,-4.478669e-05,-2.597776e-05,-5.047940e-05
9.405000e+03,-4.270629e-05,-2.114169e-05,-4.490858e-05
9.406000e+03,-4.057685e-05,-1.870943e-05,-4.813685e-05
9.407000e+03,-3.934586e-05,-1.999792e-05,-4.634438e-05
9.408000e+03,-3.732183e-05,-2.282966e-05,-4.387628e-05
9.409000e+03,-3.469712e-05,-2.722579e-05,-4.446822e-05
9.410000e+03,-3.249362e-05,-3.308313e-05,-3.884780e-05
9.411000e+03,-2.862036e-05,-3.661114e-05,-4.084838e-05
9.412000e+03,-2.367561e-05,-3.817623e-05,-4.229749e-05
9.413000e+03,-1.676806e-05,-3.665873e-05,-3.836699e-05
9.414000e+03,-8.950812e-06,-3.130024e-05,-2.747623e-05
9.415000e+03,-8.746046e-07,-2.334096e-05,-1.638390e-05
9.416000e+03,7.753448e-06,-1.280229e-05,2.829538e-07
9.417000e+03,1.737627e-05,1.409587e-06,1.913936e-05
9.418000e+03,2.680180e-05,1.765924e-05,3.570716e-05
9.419000e+03,3.256616e-05,3.064730e-05,5.550028e-05
9.420000e+03,3.941457e-05,4.624049e-05,5.966292e-05
9.421000e+03,4.394515e-05,5.883282e-05,7.145698e-05
9.422000e+03,4.708540e-05,6.908259e-05,9.009309e-05
9.423000e+03,4.683328e-05,7.448778e-05,8.683833e-05
9.424000e+03,4.346931e-05,7.410961e-05,8.749306e-05
9.425000e+03,3.909797e-05,6.944847e-05,7.827660e-05
9.426000e+03,3.369639e-05,6.041175e-05,6.587336e-05
9.427000e+03,2.411331e-05,4.360659e-05,5.512600e-05
9.428000e+03,1.429634e-05,2.540294e-05,2.603611e-05
9.429000e+03,2.135012e-06,3.408027e-06,-7.561334e-06
9.430000e+03,-9.420557e-06,-1.913443e-05,-2.856573e-05
9.431000e+03,-2.025477e-05,-3.960767e-05,-5.113995e-05
9.432000e+03,-2.813257e-05,-5.515041e-05,-6.978667e-05
9.433000e+03,-3.408124e-05,-6.645054e-05,-7.479677e-05
9.434000e+03,-3.770700e-05,-7.219722e-05,-7.729639e-05
9.435000e+03,-3.715041e-05,-6.984994e-05,-7.740949e-05
9.436000e+03,-3.386555e-05,-6.134195e-05,-5.751703e-05
9.437000e+03,-2.826679e-05,-4.801828e-05,-4.392228e-05
9.438000e+03,-2.068164e-05,-3.162323e-05,-4.026452e-05
9.439000e+03,-1.251886e-05,-1.384542e-05,-2.438835e-05
9.440000e+03,-5.193301e-06,3.873142e-06,-6.331145e-06
9.441000e+03,2.791898e-06,2.088981e-05,1.392648e-05
9.442000e+03,1.006259e-05,3.603326e-05,3.238682e-05
9.443000e+03,1.483483e-05,4.502276e-05,5.156456e-05
9.444000e+03,1.849860e-05,5.185076e-05,6.873261e-05
9.445000e+03,1.764621e-05,4.965458e-05,6.608933e-05
9.446000e+03,1.621928e-05,4.351131e-05,5.655785e-05
9.447000e+03,1.282317e-05,3.380290e-05,4.121459e-05
9.448000e+03,5.894322e-06,1.809411e-05,2.024220e-05
9.449000e+03,-2.770017e-06,-9.395658e-07,4.596086e-06
9.450000e+03,-1.262506e-05,-2.067247e-05,-1.015248e-05
9.451000e+03,-2.268276e-05,-3.836485e-05,-3.000994e-05
9.452000e+03,-3.234015e-05,-5.418915e-05,-4.493952e-05
9.453000e+03,-4.086991e-05,-6.627668e-05,-5.298080e-05
9.454000e+03,-4.560549e-05,-7.151755e-05,-5.943031e-05
9.455000e+03,-5.276673e-05,-7.704240e-05,-7.591431e-05
9.456000e+03,-5.791668e-05,-7.907334e-05,-8.938658e-05
9.457000e+03,-6.166494e-05,-7.708152e-05,-9.430668e-05
9.458000e+03,-6.500752e-05,-7.361269e-05,-9.132878e-05
9.459000e+03,-6.697253e-05,-6.837764e-05,-8.004978e-05
9.460000e+03,-6.710289e-05,-6.187598e-05,-7.677222e-05
9.461000e+03,-6.512066e-05,-5.433409e-05,-8.565579e-05
9.462000e+03,-6.373117e-05,-4.914349e-05,-7.690645e-05
9.463000e+03,-6.581292e-05,-5.031549e-05,-7.451790e-05
9.464000e+03,-6.209168e-05,-4.586758e-05,-7.778480e-05
9.465000e+03,-6.192837e-05,-4.870340e-05,-6.598784e-05
9.466000e+03,-5.821550e-05,-4.996582e-05,-5.994469e-05
9.467000e+03,-5.528032e-05,-5.293958e-05,-6.854390e-05
9.468000e+03,-5.039460e-05,-5.421708e-05,-6.174102e-05
9.469000e+03,-4.696285e-05,-5.705897e-05,-6.253490e-05
9.470000e+03,-4.237054e-05,-5.782282e-05,-5.823213e-05
9.471000e+03,-3.554559e-05,-5.513906e-05,-4.144632e-05
9.472000e+03,-2.623291e-05,-4.674123e-05,-3.586718e-05
9.473000e+03,-1.742458e-05,-3.729025e-05,-2.868808e-05
9.474000e+03,-7.772421e-06,-2.353642e-05,-7.041915e-06
9.475000e+03,2.820367e-06,-7.388968e-06,5.001998e-06
9.476000e+03,1.314603e-05,9.708751e-06,1.786279e-05
9.477000e+03,2.006167e-05,2.295798e-05,3.035470e-05
9.478000e+03,2.693095e-05,3.667272e-05,5.434463e-05
9.479000e+03,3.205765e-05,4.807488e-05,7.148913e-05
9.480000e+03,3.521959e-05,5.608614e-05,6.515932e-05
9.481000e+03,3.618496e-05,5.833279e-05,6.372466e-05
9.482000e+03,3.335572e-05,5.490526e-05,6.755237e-05
9.483000e+03,3.070099e-05,4.997338e-05,6.167249e-05
9.484000e+03,2.333104e-05,3.753138e-05,3.754078e-05
9.485000e+03,1.629265e-05,2.493838e-05,2.437095e-05
9.486000e+03,8.793792e-06,1.045969e-05,1.031248e-05
9.487000e+03,2.887258e-06,-2.543442e-06,-1.224416e-05
9.488000e+03,-3.666806e-06,-1.534369e-05,-2.192494e-05
9.489000e+03,-7.929917e-06,-2.423368e-05,-3.400270e-05
9.490000e+03,-1.329807e-05,-3.372575e-05,-4.341699e-05
9.491000e+03,-1.486824e-05,-3.651886e-05,-3.603460e-05
9.492000e+03,-1.465315e-05,-3.573811e-05,-4.261562e-05
9.493000e+03,-1.143047e-05,-2.889832e-05,-4.354129e-05
9.494000e+03,-7.484083e-06,-2.034468e-05,-2.853087e-05
9.495000e+03,4.547936e-07,-6.331535e-06,-3.148590e-06
9.496000e+03,6.690633e-06,6.576600e-06,1.360255e-05
9.497000e+03,1.211753e-05,1.850243e-05,1.893734e-05
9.498000e+03,1.824461e-05,3.025503e-05,3.404128e-05
9.499000e+03,2.192288e-05,3.807944e-05,4.639200e-05
9.500000e+03,2.578243e-05,4.520577e-05,4.345974e-05
9.501000e+03,3.128586e-05,5.387668e-05,5.882499e-05
9.502000e+03,2.993694e-05,5.127011e-05,6.055584e-05
9.503000e+03,2.702665e-05,4.493570e-05,5.192893e-05
9.504000e+03,2.184299e-05,3.351182e-05,3.865340e-05
9.505000e+03,1.788664e-05,2.387130e-05,3.285239e-05
9.506000e+03,1.093697e-05,1.018812e-05,1.497884e-05
9.507000e+03,4.194248e-06,-3.159648e-06,2.808475e-06
9.508000e+03,-1.557109e-06,-1.506608e-05,-5.236590e-06
9.509000e+03,-8.537537e-06,-2.627205e-05,-2.335172e-05
9.510000e+03,-1.467203e-05,-3.431564e-05,-3.620020e-05
9.511000e+03,-1.813993e-05,-3.767220e-05,-4.088821e-05
9.512000e+03,-2.082481e-05,-3.887281e-05,-3.902358e-05
9.513000e+03,-2.188433e-05,-3.594828e-05,-3.752476e-05
9.514000e+03,-2.259841e-05,-3.177776e-05,-3.126622e-05
9.515000e+03,-2.307988e-05,-2.608346e-05,-3.426943e-05
9.516000e+03,-2.126436e-05,-1.729540e-05,-3.479841e-05
9.517000e+03,-2.024494e-05,-1.027753e-05,-1.995314e-05
9.518000e+03,-1.875843e-05,-3.088131e-06,-5.691369e-06
9.519000e+03,-1.652645e-05,3.056306e-06,-7.184497e-07
9.520000e+03,-1.546635e-05,4.676059e-06,-2.885973e-06
9.521000e+03,-1.455844e-05,4.282902e-06,-6.943273e-06
9.522000e+03,-1.517664e-05,-2.749957e-07,-1.719244e-06
9.523000e+03,-1.640320e-05,-7.587939e-06,-1.759144e-06
9.524000e+03,-1.803733e-05,-1.653470e-05,-1.644974e-05
9.525000e+03,-2.243538e-05,-2.956116e-05,-2.957533e-05
9.526000e+03,-2.703050e-05,-4.206727e-05,-4.028683e-05
9.527000e+03,-2.788275e-05,-4.772907e-05,-4.168037e-05
9.528000e+03,-2.483788e-05,-4.615869e-05,-4.082907e-05
9.529000e+03,-2.598349e-05,-4.823086e-05,-5.030850e-05
9.530000e+03,-2.485499e-05,-4.625905e-05,-4.366424e-05
9.531000e+03,-2.439044e-05,-4.327925e-05,-4.223344e-05
9.532000e+03,-1.999108e-05,-3.329042e-05,-3.052863e-05
9.533000e+03,-1.443451e-05,-2.144029e-05,-2.277747e-05
9.534000e+03,-1.098176e-05,-1.210357e-05,-2.147188e-05
9.535000e+03,-8.179608e-06,-2.530045e-06,-9.655500e-06
9.536000e+03,-3.683284e-06,8.189383e-06,1.639691e-06
9.537000e+03,1.921367e-06,1.815152e-05,8.258858e-06
9.538000e+03,7.583524e-06,2.929375e-05,2.611206e-05
9.539000e+03,9.915605e-06,3.261586e-05,3.583115e-05
9.540000e+03,1.239491e-05,3.430645e-05,3.254986e-05
9.541000e+03,1.354086e-05,3.265875e-05,2.516413e-05
9.542000e+03,1.432165e-05,2.831616e-05,2.284780e-05
9.543000e+03,1.361970e-05,2.145960e-05,2.332265e-05
9.544000e+03,1.290912e-05,1.345011e-05,1.513735e-05
9.545000e+03,1.110488e-05,4.475104e-06,1.042975e-05
9.546000e+03,9.191587e-06,-3.392312e-06,6.235497e-06
9.547000e+03,9.769147e-06,-7.220982e-06,2.387195e-06
9.548000e+03,9.431222e-06,-1.047114e-05,-4.697561e-06
9.549000e+03,8.301912e-06,-1.172354e-05,-7.457935e-06
9.550000e+03,1.126498e-05,-5.369384e-06,3.752860e-06
9.551000e+03,1.245354e-05,1.794014e-07,1.167118e-05
9.552000e+03,1.448983e-05,7.371222e-06,1.361972e-05
9.553000e+03,1.694784e-05,1.717894e-05,2.407174e-05
9.554000e+03,1.969386e-05,2.737992e-05,3.835441e-05
9.555000e+03,2.007108e-05,3.341765e-05,3.209229e-05
9.556000e+03,1.924249e-05,3.742773e-05,3.474132e-05
9.557000e+03,1.784461e-05,3.956917e-05,3.648600e-05
9.558000e+03,1.396259e-05,3.648828e-05,2.364079e-05
9.559000e+03,1.093458e-05,3.129985e-05,2.538894e-05
9.560000e+03,8.955633e-06,2.572027e-05,2.793567e-05
9.561000e+03,5.017452e-06,1.577390e-05,1.672740e-05
9.562000e+03,-1.061071e-06,2.290367e-06,7.973346e-06
9.563000e+03,-6.303468e-06,-1.050766e-05,-1.000502e-05
9.564000e+03,-1.017069e-05,-2.072379e-05,-2.696554e-05
9.565000e+03,-1.598218e-05,-3.175895e-05,-3.560950e-05
9.566000e+03,-1.938023e-05,-3.896598e-05,-4.164070e-05
9.567000e+03,-2.166340e-05,-4.334885e-05,-4.086587e-05
9.568000e+03,-1.956540e-05,-4.050200e-05,-3.401028e-05
9.569000e+03,-1.819251e-05,-3.543152e-05,-3.826329e-05
9.570000e+03,-1.500697e-05,-2.759742e-05,-3.968968e-05
9.571000e+03,-1.135953e-05,-1.827141e-05,-3.248316e-05
9.572000e+03,-5.048769e-06,-4.065696e-06,-7.255583e-06
9.573000e+03,9.725501e-07,8.703875e-06,7.934358e-06
9.574000e+03,6.551054e-06,2.089407e-05,1.951633e-05
9.575000e+03,1.136820e-05,3.060901e-05,3.468094e-05
9.576000e+03,1.478564e-05,3.595450e-05,3.405359e-05
9.577000e+03,1.842245e-05,4.005494e-05,3.235329e-05
9.578000e+03,2.004315e-05,3.939340e-05,3.430175e-05
9.579000e+03,1.979943e-05,3.400516e-05,3.307074e-05
9.580000e+03,1.556808e-05,2.230165e-05,2.595699e-05
9.581000e+03,1.415428e-05,1.401260e-05,2.352894e-05
9.582000e+03,9.820961e-06,2.104076e-06,1.011569e-05
9.583000e+03,9.047509e-06,-4.905855e-06,-6.842838e-06
9.584000e+03,1.131805e-05,-5.684186e-06,-3.661581e-06
9.585000e+03,1.135201e-05,-8.066493e-06,5.171483e-06
9.586000e+03,1.378620e-05,-5.667035e-06,-5.698069e-06
9.587000e+03,1.496038e-05,-3.198019e-06,-1.263013e-05
9.588000e+03,1.946708e-05,6.713486e-06,5.989279e-06
9.589000e+03,2.428769e-05,1.797033e-05,3.055552e-05
9.590000e+03,2.466810e-05,2.448781e-05,4.528251e-05
9.591000e+03,2.939004e-05,3.524085e-05,4.780809e-05
9.592000e+03,3.215848e-05,4.425167e-05,4.892788e-05
9.593000e+03,3.978098e-05,5.815358e-05,6.191267e-05
9.594000e+03,3.979092e-05,6.130311e-05,6.296698e-05
9.595000e+03,3.806985e-05,6.086051e-05,7.053210e-05
9.596000e+03,3.607958e-05,5.791953e-05,7.015630e-05
9.597000e+03,2.597269e-05,4.397543e-05,4.183969e-05
9.598000e+03,2.015577e-05,3.399366e-05,2.360276e-05
9.599000e+03,1.434367e-05,2.343629e-05,1.558455e-05
9.600000e+03,7.947552e-06,1.107552e-05,-3.267488e-06
9.601000e+03,1.317055e-07,-4.036783e-06,-1.104770e-05
9.602000e+03,-7.415747e-06,-1.825928e-05,-6.211645e-06
9.603000e+03,-1.364291e-05,-2.917164e-05,-1.619738e-05
9.604000e+03,-1.820386e-05,-3.764151e-05,-3.345993e-05
9.605000e+03,-2.195717e-05,-4.309290e-05,-4.637446e-05
9.606000e+03,-2.355072e-05,-4.381285e-05,-4.952189e-05
9.607000e+03,-2.408326e-05,-4.165091e-05,-4.848384e-05
9.608000e+03,-2.289168e-05,-3.576434e-05,-4.949090e-05
9.609000e+03,-1.802969e-05,-2.487402e-05,-3.053926e-05
9.610000e+03,-1.828813e-05,-2.021482e-05,-2.061245e-05
9.611000e+03,-1.439493e-05,-1.059015e-05,-1.598043e-05
9.612000e+03,-1.261245e-05,-4.223200e-06,-6.497348e-06
9.613000e+03,-8.745576e-06,3.178525e-06,4.656984e-07
9.614000e+03,-6.340411e-06,7.471811e-06,-3.743364e-06
9.615000e+03,-4.517251e-06,9.647718e-06,1.776325e-06
9.616000e+03,3.255703e-07,1.404311e-05,2.186666e-05
9.617000e+03,1.093399e-06,1.221923e-05,1.365395e-05
9.618000e+03,-2.921211e-06,3.912995e-06,-1.083275e-05
9.619000e+03,-3.139588e-06,-1.116208e-06,-1.523658e-05
9.620000e+03,-3.521881e-06,-6.812718e-06,-1.269182e-05
9.621000e+03,-6.525761e-07,-7.993054e-06,1.781403e-06
9.622000e+03,9.788351e-07,-1.025897e-05,9.022850e-07
9.623000e+03,3.167398e-06,-1.016300e-05,-8.623558e-07
9.624000e+03,4.089821e-06,-1.097401e-05,-2.593917e-06
9.625000e+03,8.636076e-06,-6.176598e-06,-2.642790e-06
9.626000e+03,1.038815e-05,-2.998726e-06,-2.605203e-06
9.627000e+03,9.715491e-06,-7.417892e-07,-1.039060e-06
9.628000e+03,1.368330e-05,8.013833e-06,1.815645e-05
9.629000e+03,1.584873e-05,1.566978e-05,3.042544e-05
9.630000e+03,1.946017e-05,2.480385e-05,2.811088e-05
9.631000e+03,2.409291e-05,3.570250e-05,3.146914e-05
9.632000e+03,2.509434e-05,4.093758e-05,4.210925e-05
9.633000e+03,2.547225e-05,4.490592e-05,5.013611e-05
9.634000e+03,2.338252e-05,4.293114e-05,4.313601e-05
9.635000e+03,2.009044e-05,3.840249e-05,3.810101e-05
9.636000e+03,1.715589e-05,3.220554e-05,3.415237e-05
9.637000e+03,1.246443e-05,2.273866e-05,1.294745e-05
9.638000e+03,8.229504e-06,1.278470e-05,-4.821326e-06
9.639000e+03,6.304024e-06,4.054279e-06,-1.389027e-05
9.640000e+03,2.704445e-06,-6.514076e-06,-1.719783e-05
9.641000e+03,6.562252e-07,-1.494660e-05,-1.769726e-05
9.642000e+03,9.985416e-08,-2.000706e-05,-2.515310e-05
9.643000e+03,2.579654e-08,-2.292872e-05,-2.243234e-05
9.644000e+03,3.707187e-06,-1.962789e-05,-1.728072e-05
9.645000e+03,9.676701e-06,-9.877725e-06,-1.221326e-05
9.646000e+03,1.157742e-05,-4.947098e-06,-5.609795e-06
9.647000e+03,1.690609e-05,5.792558e-06,1.393488e-05
9.648000e+03,2.307323e-05,1.825432e-05,2.347937e-05
9.649000e+03,3.144456e-05,3.432712e-05,3.075334e-05
9.650000e+03,3.807113e-05,4.830040e-05,5.569696e-05
9.651000e+03,4.363462e-05,6.033053e-05,7.120398e-05
9.652000e+03,5.075492e-05,7.304741e-05,8.513722e-05
9.653000e+03,5.017445e-05,7.443963e-05,9.699906e-05
9.654000e+03,5.031390e-05,7.510479e-05,9.353456e-05
9.655000e+03,4.762056e-05,6.983307e-05,7.886429e-05
9.656000e+03,3.794266e-05,5.433206e-05,5.645103e-05
9.657000e+03,3.028674e-05,4.128686e-05,4.282601e-05
9.658000e+03,2.079779e-05,2.490744e-05,3.018459e-05
9.659000e+03,1.644317e-05,1.519531e-05,2.216501e-05
9.660000e+03,7.884695e-06,4.360595e-07,-4.548697e-07
9.661000e+03,-3.222911e-06,-1.645310e-05,-2.595532e-05
9.662000e+03,-9.473364e-06,-2.620208e-05,-3.762654e-05
9.663000e+03,-1.567051e-05,-3.520706e-05,-3.884971e-05
9.664000e+03,-1.355691e-05,-3.225365e-05,-3.573252e-05
9.665000e+03,-1.479593e-05,-3.128572e-05,-5.009138e-05
9.666000e+03,-1.040923e-05,-2.344397e-05,-4.385559e-05
9.667000e+03,-7.103611e-06,-1.616097e-05,-2.395711e-05
9.668000e+03,-9.821849e-07,-5.636405e-06,-8.410868e-06
9.669000e+03,4.112773e-06,3.138620e-06,-1.108333e-05
9.670000e+03,9.722371e-06,1.136301e-05,-2.931107e-06
9.671000e+03,1.432981e-05,1.938291e-05,1.148587e-05
9.672000e+03,2.185283e-05,2.969083e-05,3.312482e-05
9.673000e+03,2.651347e-05,3.519584e-05,4.211705e-05
9.674000e+03,3.196227e-05,4.148517e-05,5.436045e-05
9.675000e+03,3.544139e-05,4.490741e-05,6.460550e-05
9.676000e+03,3.626588e-05,4.508735e-05,6.303164e-05
9.677000e+03,3.799179e-05,4.549353e-05,5.937396e-05
9.678000e+03,3.744235e-05,4.287663e-05,5.151240e-05
9.679000e+03,3.421442e-05,3.745166e-05,4.789154e-05
9.680000e+03,3.134874e-05,3.238645e-05,5.047607e-05
9.681000e+03,2.856140e-05,2.812942e-05,3.978518e-05
9.682000e+03,2.457360e-05,2.320998e-05,2.121393e-05
9.683000e+03,1.929904e-05,1.729047e-05,2.230420e-05
9.684000e+03,1.594826e-05,1.325537e-05,2.422138e-05
9.685000e+03,1.120938e-05,7.602802e-06,2.758948e-06
9.686000e+03,6.224250e-06,2.783007e-06,-3.086601e-06
9.687000e+03,5.194742e-06,1.911396e-06,1.563865e-06
9.688000e+03,-1.476997e-07,-4.459447e-06,-1.020931e-05
9.689000e+03,-4.194328e-06,-8.946682e-06,-1.614237e-05
9.690000e+03,-5.606042e-06,-9.218740e-06,-1.434516e-05
9.691000e+03,-5.843035e-06,-8.960492e-06,-1.606565e-05
9.692000e+03,-8.844108e-06,-1.219720e-05,-1.500205e-05
9.693000e+03,-5.100045e-06,-6.639892e-06,-4.192575e-06
9.694000e+03,-7.069317e-06,-8.172066e-06,-1.434878e-05
9.695000e+03,-7.128133e-06,-8.090619e-06,-1.336782e-05
9.696000e+03,-4.584934e-06,-4.020198e-06,-4.981159e-06
9.697000e+03,-4.707741e-06,-3.337173e-06,-6.932423e-06
9.698000e+03,-4.800119e-06,-2.548972e-06,-4.390692e-06
9.699000e+03,-3.076793e-06,8.411306e-07,2.457861e-06
9.700000e+03,-1.739891e-06,3.270653e-06,-2.458880e-06
9.701000e+03,-4.449689e-07,4.893480e-06,4.292615e-06
9.702000e+03,5.519062e-07,6.482643e-06,1.165670e-05
9.703000e+03,8.133872e-07,6.581865e-06,1.022907e-05
9.704000e+03,-6.405487e-07,4.105529e-06,1.082869e-05
9.705000e+03,-1.200636e-06,2.672939e-06,9.034774e-06
9.706000e+03,-3.802963e-06,-2.300165e-06,-3.367663e-06
9.707000e+03,-4.937439e-06,-5.554361e-06,-5.570486e-06
9.708000e+03,-7.022053e-06,-9.384419e-06,-5.606814e-06
9.709000e+03,-8.711494e-06,-1.262938e-05,-1.894712e-05
9.710000e+03,-9.619175e-06,-1.555232e-05,-2.640739e-05
9.711000e+03,-9.426130e-06,-1.633749e-05,-2.310045e-05
9.712000e+03,-1.019007e-05,-1.745555e-05,-2.190437e-05
9.713000e+03,-1.111904e-05,-1.809021e-05,-1.874884e-05
9.714000e+03,-9.686036e-06,-1.439884e-05,-6.077744e-06
9.715000e+03,-9.400375e-06,-1.230470e-05,-5.512523e-06
9.716000e+03,-9.613669e-06,-9.699369e-06,-6.404200e-06
9.717000e+03,-6.127642e-06,-3.209243e-06,3.167828e-06
9.718000e+03,-7.748527e-06,-2.786898e-06,2.614084e-07
9.719000e+03,-6.289489e-06,2.628254e-07,-4.622184e-06
9.720000e+03,-7.436510e-06,-5.501395e-07,-6.686713e-06
9.721000e+03,-6.864645e-06,-7.656919e-09,-2.054910e-06
9.722000e+03,-7.233212e-06,-1.059882e-06,-6.780494e-06
9.723000e+03,-1.116942e-05,-8.172261e-06,-1.175113e-05
9.724000e+03,-1.260726e-05,-1.174246e-05,-1.760005e-05
9.725000e+03,-1.274398e-05,-1.491743e-05,-1.663429e-05
9.726000e+03,-1.400340e-05,-1.970569e-05,-1.396546e-05
9.727000e+03,-1.639677e-05,-2.535419e-05,-2.357088e-05
9.728000e+03,-1.664008e-05,-2.792209e-05,-3.553639e-05
9.729000e+03,-1.686967e-05,-2.990778e-05,-4.481426e-05
9.730000e+03,-1.575167e-05,-2.879275e-05,-3.900775e-05
9.731000e+03,-1.357443e-05,-2.561898e-05,-2.375642e-05
9.732000e+03,-9.931082e-06,-1.978133e-05,-1.507213e-05
9.733000e+03,-5.255938e-06,-1.288209e-05,-2.086291e-05
9.734000e+03,2.015578e-08,-3.882185e-06,-1.832071e-05
9.735000e+03,8.804431e-06,1.021290e-05,3.320545e-06
9.736000e+03,1.381696e-05,1.873128e-05,2.247606e-05
9.737000e+03,2.068106e-05,2.949152e-05,3.485816e-05
9.738000e+03,2.683625e-05,3.864446e-05,3.642741e-05
9.739000e+03,3.094859e-05,4.404316e-05,4.451834e-05
9.740000e+03,3.374558e-05,4.702205e-05,5.086726e-05
9.741000e+03,3.661704e-05,4.886811e-05,5.265976e-05
9.742000e+03,3.710935e-05,4.689527e-05,4.918061e-05
9.743000e+03,3.728434e-05,4.348834e-05,4.997726e-05
9.744000e+03,3.735301e-05,3.971773e-05,5.255492e-05
9.745000e+03,3.541287e-05,3.326489e-05,4.409866e-05
9.746000e+03,3.379235e-05,2.740154e-05,4.123073e-05
9.747000e+03,2.948948e-05,1.956838e-05,2.917846e-05
9.748000e+03,2.636420e-05,1.407660e-05,2.075484e-05
9.749000e+03,2.456740e-05,1.144197e-05,1.756418e-05
9.750000e+03,2.354756e-05,1.124443e-05,1.643439e-05
9.751000e+03,2.126459e-05,1.060837e-05,1.561371e-05
9.752000e+03,1.989727e-05,1.298135e-05,1.643003e-05
9.753000e+03,1.596645e-05,1.326805e-05,1.875454e-05
9.754000e+03,1.465365e-05,1.728413e-05,1.942900e-05
9.755000e+03,1.439628e-05,2.204121e-05,1.976450e-05
9.756000e+03,1.341101e-05,2.460999e-05,1.309630e-05
9.757000e+03,1.375774e-05,2.773075e-05,1.535437e-05
9.758000e+03,1.305855e-05,2.804588e-05,2.362333e-05
9.759000e+03,1.437680e-05,2.884978e-05,2.178998e-05
9.760000e+03,1.297561e-05,2.514612e-05,1.616449e-05
9.761000e+03,1.096679e-05,1.813752e-05,8.740930e-06
9.762000e+03,9.969699e-06,1.173914e-05,2.943573e-07
9.763000e+03,8.313400e-06,4.331608e-06,-3.256002e-06
9.764000e+03,8.141799e-06,-1.514713e-06,-8.495082e-06
9.765000e+03,7.337679e-06,-7.351044e-06,-9.031364e-06
9.766000e+03,7.380052e-06,-1.055263e-05,-1.482151e-07
9.767000e+03,7.893971e-06,-1.196621e-05,4.233635e-06
9.768000e+03,9.661105e-06,-8.912266e-06,5.262047e-06
9.769000e+03,1.051623e-05,-6.215973e-06,4.644489e-06
9.770000e+03,1.239979e-05,1.700419e-07,7.902076e-06
9.771000e+03,1.679206e-05,1.019834e-05,1.842046e-05
9.772000e+03,2.293669e-05,2.292745e-05,2.052736e-05
9.773000e+03,2.770094e-05,3.447343e-05,2.307260e-05
9.774000e+03,3.199756e-05,4.510396e-05,4.437185e-05
9.775000e+03,3.570570e-05,5.355337e-05,6.207930e-05
9.776000e+03,3.806035e-05,5.868151e-05,6.906422e-05
9.777000e+03,3.715626e-05,5.789510e-05,6.318700e-05
9.778000e+03,3.526489e-05,5.494382e-05,5.575457e-05
9.779000e+03,3.338288e-05,4.985662e-05,4.310072e-05
9.780000e+03,3.127074e-05,4.282034e-05,3.669765e-05
9.781000e+03,2.755470e-05,3.303263e-05,3.277968e-05
9.782000e+03,2.421938e-05,2.272784e-05,2.107467e-05
9.783000e+03,2.035644e-05,1.198015e-05,1.162828e-05
9.784000e+03,1.645011e-05,1.857760e-06,5.851341e-06
9.785000e+03,1.423477e-05,-4.842925e-06,-4.790934e-06
9.786000e+03,1.296012e-05,-8.584088e-06,-9.405780e-06
9.787000e+03,1.362225e-05,-8.254673e-06,3.483093e-06
9.788000e+03,1.400555e-05,-6.432857e-06,-1.454006e-06
9.789000e+03,1.973161e-05,4.284081e-06,7.209450e-06
9.790000e+03,2.299062e-05,1.311610e-05,2.246934e-05
9.791000e+03,2.359034e-05,2.074040e-05,2.564625e-05
9.792000e+03,2.319498e-05,2.697115e-05,2.881827e-05
9.793000e+03,2.535068e-05,3.709720e-05,3.333615e-05
9.794000e+03,2.608319e-05,4.425309e-05,3.631264e-05
9.795000e+03,2.689624e-05,5.021553e-05,4.950383e-05
9.796000e+03,2.893739e-05,5.494443e-05,5.726187e-05
9.797000e+03,2.772762e-05,5.291014e-05,5.700884e-05
9.798000e+03,2.443187e-05,4.578767e-05,4.734609e-05
9.799000e+03,2.061862e-05,3.716238e-05,3.589106e-05
9.800000e+03,1.516799e-05,2.421389e-05,2.923905e-05
9.801000e+03,1.111336e-05,1.144094e-05,1.187324e-05
9.802000e+03,6.327694e-06,-1.750963e-06,-1.539839e-05
9.803000e+03,8.881844e-07,-1.598781e-05,-2.900356e-05
9.804000e+03,-3.603339e-06,-2.605391e-05,-2.154686e-05
9.805000e+03,-5.528044e-06,-3.111832e-05,-1.764323e-05
9.806000e+03,-8.183602e-06,-3.447306e-05,-2.212883e-05
9.807000e+03,-7.583820e-06,-3.121324e-05,-2.470023e-05
9.808000e+03,-7.868479e-06,-2.706962e-05,-2.581284e-05
9.809000e+03,-6.600015e-06,-1.950859e-05,-2.647437e-05
9.810000e+03,-4.267317e-06,-9.662254e-06,-1.617444e-05
9.811000e+03,-2.242143e-06,1.060191e-06,4.359213e-06
9.812000e+03,-5.063436e-07,1.143697e-05,8.096547e-06
9.813000e+03,1.978266e-06,2.158701e-05,1.589086e-05
9.814000e+03,2.831362e-06,2.767410e-05,2.839259e-05
9.815000e+03,3.119182e-06,2.992375e-05,3.119922e-05
9.816000e+03,1.307434e-06,2.719138e-05,2.688462e-05
9.817000e+03,-2.586423e-06,1.990816e-05,2.079237e-05
9.818000e+03,-8.461445e-06,8.238845e-06,-1.357165e-06
9.819000e+03,-1.426280e-05,-5.647513e-06,-1.165677e-05
9.820000e+03,-2.052598e-05,-2.049544e-05,-1.810583e-05
9.821000e+03,-2.549932e-05,-3.365985e-05,-3.848589e-05
9.822000e+03,-3.019101e-05,-4.620775e-05,-5.370274e-05
9.823000e+03,-3.461891e-05,-5.729377e-05,-6.118548e-05
9.824000e+03,-3.746689e-05,-6.455378e-05,-7.235612e-05
9.825000e+03,-3.849682e-05,-6.725433e-05,-6.757237e-05
9.826000e+03,-3.942583e-05,-6.676322e-05,-5.921183e-05
9.827000e+03,-3.815880e-05,-6.100275e-05,-5.670950e-05
9.828000e+03,-3.468546e-05,-5.130570e-05,-5.403397e-05
9.829000e+03,-3.004560e-05,-3.843281e-05,-4.768954e-05
9.830000e+03,-2.492877e-05,-2.436212e-05,-3.261895e-05
9.831000e+03,-1.933982e-05,-1.028998e-05,-1.831012e-05
9.832000e+03,-1.310856e-05,3.335202e-06,-1.097705e-06
9.833000e+03,-9.770453e-06,1.205968e-05,6.822618e-06
9.834000e+03,-7.244443e-06,1.777339e-05,1.531536e-05
9.835000e+03,-5.975280e-06,1.942870e-05,1.602278e-05
9.836000e+03,-5.560105e-06,1.771706e-05,8.861315e-06
9.837000e+03,-6.124622e-06,1.249487e-05,1.187017e-05
9.838000e+03,-8.118244e-06,4.247334e-06,8.136426e-06
9.839000e+03,-1.003121e-05,-5.389990e-06,-6.452766e-06
9.840000e+03,-1.171286e-05,-1.519288e-05,-1.754544e-05
9.841000e+03,-1.415284e-05,-2.620030e-05,-2.775140e-05
9.842000e+03,-1.524546e-05,-3.445456e-05,-3.338780e-05
9.843000e+03,-1.450240e-05,-3.853900e-05,-3.248879e-05
9.844000e+03,-1.438770e-05,-4.090047e-05,-2.996761e-05
9.845000e+03,-1.307489e-05,-3.869387e-05,-3.029430e-05
9.846000e+03,-9.099887e-06,-3.191865e-05,-3.427075e-05
9.847000e+03,-5.603809e-06,-2.377626e-05,-2.131335e-05
9.848000e+03,-2.060695e-06,-1.337590e-05,-9.008004e-06
9.849000e+03,4.091768e-06,6.649094e-07,-4.027380e-06
9.850000e+03,8.178498e-06,1.208532e-05,7.469512e-06
9.851000e+03,1.185410e-05,2.354936e-05,2.512420e-05
9.852000e+03,1.520234e-05,3.326446e-05,3.903150e-05
9.853000e+03,1.695192e-05,3.924469e-05,3.630420e-05
9.854000e+03,1.650386e-05,4.142286e-05,4.180988e-05
9.855000e+03,1.578820e-05,4.117885e-05,5.365706e-05
9.856000e+03,1.247170e-05,3.436512e-05,4.044276e-05
9.857000e+03,8.107885e-06,2.506651e-05,1.674892e-05
9.858000e+03,2.370332e-06,1.260250e-05,6.973229e-06
9.859000e+03,-3.153151e-06,-1.172633e-06,-1.623039e-06
9.860000e+03,-8.202162e-06,-1.467482e-05,-1.398563e-05
9.861000e+03,-1.425559e-05,-2.785747e-05,-2.728520e-05
9.862000e+03,-1.889309e-05,-3.798912e-05,-4.167321e-05
9.863000e+03,-2.155024e-05,-4.434522e-05,-4.111787e-05
9.864000e+03,-2.419940e-05,-4.858440e-05,-4.398215e-05
9.865000e+03,-2.395948e-05,-4.711489e-05,-5.383421e-05
9.866000e+03,-2.201978e-05,-4.227662e-05,-4.897548e-05
9.867000e+03,-1.853786e-05,-3.417010e-05,-4.033102e-05
9.868000e+03,-1.286214e-05,-2.167249e-05,-3.798938e-05
9.869000e+03,-6.347444e-06,-8.185011e-06,-1.868770e-05
9.870000e+03,1.381416e-06,6.126684e-06,6.142051e-06
9.871000e+03,8.244987e-06,1.891288e-05,1.289990e-05
9.872000e+03,1.506852e-05,3.034868e-05,1.657216e-05
9.873000e+03,2.143118e-05,4.020360e-05,3.002862e-05
9.874000e+03,2.730171e-05,4.770923e-05,3.946496e-05
9.875000e+03,3.249911e-05,5.188003e-05,4.912013e-05
9.876000e+03,3.709672e-05,5.378255e-05,6.186746e-05
9.877000e+03,3.943749e-05,5.159466e-05,6.248119e-05
9.878000e+03,3.998704e-05,4.706790e-05,6.495858e-05
9.879000e+03,3.937121e-05,4.007444e-05,5.659887e-05
9.880000e+03,3.806247e-05,3.321651e-05,3.917548e-05
9.881000e+03,3.709473e-05,2.771739e-05,3.733870e-05
9.882000e+03,3.491220e-05,2.232408e-05,3.760884e-05
9.883000e+03,3.424222e-05,2.001553e-05,2.810028e-05
9.884000e+03,3.202163e-05,1.746822e-05,2.458184e-05
9.885000e+03,3.110808e-05,1.892911e-05,2.605371e-05
9.886000e+03,3.043518e-05,2.195157e-05,2.503619e-05
9.887000e+03,3.019249e-05,2.597927e-05,3.105612e-05
9.888000e+03,3.063081e-05,3.194701e-05,3.721231e-05
9.889000e+03,2.891167e-05,3.576037e-05,4.177320e-05
9.890000e+03,2.830167e-05,3.899389e-05,3.490515e-05
9.891000e+03,2.905204e-05,4.343927e-05,3.138012e-05
9.892000e+03,2.906238e-05,4.599626e-05,3.582709e-05
9.893000e+03,2.755036e-05,4.388101e-05,3.695396e-05
9.894000e+03,2.504944e-05,3.904569e-05,3.854349e-05
9.895000e+03,2.183773e-05,3.253842e-05,3.989224e-05
9.896000e+03,1.841495e-05,2.394834e-05,2.575180e-05
9.897000e+03,1.495286e-05,1.504836e-05,2.484248e-06
9.898000e+03,1.303574e-05,7.781920e-06,-7.511513e-06
9.899000e+03,1.165745e-05,2.634590e-06,-6.451030e-06
9.900000e+03,1.032673e-05,-2.919976e-06,-6.364461e-06
9.901000e+03,1.101988e-05,-4.312036e-06,3.227168e-06
9.902000e+03,1.277942e-05,-2.722202e-06,1.143906e-05
9.903000e+03,1.589624e-05,2.282417e-06,1.470693e-05
9.904000e+03,1.773160e-05,6.549765e-06,1.386423e-05
9.905000e+03,1.982816e-05,1.254853e-05,1.939437e-05
9.906000e+03,1.947550e-05,1.535282e-05,2.799541e-05
9.907000e+03,2.259380e-05,2.343545e-05,3.327009e-05
9.908000e+03,2.382750e-05,2.935597e-05,2.607497e-05
9.909000e+03,2.549804e-05,3.553084e-05,3.267454e-05
9.910000e+03,2.622899e-05,3.950322e-05,3.766099e-05
9.911000e+03,2.493479e-05,4.037684e-05,3.688309e-05
9.912000e+03,2.172555e-05,3.741559e-05,3.833698e-05
9.913000e+03,1.874822e-05,3.427437e-05,3.899325e-05
9.914000e+03,1.435312e-05,2.758723e-05,3.850047e-05
9.915000e+03,1.226728e-05,2.314296e-05,2.416181e-05
9.916000e+03,5.422541e-06,1.157881e-05,7.223685e-06
9.917000e+03,-7.257412e-07,1.248848e-06,2.177694e-06
9.918000e+03,-4.389613e-06,-6.655336e-06,-1.042379e-05
9.919000e+03,-8.184761e-06,-1.441541e-05,-1.881827e-05
9.920000e+03,-1.334206e-05,-2.381792e-05,-2.561465e-05
9.921000e+03,-1.693320e-05,-3.054418e-05,-3.328382e-05
9.922000e+03,-1.730317e-05,-3.172552e-05,-3.806757e-05
9.923000e+03,-1.847294e-05,-3.306008e-05,-4.290487e-05
9.924000e+03,-1.956763e-05,-3.344682e-05,-4.009817e-05
9.925000e+03,-1.826399e-05,-2.959414e-05,-3.497549e-05
9.926000e+03,-2.021366e-05,-2.924611e-05,-3.353119e-05
9.927000e+03,-1.911166e-05,-2.416738e-05,-1.639025e-05
9.928000e+03,-1.794318e-05,-1.853757e-05,-8.791160e-06
9.929000e+03,-1.731024e-05,-1.373165e-05,-1.357827e-05
9.930000e+03,-1.691896e-05,-1.009679e-05,-1.684911e-05
9.931000e+03,-1.538438e-05,-6.053394e-06,-9.259613e-06
9.932000e+03,-1.558117e-05,-4.822109e-06,-1.353838e-05
9.933000e+03,-1.555528e-05,-3.754357e-06,-1.465307e-05
9.934000e+03,-1.845874e-05,-8.798358e-06,-1.598694e-05
9.935000e+03,-1.936702e-05,-1.247932e-05,-1.746076e-05
9.936000e+03,-1.870694e-05,-1.400362e-05,-1.369531e-05
9.937000e+03,-2.015671e-05,-1.991600e-05,-1.875826e-05
9.938000e+03,-2.161298e-05,-2.560144e-05,-2.184283e-05
9.939000e+03,-1.890555e-05,-2.636818e-05,-2.138899e-05
9.940000e+03,-1.802073e-05,-2.894351e-05,-3.063258e-05
9.941000e+03,-1.596859e-05,-2.930407e-05,-3.113984e-05
9.942000e+03,-1.654406e-05,-3.116518e-05,-2.600107e-05
9.943000e+03,-1.671878e-05,-3.140182e-05,-2.941738e-05
9.944000e+03,-1.321949e-05,-2.575590e-05,-2.301054e-05
9.945000e+03,-1.114263e-05,-2.054846e-05,-1.599858e-05
9.946000e+03,-7.183553e-06,-1.086640e-05,-1.091545e-05
9.947000e+03,-4.650855e-06,-3.650218e-06,-8.412255e-06
9.948000e+03,2.665060e-07,6.913245e-06,5.374993e-06
9.949000e+03,3.043478e-06,1.388333e-05,1.481916e-05
9.950000e+03,3.140468e-06,1.682772e-05,1.782015e-05
9.951000e+03,4.309658e-06,2.047984e-05,2.278192e-05
9.952000e+03,5.853264e-06,2.379044e-05,3.353575e-05
9.953000e+03,4.411489e-06,2.132063e-05,3.733880e-05
9.954000e+03,2.434012e-06,1.710579e-05,2.282357e-05
9.955000e+03,-6.696624e-07,1.008984e-05,1.170849e-05
9.956000e+03,-5.268341e-06,5.657593e-09,2.053316e-06
9.957000e+03,-1.053686e-05,-1.082506e-05,-1.360344e-05
9.958000e+03,-1.781363e-05,-2.394256e-05,-3.547673e-05
9.959000e+03,-2.183757e-05,-3.287262e-05,-4.146784e-05
9.960000e+03,-2.761232e-05,-4.273990e-05,-4.129715e-05
9.961000e+03,-3.146895e-05,-4.880296e-05,-4.292698e-05
9.962000e+03,-3.232256e-05,-4.912856e-05,-4.427697e-05
9.963000e+03,-3.434090e-05,-5.092610e-05,-4.939372e-05
9.964000e+03,-3.404945e-05,-4.957197e-05,-5.216626e-05
9.965000e+03,-3.408998e-05,-4.663415e-05,-4.699016e-05
9.966000e+03,-3.186079e-05,-3.913315e-05,-4.169655e-05
9.967000e+03,-2.875192e-05,-3.001984e-05,-3.819631e-05
9.968000e+03,-2.827980e-05,-2.519470e-05,-3.794909e-05
9.969000e+03,-2.230170e-05,-1.350033e-05,-1.933296e-05
9.970000e+03,-1.726375e-05,-4.364294e-06,-8.054870e-06
9.971000e+03,-1.390673e-05,1.323539e-06,-9.726171e-06
9.972000e+03,-9.843514e-06,7.035872e-06,2.770290e-06
9.973000e+03,-9.133953e-06,6.373366e-06,7.436802e-06
9.974000e+03,-1.040890e-05,1.722863e-06,-2.900683e-06
9.975000e+03,-1.070324e-05,-3.059543e-06,-7.003253e-06
9.976000e+03,-1.188926e-05,-9.335705e-06,-6.856172e-06
9.977000e+03,-1.502547e-05,-1.848882e-05,-1.121320e-05
9.978000e+03,-1.653205e-05,-2.406546e-05,-8.270218e-06
9.979000e+03,-2.097223e-05,-3.292159e-05,-2.346485e-05
9.980000e+03,-2.541973e-05,-4.113794e-05,-3.505812e-05
9.981000e+03,-2.688175e-05,-4.284397e-05,-4.374025e-05
9.982000e+03,-2.798228e-05,-4.312364e-05,-5.010705e-05
9.983000e+03,-2.925294e-05,-4.259631e-05,-4.358547e-05
9.984000e+03,-2.781272e-05,-3.748422e-05,-3.834257e-05
9.985000e+03,-2.699200e-05,-3.319072e-05,-3.154881e-05
9.986000e+03,-2.459224e-05,-2.634347e-05,-3.429579e-05
9.987000e+03,-2.169975e-05,-1.871661e-05,-3.134750e-05
9.988000e+03,-1.754278e-05,-1.065185e-05,-1.910794e-05
9.989000e+03,-1.429151e-05,-5.553930e-06,-1.836243e-05
9.990000e+03,-9.777644e-06,3.299331e-07,-1.017940e-05
9.991000e+03,-8.094859e-06,2.331541e-06,-5.381415e-06
9.992000e+03,-3.720808e-06,6.432691e-06,1.990045e-06
9.993000e+03,7.327193e-07,9.399174e-06,4.881765e-07
9.994000e+03,4.662021e-06,1.054482e-05,-4.579060e-06
9.995000e+03,6.049924e-06,8.118245e-06,-1.887747e-06
9.996000e+03,1.102135e-05,9.052913e-06,1.526421e-05
9.997000e+03,1.404289e-05,8.476237e-06,1.881735e-05
9.998000e+03,1.985035e-05,1.099322e-05,2.057390e-05
9.999000e+03,2.445483e-05,1.383043e-05,2.289143e-05
1.000000e+04,2.904784e-05,1.823204e-05,3.064564e-05
1.000100e+04,3.209452e-05,2.189757e-05,3.214374e-05
1.000200e+04,3.547518e-05,2.775518e-05,3.200692e-05
1.000300e+04,3.800932e-05,3.358246e-05,4.875466e-05
1.000400e+04,3.908392e-05,3.837837e-05,5.491053e-05
1.000500e+04,4.049246e-05,4.403284e-05,5.812327e-05
1.000600e+04,4.086324e-05,4.879161e-05,6.664893e-05
1.000700e+04,3.895467e-05,5.121971e-05,7.177726e-05
1.000800e+04,3.831269e-05,5.432005e-05,6.784053e-05
1.000900e+04,3.322040e-05,5.147159e-05,5.542721e-05
1.001000e+04,2.772942e-05,4.648808e-05,5.220817e-05
1.001100e+04,1.627182e-05,3.259564e-05,3.555949e-05
1.001200e+04,6.668496e-06,1.977701e-05,1.762014e-05
1.001300e+04,-2.890783e-06,5.402631e-06,-9.806005e-06
1.001400e+04,-9.104071e-06,-5.632603e-06,-1.585834e-05
1.001500e+04,-1.689684e-05,-1.990508e-05,-2.268329e-05
1.001600e+04,-2.752951e-05,-3.628782e-05,-3.670614e-05
1.001700e+04,-3.505788e-05,-4.975522e-05,-5.088029e-05
1.001800e+04,-4.536357e-05,-6.589397e-05,-8.295688e-05
1.001900e+04,-5.087828e-05,-7.506577e-05,-1.001206e-04
1.002000e+04,-5.059020e-05,-7.562477e-05,-9.067458e-05
1.002100e+04,-4.934556e-05,-7.359522e-05,-7.278482e-05
1.002200e+04,-4.535632e-05,-6.670144e-05,-7.371577e-05
1.002300e+04,-4.014572e-05,-5.604899e-05,-6.880446e-05
1.002400e+04,-3.234693e-05,-4.169721e-05,-5.686294e-05
1.002500e+04,-2.492477e-05,-2.776465e-05,-3.899215e-05
1.002600e+04,-1.492003e-05,-1.141543e-05,-1.400130e-05
1.002700e+04,-3.557117e-06,5.924896e-06,1.631290e-06
1.002800e+04,5.860226e-06,2.004707e-05,1.516015e-05
1.002900e+04,1.459785e-05,3.176571e-05,3.002612e-05
1.003000e+04,2.310506e-05,4.369882e-05,4.750350e-05
1.003100e+04,3.065577e-05,5.240529e-05,4.749290e-05
1.003200e+04,3.970834e-05,6.021579e-05,5.982341e-05
1.003300e+04,4.367676e-05,6.071184e-05,7.522720e-05
1.003400e+04,4.465853e-05,5.680659e-05,7.072846e-05
1.003500e+04,4.608393e-05,5.345489e-05,7.255822e-05
1.003600e+04,4.505457e-05,4.632182e-05,6.761619e-05
1.003700e+04,4.114370e-05,3.670183e-05,5.042333e-05
1.003800e+04,3.469208e-05,2.498787e-05,3.491138e-05
1.003900e+04,3.214348e-05,1.886696e-05,2.997650e-05
1.004000e+04,2.801424e-05,1.230872e-05,3.037723e-05
1.004100e+04,2.650050e-05,1.117319e-05,2.682161e-05
1.004200e+04,2.109423e-05,6.732424e-06,2.445116e-05
1.004300e+04,1.746649e-05,6.732443e-06,2.344580e-05
1.004400e+04,1.189908e-05,4.449236e-06,1.375600e-05
1.004500e+04,8.086346e-06,6.345919e-06,7.696769e-06
1.004600e+04,4.346432e-06,8.548255e-06,-2.158615e-06
1.004700e+04,-7.311751e-07,8.871754e-06,1.461994e-06
1.004800e+04,-5.574749e-06,8.510954e-06,-2.393424e-06
1.004900e+04,-8.725740e-06,9.154349e-06,-7.867945e-06
1.005000e+04,-1.488817e-05,3.402805e-06,-1.442324e-05
1.005100e+04,-2.156631e-05,-4.214709e-06,-1.549428e-05
1.005200e+04,-2.906079e-05,-1.675360e-05,-1.922462e-05
1.005300e+04,-3.503466e-05,-2.864182e-05,-3.388317e-05
1.005400e+04,-4.146846e-05,-4.225357e-05,-5.519002e-05
1.005500e+04,-4.650154e-05,-5.445213e-05,-7.433226e-05
1.005600e+04,-4.832260e-05,-6.164983e-05,-7.862348e-05
1.005700e+04,-4.993086e-05,-6.881861e-05,-8.153786e-05
1.005800e+04,-5.018183e-05,-7.242130e-05,-8.626279e-05
1.005900e+04,-4.787114e-05,-7.193925e-05,-8.319946e-05
1.006000e+04,-4.181196e-05,-6.599305e-05,-6.511621e-05
1.006100e+04,-3.520621e-05,-5.719631e-05,-5.420262e-05
1.006200e+04,-2.811601e-05,-4.537052e-05,-4.729566e-05
1.006300e+04,-1.946695e-05,-3.058850e-05,-2.615828e-05
1.006400e+04,-9.496695e-06,-1.367310e-05,-3.655610e-07
1.006500e+04,-5.031302e-07,2.438914e-06,8.777917e-06
1.006600e+04,1.150924e-05,2.289750e-05,2.541028e-05
1.006700e+04,2.050008e-05,3.772505e-05,4.423730e-05
1.006800e+04,2.616329e-05,4.764717e-05,4.341452e-05
1.006900e+04,3.295487e-05,5.802044e-05,5.570257e-05
1.007000e+04,3.566153e-05,6.062878e-05,6.799267e-05
1.007100e+04,3.535392e-05,5.704620e-05,6.369767e-05
1.007200e+04,3.423854e-05,5.124945e-05,5.765233e-05
1.007300e+04,3.143059e-05,4.240676e-05,5.367296e-05
1.007400e+04,2.680268e-05,3.071372e-05,4.094675e-05
1.007500e+04,2.270248e-05,2.035978e-05,2.155265e-05
1.007600e+04,1.670390e-05,7.155597e-06,1.349577e-05
1.007700e+04,8.386934e-06,-8.448757e-06,-3.471381e-07
1.007800e+04,3.766419e-06,-1.713040e-05,-7.009153e-06
1.007900e+04,-1.116220e-06,-2.483543e-05,-1.249654e-05
1.008000e+04,-5.496687e-06,-2.923420e-05,-2.295263e-05
1.008100e+04,-5.751226e-06,-2.726316e-05,-1.979291e-05
1.008200e+04,-5.804699e-06,-2.236981e-05,-2.166655e-05
1.008300e+04,-4.713406e-06,-1.365336e-05,-1.988093e-05
1.008400e+04,-4.083846e-06,-5.600633e-06,-1.119290e-05
1.008500e+04,-2.654587e-06,3.491266e-06,1.352609e-06
1.008600e+04,-1.386120e-06,1.212908e-05,1.296450e-05
1.008700e+04,-1.202813e-06,1.754879e-05,1.723654e-05
1.008800e+04,-1.704447e-06,2.084671e-05,1.041131e-05
1.008900e+04,-2.824364e-06,2.105940e-05,1.114125e-05
1.009000e+04,-1.353314e-06,2.137719e-05,1.833877e-05
1.009100e+04,-3.693650e-06,1.514761e-05,1.135397e-05
1.009200e+04,-6.277184e-06,6.408716e-06,2.175874e-06
1.009300e+04,-1.027832e-05,-5.286547e-06,-1.553511e-05
1.009400e+04,-1.487682e-05,-1.826572e-05,-1.977920e-05
1.009500e+04,-1.954133e-05,-3.143555e-05,-3.292853e-05
1.009600e+04,-2.434049e-05,-4.509618e-05,-5.907568e-05
1.009700e+04,-2.381066e-05,-5.027423e-05,-5.290916e-05
1.009800e+04,-2.304345e-05,-5.252909e-05,-5.472474e-05
1.009900e+04,-2.216584e-05,-5.169557e-05,-5.692676e-05
1.010000e+04,-1.844369e-05,-4.542984e-05,-3.759129e-05
1.010100e+04,-1.208304e-05,-3.259278e-05,-2.174746e-05
1.010200e+04,-4.366698e-06,-1.661550e-05,-1.451125e-05
1.010300e+04,1.485718e-06,-1.583930e-06,-1.105890e-05
1.010400e+04,8.826283e-06,1.602968e-05,5.091133e-06
1.010500e+04,1.415495e-05,3.011773e-05,3.448687e-05
1.010600e+04,1.831080e-05,4.191243e-05,5.715924e-05
1.010700e+04,1.925649e-05,4.690452e-05,5.581982e-05
1.010800e+04,2.058731e-05,5.054988e-05,5.741476e-05
1.010900e+04,1.921488e-05,4.825360e-05,5.140126e-05
1.011000e+04,1.783202e-05,4.431738e-05,5.087858e-05
1.011100e+04,1.207429e-05,3.188709e-05,3.457875e-05
1.011200e+04,5.423545e-06,1.733110e-05,1.284847e-05
1.011300e+04,-2.226884e-06,-1.268667e-06,-9.766046e-06
1.011400e+04,-1.140537e-05,-2.122739e-05,-2.648234e-05
1.011500e+04,-1.769324e-05,-3.775472e-05,-3.429859e-05
1.011600e+04,-2.472107e-05,-5.318565e-05,-5.676337e-05
1.011700e+04,-2.872846e-05,-6.336890e-05,-6.596254e-05
1.011800e+04,-2.745015e-05,-6.356860e-05,-6.256424e-05
1.011900e+04,-2.498277e-05,-5.882438e-05,-6.577163e-05
1.012000e+04,-2.158622e-05,-5.083884e-05,-5.535571e-05
1.012100e+04,-1.577268e-05,-3.623706e-05,-3.846295e-05
1.012200e+04,-8.550734e-06,-1.916266e-05,-3.096607e-05
1.012300e+04,1.479349e-06,1.879902e-06,-6.972384e-06
1.012400e+04,1.064438e-05,2.147135e-05,1.366183e-05
1.012500e+04,1.985386e-05,4.070814e-05,2.852267e-05
1.012600e+04,2.561806e-05,5.329412e-05,4.920837e-05
1.012700e+04,3.316666e-05,6.608540e-05,7.226434e-05
1.012800e+04,3.769099e-05,7.145125e-05,7.029252e-05
1.012900e+04,4.209085e-05,7.331917e-05,7.810060e-05
1.013000e+04,4.388077e-05,6.988186e-05,8.272075e-05
1.013100e+04,4.491601e-05,6.301575e-05,7.110161e-05
1.013200e+04,4.330088e-05,5.178926e-05,7.185607e-05
1.013300e+04,3.937649e-05,3.830503e-05,6.168800e-05
1.013400e+04,3.492981e-05,2.473424e-05,3.788690e-05
1.013500e+04,3.106101e-05,1.379534e-05,2.588725e-05
1.013600e+04,2.424473e-05,1.745211e-06,1.551925e-05
1.013700e+04,1.822514e-05,-7.936163e-06,4.317801e-06
1.013800e+04,1.315544e-05,-1.348674e-05,-2.383891e-06
1.013900e+04,1.119974e-05,-1.173522e-05,3.215100e-07
1.014000e+04,7.914925e-06,-1.075212e-05,-1.094895e-05
1.014100e+04,7.402107e-06,-4.952493e-06,-6.967487e-06
1.014200e+04,6.693980e-06,3.714215e-06,4.925303e-07
1.014300e+04,6.230177e-06,1.152509e-05,2.709771e-07
1.014400e+04,7.410061e-06,2.095741e-05,8.812673e-06
1.014500e+04,8.450375e-06,2.948862e-05,2.092398e-05
1.014600e+04,1.078170e-05,3.781020e-05,2.991484e-05
1.014700e+04,1.062924e-05,3.951769e-05,2.308904e-05
1.014800e+04,7.788192e-06,3.557444e-05,1.617891e-05
1.014900e+04,3.797338e-06,2.693992e-05,9.502865e-06
1.015000e+04,1.837450e-06,1.848366e-05,6.329280e-06
1.015100e+04,-5.544898e-07,7.171737e-06,6.666954e-06
1.015200e+04,-3.599664e-06,-6.008114e-06,6.749324e-07
1.015300e+04,-6.418789e-06,-1.881293e-05,-1.588023e-05
1.015400e+04,-7.769689e-06,-2.926085e-05,-2.662669e-05
1.015500e+04,-9.406701e-06,-3.781655e-05,-3.372608e-05
1.015600e+04,-9.553991e-06,-4.138529e-05,-3.475720e-05
1.015700e+04,-9.616813e-06,-4.172225e-05,-2.635644e-05
1.015800e+04,-7.237431e-06,-3.567244e-05,-1.520095e-05
1.015900e+04,-3.526755e-06,-2.524848e-05,-1.259225e-05
1.016000e+04,4.598364e-07,-1.281373e-05,-4.696688e-06
1.016100e+04,6.273100e-06,4.057457e-06,1.531854e-05
1.016200e+04,1.114974e-05,2.060059e-05,2.625172e-05
1.016300e+04,1.462225e-05,3.402373e-05,2.822874e-05
1.016400e+04,1.704494e-05,4.481476e-05,4.649075e-05
1.016500e+04,1.753730e-05,5.117143e-05,4.948803e-05
1.016600e+04,1.675480e-05,5.252776e-05,4.491102e-05
1.016700e+04,1.366306e-05,4.794770e-05,4.264676e-05
1.016800e+04,9.985226e-06,3.929269e-05,2.923657e-05
1.016900e+04,3.326485e-06,2.481790e-05,1.678062e-05
1.017000e+04,-5.584120e-06,5.416693e-06,-5.365426e-07
1.017100e+04,-1.281218e-05,-1.411928e-05,-1.901614e-05
1.017200e+04,-2.226907e-05,-3.605889e-05,-3.577653e-05
1.017300e+04,-2.879622e-05,-5.347708e-05,-5.339191e-05
1.017400e+04,-3.466932e-05,-6.844009e-05,-7.144669e-05
1.017500e+04,-3.901412e-05,-7.837854e-05,-7.902403e-05
1.017600e+04,-3.758241e-05,-7.756535e-05,-7.803602e-05
1.017700e+04,-3.553546e-05,-7.228719e-05,-6.661568e-05
1.017800e+04,-3.250648e-05,-6.298469e-05,-5.454256e-05
1.017900e+04,-2.651539e-05,-4.724913e-05,-4.072849e-05
1.018000e+04,-2.028410e-05,-2.903601e-05,-2.610336e-05
1.018100e+04,-1.300478e-05,-8.926629e-06,-1.227937e-05
1.018200e+04,-7.422375e-06,9.616440e-06,-1.672482e-06
1.018300e+04,6.503631e-07,2.971280e-05,2.831582e-05
1.018400e+04,4.395306e-06,4.085849e-05,5.108122e-05
1.018500e+04,5.874908e-06,4.611647e-05,4.584072e-05
1.018600e+04,6.335364e-06,4.592533e-05,3.669610e-05
1.018700e+04,3.826266e-06,3.865243e-05,3.096583e-05
1.018800e+04,-1.635721e-07,2.502613e-05,1.919001e-05
1.018900e+04,-6.595063e-06,6.294660e-06,-4.694417e-07
1.019000e+04,-1.415205e-05,-1.471340e-05,-1.654238e-05
1.019100e+04,-2.117772e-05,-3.616943e-05,-3.983778e-05
1.019200e+04,-2.689264e-05,-5.422273e-05,-7.010490e-05
1.019300e+04,-3.102040e-05,-6.779618e-05,-7.173710e-05
1.019400e+04,-3.257986e-05,-7.472684e-05,-6.299978e-05
1.019500e+04,-3.050051e-05,-7.279282e-05,-6.394666e-05
1.019600e+04,-2.653130e-05,-6.494786e-05,-5.593621e-05
1.019700e+04,-2.099097e-05,-5.161296e-05,-5.212338e-05
1.019800e+04,-1.304483e-05,-3.255878e-05,-4.079681e-05
1.019900e+04,-2.922031e-06,-9.387818e-06,-1.658064e-05
1.020000e+04,5.997412e-06,1.343157e-05,8.730902e-06
1.020100e+04,1.489858e-05,3.547450e-05,4.364204e-05
1.020200e+04,2.323729e-05,5.423937e-05,6.652144e-05
1.020300e+04,2.955640e-05,6.881338e-05,7.708094e-05
1.020400e+04,3.190355e-05,7.510608e-05,7.443528e-05
1.020500e+04,3.357552e-05,7.627690e-05,6.723731e-05
1.020600e+04,3.200563e-05,6.995883e-05,6.918379e-05
1.020700e+04,2.560236e-05,5.443550e-05,5.743505e-05
1.020800e+04,1.972582e-05,3.686809e-05,4.364554e-05
1.020900e+04,1.325797e-05,1.693326e-05,3.080859e-05
1.021000e+04,5.081591e-06,-4.753813e-06,4.349559e-06
1.021100e+04,-2.268398e-06,-2.558739e-05,-2.228720e-05
1.021200e+04,-8.037015e-06,-4.124011e-05,-4.555251e-05
1.021300e+04,-1.446922e-05,-5.464071e-05,-6.111861e-05
1.021400e+04,-1.792543e-05,-6.028235e-05,-6.943731e-05
1.021500e+04,-1.888796e-05,-5.884349e-05,-5.823818e-05
1.021600e+04,-1.657907e-05,-5.072604e-05,-3.959377e-05
1.021700e+04,-1.127825e-05,-3.556534e-05,-2.690682e-05
1.021800e+04,-6.219661e-06,-1.772564e-05,-1.473091e-05
1.021900e+04,-2.018405e-07,2.084106e-06,-4.303581e-07
1.022000e+04,5.306819e-06,2.054082e-05,1.639247e-05
1.022100e+04,1.029722e-05,3.732292e-05,2.901915e-05
1.022200e+04,1.437662e-05,4.979434e-05,3.644753e-05
1.022300e+04,1.636657e-05,5.645801e-05,5.105472e-05
1.022400e+04,1.696479e-05,5.816855e-05,6.564386e-05
1.022500e+04,1.464686e-05,5.239961e-05,5.163544e-05
1.022600e+04,9.830146e-06,4.047204e-05,3.137251e-05
1.022700e+04,2.840296e-06,2.350424e-05,2.339491e-05
1.022800e+04,-6.622682e-06,1.962564e-06,1.140105e-05
1.022900e+04,-1.623342e-05,-2.019052e-05,-1.774410e-05
1.023000e+04,-2.482981e-05,-4.062732e-05,-3.937921e-05
1.023100e+04,-3.191506e-05,-5.817513e-05,-4.406605e-05
1.023200e+04,-3.821452e-05,-7.205389e-05,-6.903281e-05
1.023300e+04,-4.148557e-05,-7.931447e-05,-8.511077e-05
1.023400e+04,-4.366604e-05,-8.197551e-05,-8.334073e-05
1.023500e+04,-4.271830e-05,-7.758356e-05,-7.883661e-05
1.023600e+04,-3.818192e-05,-6.570421e-05,-6.902360e-05
1.023700e+04,-3.092304e-05,-4.842109e-05,-5.639497e-05
1.023800e+04,-2.428963e-05,-2.958632e-05,-3.813042e-05
1.023900e+04,-1.752637e-05,-9.907634e-06,-1.902311e-05
1.024000e+04,-9.151771e-06,1.032384e-05,-3.233343e-06
1.024100e+04,-2.507242e-06,2.598846e-05,2.313965e-05
1.024200e+04,4.241456e-06,3.945029e-05,4.765300e-05
1.024300e+04,7.789960e-06,4.544179e-05,4.152178e-05
1.024400e+04,8.684727e-06,4.547120e-05,3.291627e-05
1.024500e+04,8.337550e-06,4.041530e-05,3.824180e-05
1.024600e+04,6.674186e-06,3.065933e-05,3.220963e-05
1.024700e+04,2.844961e-06,1.563774e-05,1.925035e-05
1.024800e+04,-2.006693e-06,-1.252730e-06,1.586136e-05
1.024900e+04,-8.430787e-06,-2.008693e-05,-3.792978e-06
1.025000e+04,-1.611668e-05,-3.875592e-05,-2.578132e-05
1.025100e+04,-2.137435e-05,-5.222610e-05,-3.841427e-05
1.025200e+04,-2.712760e-05,-6.294912e-05,-6.036014e-05
1.025300e+04,-3.166131e-05,-6.861824e-05,-6.824667e-05
1.025400e+04,-3.427569e-05,-6.857098e-05,-5.741944e-05
1.025500e+04,-3.471585e-05,-6.289720e-05,-5.171190e-05
1.025600e+04,-3.409601e-05,-5.274260e-05,-4.620694e-05
1.025700e+04,-3.317589e-05,-4.121989e-05,-3.967179e-05
1.025800e+04,-3.313407e-05,-2.883439e-05,-3.131911e-05
1.025900e+04,-3.117769e-05,-1.488436e-05,-2.363206e-05
1.026000e+04,-3.002284e-05,-3.832811e-06,-2.176884e-05
1.026100e+04,-2.938912e-05,3.867271e-06,-1.786631e-05
1.026200e+04,-3.039510e-05,6.671055e-06,-1.313660e-05
1.026300e+04,-3.275519e-05,2.988094e-06,-1.570903e-05
1.026400e+04,-3.617896e-05,-5.489991e-06,-2.809438e-05
1.026500e+04,-3.795036e-05,-1.544748e-05,-3.528448e-05
1.026600e+04,-4.021608e-05,-2.913060e-05,-4.080489e-05
1.026700e+04,-4.483184e-05,-4.702718e-05,-4.765390e-05
1.026800e+04,-4.942200e-05,-6.482022e-05,-7.027572e-05
1.026900e+04,-5.140644e-05,-7.796825e-05,-9.146394e-05
1.027000e+04,-5.126092e-05,-8.662546e-05,-8.689753e-05
1.027100e+04,-4.952402e-05,-8.981690e-05,-7.977946e-05
1.027200e+04,-4.685076e-05,-8.772180e-05,-8.426839e-05
1.027300e+04,-3.993895e-05,-7.713879e-05,-7.469823e-05
1.027400e+04,-3.298434e-05,-6.283139e-05,-5.088503e-05
1.027500e+04,-2.612483e-05,-4.578149e-05,-2.956231e-05
1.027600e+04,-1.702810e-05,-2.489421e-05,-1.267717e-05
1.027700e+04,-7.113479e-06,-1.581711e-06,3.915418e-06
1.027800e+04,2.036987e-06,1.926970e-05,2.176752e-05
1.027900e+04,1.048710e-05,3.835949e-05,4.752459e-05
1.028000e+04,1.560892e-05,5.141691e-05,4.875594e-05
1.028100e+04,1.580899e-05,5.535523e-05,4.660920e-05
1.028200e+04,1.705374e-05,5.693674e-05,4.801941e-05
1.028300e+04,1.692885e-05,5.328036e-05,3.818308e-05
1.028400e+04,1.460239e-05,4.320370e-05,3.118172e-05
1.028500e+04,9.711423e-06,2.740246e-05,2.113792e-05
1.028600e+04,4.870765e-06,1.047700e-05,1.119503e-05
1.028700e+04,2.384948e-06,-4.746193e-06,-3.704704e-06
1.028800e+04,1.475547e-07,-1.883962e-05,-2.344307e-05
1.028900e+04,-1.273107e-06,-3.013066e-05,-3.655096e-05
1.029000e+04,-3.355430e-07,-3.622914e-05,-3.994521e-05
1.029100e+04,1.823593e-06,-3.701526e-05,-3.089104e-05
1.029200e+04,5.558221e-06,-3.184319e-05,-2.189914e-05
1.029300e+04,1.286314e-05,-1.904637e-05,-9.284816e-06
1.029400e+04,1.969440e-05,-3.405037e-06,8.259392e-06
1.029500e+04,2.917976e-05,1.719335e-05,2.929433e-05
1.029600e+04,3.895505e-05,3.985941e-05,5.681467e-05
1.029700e+04,4.663911e-05,6.047989e-05,7.997147e-05
1.029800e+04,4.987970e-05,7.554133e-05,9.911897e-05
1.029900e+04,4.989043e-05,8.545647e-05,1.106227e-04
1.030000e+04,4.620884e-05,8.902151e-05,1.090763e-04
1.030100e+04,4.024063e-05,8.601126e-05,1.046569e-04
1.030200e+04,3.035595e-05,7.286251e-05,8.108621e-05
1.030300e+04,1.882588e-05,5.485277e-05,5.042498e-05
1.030400e+04,3.962218e-06,2.994008e-05,2.666478e-05
1.030500e+04,-9.979855e-06,4.827538e-06,-3.229099e-06
1.030600e+04,-2.418010e-05,-2.293798e-05,-3.687086e-05
1.030700e+04,-3.873819e-05,-5.142598e-05,-6.444448e-05
1.030800e+04,-5.188153e-05,-7.730444e-05,-9.817977e-05
1.030900e+04,-5.918489e-05,-9.435134e-05,-1.190349e-04
1.031000e+04,-6.714938e-05,-1.093346e-04,-1.289818e-04
1.031100e+04,-6.945887e-05,-1.146131e-04,-1.330948e-04
1.031200e+04,-6.676657e-05,-1.103096e-04,-1.398798e-04
1.031300e+04,-6.103119e-05,-9.905867e-05,-1.278187e-04
1.031400e+04,-5.111097e-05,-8.090056e-05,-9.400912e-05
1.031500e+04,-3.727352e-05,-5.565737e-05,-6.153642e-05
1.031600e+04,-2.111578e-05,-2.688986e-05,-3.609152e-05
1.031700e+04,-6.791131e-06,2.495518e-07,-6.436528e-06
1.031800e+04,7.074181e-06,2.601835e-05,2.682125e-05
1.031900e+04,2.084780e-05,4.892015e-05,5.376534e-05
1.032000e+04,3.372352e-05,6.818443e-05,7.492763e-05
1.032100e+04,4.352993e-05,8.072999e-05,9.402496e-05
1.032200e+04,4.985883e-05,8.684370e-05,1.060405e-04
1.032300e+04,5.254368e-05,8.545317e-05,9.930565e-05
1.032400e+04,5.179468e-05,7.798827e-05,9.729095e-05
1.032500e+04,5.048700e-05,6.798223e-05,9.821906e-05
1.032600e+04,4.535278e-05,5.270648e-05,7.338356e-05
1.032700e+04,4.017808e-05,3.763652e-05,4.945585e-05
1.032800e+04,3.193084e-05,2.046405e-05,3.495232e-05
1.032900e+04,2.593676e-05,6.481987e-06,2.203639e-05
1.033000e+04,1.971238e-05,-4.782513e-06,-7.545804e-07
1.033100e+04,1.301028e-05,-1.410449e-05,-2.110296e-05
1.033200e+04,7.746504e-06,-1.852646e-05,-2.163461e-05
1.033300e+04,4.629794e-06,-1.858371e-05,-1.716575e-05
1.033400e+04,1.393873e-06,-1.715925e-05,-1.855426e-05
1.033500e+04,7.647835e-07,-1.122078e-05,-1.640026e-05
1.033600e+04,1.717207e-06,-2.919563e-06,-1.308187e-05
1.033700e+04,2.709968e-06,5.196108e-06,-1.101615e-05
1.033800e+04,4.749271e-06,1.545276e-05,2.507689e-06
1.033900e+04,5.823410e-06,2.253339e-05,1.854781e-05
1.034000e+04,8.196682e-06,2.961833e-05,2.434975e-05
1.034100e+04,8.981867e-06,3.288490e-05,3.073815e-05
1.034200e+04,7.698172e-06,3.217895e-05,3.626369e-05
1.034300e+04,6.505189e-06,2.900898e-05,3.163754e-05
1.034400e+04,6.336454e-06,2.425203e-05,2.256510e-05
1.034500e+04,3.712302e-06,1.551679e-05,2.061431e-05
1.034600e+04,3.691094e-07,5.353949e-06,7.720997e-06
1.034700e+04,-3.214921e-06,-4.382440e-06,-9.517391e-06
1.034800e+04,-6.117022e-06,-1.386596e-05,-7.893808e-06
1.034900e+04,-1.071403e-05,-2.409459e-05,-1.513288e-05
1.035000e+04,-1.442446e-05,-3.191202e-05,-2.232075e-05
1.035100e+04,-1.730642e-05,-3.705230e-05,-3.248802e-05
1.035200e+04,-1.900656e-05,-3.879310e-05,-3.444880e-05
1.035300e+04,-1.954989e-05,-3.792725e-05,-3.368899e-05
1.035400e+04,-1.917556e-05,-3.391222e-05,-3.945500e-05
1.035500e+04,-1.909208e-05,-2.967426e-05,-3.546035e-05
1.035600e+04,-1.823651e-05,-2.317264e-05,-2.650019e-05
1.035700e+04,-1.937170e-05,-1.972429e-05,-2.604951e-05
1.035800e+04,-1.951796e-05,-1.439541e-05,-1.837437e-05
1.035900e+04,-1.986614e-05,-9.785909e-06,-1.349607e-05
1.036000e+04,-2.095355e-05,-7.082407e-06,-1.294765e-05
1.036100e+04,-2.283383e-05,-6.545024e-06,-1.060086e-05
1.036200e+04,-2.628041e-05,-8.942394e-06,-1.091363e-05
1.036300e+04,-2.960700e-05,-1.338099e-05,-1.413886e-05
1.036400e+04,-3.092467e-05,-1.763685e-05,-1.696836e-05
1.036500e+04,-3.292250e-05,-2.393704e-05,-2.782593e-05
1.036600e+04,-3.508915e-05,-3.137545e-05,-4.191740e-05
1.036700e+04,-3.831236e-05,-4.015930e-05,-5.514896e-05
1.036800e+04,-4.041040e-05,-4.726679e-05,-5.890900e-05
1.036900e+04,-4.157810e-05,-5.368661e-05,-5.628266e-05
1.037000e+04,-4.261826e-05,-5.902740e-05,-6.298944e-05
1.037100e+04,-4.114351e-05,-6.049117e-05,-7.038686e-05
1.037200e+04,-3.879512e-05,-5.956856e-05,-6.785687e-05
1.037300e+04,-3.474992e-05,-5.436756e-05,-5.714495e-05
1.037400e+04,-3.007298e-05,-4.742313e-05,-4.852974e-05
1.037500e+04,-2.333034e-05,-3.732907e-05,-3.740314e-05
1.037600e+04,-1.621326e-05,-2.481919e-05,-3.503376e-05
1.037700e+04,-7.554956e-06,-1.048073e-05,-1.814955e-05
1.037800e+04,-9.600779e-08,2.668702e-06,5.803061e-06
1.037900e+04,8.863164e-06,1.664881e-05,1.454355e-05
1.038000e+04,1.666762e-05,2.906670e-05,2.937535e-05
1.038100e+04,2.167782e-05,3.772486e-05,4.941030e-05
1.038200e+04,2.720949e-05,4.539424e-05,5.337455e-05
1.038300e+04,2.951080e-05,4.778444e-05,5.747142e-05
1.038400e+04,3.061922e-05,4.729618e-05,6.239117e-05
1.038500e+04,3.066317e-05,4.346716e-05,5.276906e-05
1.038600e+04,2.875354e-05,3.722213e-05,4.854530e-05
1.038700e+04,2.545038e-05,2.951750e-05,4.345725e-05
1.038800e+04,2.049106e-05,1.958347e-05,3.377015e-05
1.038900e+04,1.585570e-05,1.001443e-05,2.055742e-05
1.039000e+04,1.168136e-05,2.054326e-06,6.510044e-06
1.039100e+04,7.974392e-06,-4.808060e-06,-7.670869e-06
1.039200e+04,3.119369e-06,-1.090573e-05,-1.394742e-05
1.039300e+04,6.098160e-07,-1.405335e-05,-1.429282e-05
1.039400e+04,-2.492671e-06,-1.736949e-05,-2.424077e-05
1.039500e+04,-1.966788e-06,-1.550798e-05,-2.395706e-05
1.039600e+04,-3.544083e-06,-1.393677e-05,-2.594745e-05
1.039700e+04,-1.908869e-06,-8.750624e-06,-2.059420e-05
1.039800e+04,1.780982e-06,-1.023545e-06,-5.870202e-06
1.039900e+04,5.578614e-06,7.716106e-06,2.756983e-06
1.040000e+04,7.283102e-06,1.286562e-05,1.193615e-05
1.040100e+04,1.017285e-05,1.997155e-05,2.346491e-05
1.040200e+04,1.121082e-05,2.328714e-05,2.551237e-05
1.040300e+04,1.167292e-05,2.432362e-05,2.766745e-05
1.040400e+04,9.816330e-06,2.172246e-05,2.143026e-05
1.040500e+04,7.106682e-06,1.763386e-05,2.273990e-05
1.040600e+04,4.517802e-06,1.282642e-05,2.271829e-05
1.040700e+04,1.336935e-06,6.858809e-06,1.318465e-05
1.040800e+04,-4.347784e-06,-2.416362e-06,9.474316e-06
1.040900e+04,-9.814782e-06,-1.303756e-05,-6.418241e-06
1.041000e+04,-1.466426e-05,-2.189914e-05,-2.587311e-05
1.041100e+04,-1.872904e-05,-2.924380e-05,-3.118166e-05
1.041200e+04,-2.250370e-05,-3.609283e-05,-4.287497e-05
1.041300e+04,-2.460061e-05,-3.944193e-05,-3.952295e-05
1.041400e+04,-2.625629e-05,-4.131579e-05,-3.756890e-05
1.041500e+04,-2.617962e-05,-3.965535e-05,-4.563725e-05
1.041600e+04,-2.430162e-05,-3.506943e-05,-4.424339e-05
1.041700e+04,-2.239659e-05,-2.984965e-05,-4.342924e-05
1.041800e+04,-1.876879e-05,-2.231101e-05,-4.215202e-05
1.041900e+04,-1.537024e-05,-1.504584e-05,-3.322150e-05
1.042000e+04,-1.047508e-05,-6.966532e-06,-2.105516e-05
1.042100e+04,-4.905565e-06,1.486694e-06,-3.962934e-06
1.042200e+04,-1.926538e-07,7.740499e-06,7.430959e-06
1.042300e+04,5.855641e-06,1.515054e-05,1.320374e-05
1.042400e+04,8.964216e-06,1.825371e-05,2.365560e-05
1.042500e+04,1.107447e-05,1.916637e-05,2.774851e-05
1.042600e+04,1.263824e-05,1.947766e-05,2.997633e-05
1.042700e+04,1.335332e-05,1.789604e-05,2.373344e-05
1.042800e+04,1.329529e-05,1.582509e-05,1.809302e-05
1.042900e+04,1.255821e-05,1.273525e-05,2.600663e-05
1.043000e+04,1.283747e-05,1.096939e-05,2.811569e-05
1.043100e+04,1.258721e-05,8.522374e-06,2.261418e-05
1.043200e+04,1.113593e-05,5.078636e-06,1.062075e-05
1.043300e+04,8.375809e-06,1.460688e-06,4.201953e-06
1.043400e+04,6.713970e-06,-7.302666e-07,1.348689e-05
1.043500e+04,5.489915e-06,-1.329337e-06,1.053732e-05
1.043600e+04,4.693008e-06,-3.671258e-07,-1.426103e-06
1.043700e+04,2.244553e-06,-7.897105e-07,-5.548053e-06
1.043800e+04,2.205085e-06,1.886300e-06,-7.521354e-06
1.043900e+04,9.042553e-07,3.702726e-06,-1.201038e-05
1.044000e+04,-1.286510e-06,4.633803e-06,-4.434759e-07
1.044100e+04,-3.397137e-06,4.291381e-06,4.028893e-06
1.044200e+04,-3.066483e-06,6.081596e-06,-3.826242e-06
1.044300e+04,-3.877459e-06,4.950330e-06,-2.495160e-06
1.044400e+04,-1.295423e-06,6.490061e-06,5.499362e-06
1.044500e+04,-2.499809e-06,2.287412e-06,-3.416411e-06
1.044600e+04,-3.799640e-06,-2.564162e-06,-1.139870e-05
1.044700e+04,-6.394710e-06,-8.863550e-06,-2.227586e-05
1.044800e+04,-5.426659e-06,-1.129556e-05,-2.044812e-05
1.044900e+04,-5.213186e-06,-1.420648e-05,-1.498625e-05
1.045000e+04,-4.711026e-06,-1.594446e-05,-4.943712e-06
1.045100e+04,-4.555505e-06,-1.682132e-05,-6.679262e-06
1.045200e+04,-2.724424e-06,-1.484658e-05,-1.299344e-05
1.045300e+04,-1.081959e-06,-1.238114e-05,-3.166456e-06
1.045400e+04,6.424710e-07,-8.070016e-06,1.341847e-06
1.045500e+04,3.236855e-06,-2.002165e-06,1.144850e-05
1.045600e+04,2.902789e-06,1.153464e-06,5.721429e-06
1.045700e+04,4.008215e-06,6.824689e-06,-6.822569e-06
1.045800e+04,5.052790e-06,1.209402e-05,1.390938e-06
1.045900e+04,7.470986e-06,1.728041e-05,1.376574e-05
1.046000e+04,8.834057e-06,2.124869e-05,1.690765e-05
1.046100e+04,9.474762e-06,2.240411e-05,2.192187e-05
1.046200e+04,1.127779e-05,2.319617e-05,2.344729e-05
1.046300e+04,8.854036e-06,1.747953e-05,4.450292e-06
1.046400e+04,8.854881e-06,1.422835e-05,5.955907e-06
1.046500e+04,9.608075e-06,1.106398e-05,7.356996e-06
1.046600e+04,8.711966e-06,5.192291e-06,3.127711e-06
1.046700e+04,9.317108e-06,1.815569e-06,5.734720e-06
1.046800e+04,1.001928e-05,-1.665274e-06,6.926559e-06
1.046900e+04,1.040520e-05,-4.215859e-06,3.162290e-06
1.047000e+04,1.253181e-05,-2.946159e-06,2.286461e-06
1.047100e+04,1.380426e-05,-1.510207e-06,1.270442e-05
1.047200e+04,1.332668e-05,7.415738e-07,1.329077e-05
1.047300e+04,1.398568e-05,5.588985e-06,1.411014e-05
1.047400e+04,1.521284e-05,1.247219e-05,1.945060e-05
1.047500e+04,1.719503e-05,2.010629e-05,1.600301e-05
1.047600e+04,1.891938e-05,2.727924e-05,1.987729e-05
1.047700e+04,1.699405e-05,2.936887e-05,3.128532e-05
1.047800e+04,1.824369e-05,3.367212e-05,4.513760e-05
1.047900e+04,1.482435e-05,3.142229e-05,4.313891e-05
1.048000e+04,1.282305e-05,2.943449e-05,3.109799e-05
1.048100e+04,1.034922e-05,2.542127e-05,1.638923e-05
1.048200e+04,7.274920e-06,1.925829e-05,1.496787e-05
1.048300e+04,2.463231e-06,1.003205e-05,8.755848e-06
1.048400e+04,-1.340986e-06,7.884848e-07,-4.787092e-06
1.048500e+04,-3.841122e-06,-6.715709e-06,-1.997130e-05
1.048600e+04,-6.669837e-06,-1.498512e-05,-3.410428e-05
1.048700e+04,-9.344860e-06,-2.180184e-05,-3.781476e-05
1.048800e+04,-1.023613e-05,-2.533800e-05,-3.107283e-05
1.048900e+04,-1.157351e-05,-2.826899e-05,-2.047935e-05
1.049000e+04,-1.266935e-05,-2.897290e-05,-1.620068e-05
1.049100e+04,-1.239059e-05,-2.659889e-05,-2.252530e-05
1.049200e+04,-1.004537e-05,-2.120192e-05,-2.064980e-05
1.049300e+04,-9.824564e-06,-1.696965e-05,-1.009528e-05
1.049400e+04,-6.418736e-06,-8.249061e-06,-3.756478e-06
1.049500e+04,-5.165763e-06,-8.542079e-07,2.724070e-06
1.049600e+04,-2.845841e-06,6.422790e-06,5.173010e-06
1.049700e+04,-4.661968e-07,1.314433e-05,1.196162e-05
1.049800e+04,9.154675e-08,1.645172e-05,2.127382e-05
1.049900e+04,1.231832e-06,1.933122e-05,1.846135e-05
1.050000e+04,-2.609942e-07,1.839561e-05,1.585499e-05
1.050100e+04,-2.108391e-06,1.421895e-05,1.852210e-05
1.050200e+04,-6.756028e-06,6.394228e-06,1.192851e-05
1.050300e+04,-1.091124e-05,-2.763000e-06,-4.708038e-06
1.050400e+04,-1.513285e-05,-1.345705e-05,-1.709465e-05
1.050500e+04,-1.764457e-05,-2.279876e-05,-2.872318e-05
1.050600e+04,-2.145465e-05,-3.215605e-05,-4.315554e-05
1.050700e+04,-2.346229e-05,-3.919127e-05,-3.819424e-05
1.050800e+04,-2.490826e-05,-4.442520e-05,-4.416104e-05
1.050900e+04,-2.465145e-05,-4.678225e-05,-6.173869e-05
1.051000e+04,-2.355390e-05,-4.546484e-05,-5.812462e-05
1.051100e+04,-2.257049e-05,-4.234382e-05,-4.728454e-05
1.051200e+04,-1.676819e-05,-3.220051e-05,-2.374733e-05
1.051300e+04,-1.283300e-05,-2.260738e-05,-1.159750e-05
1.051400e+04,-7.961211e-06,-1.237536e-05,-1.535622e-05
1.051500e+04,-1.045112e-06,9.362830e-07,5.223101e-06
1.051600e+04,4.957346e-06,1.355667e-05,2.872399e-05
1.051700e+04,9.113428e-06,2.313886e-05,3.015533e-05
1.051800e+04,1.325087e-05,3.194788e-05,2.713944e-05
1.051900e+04,1.559625e-05,3.657042e-05,2.607113e-05
1.052000e+04,1.822045e-05,3.949563e-05,3.902260e-05
1.052100e+04,2.007197e-05,3.961086e-05,4.523463e-05
1.052200e+04,1.813133e-05,3.385422e-05,3.421987e-05
1.052300e+04,1.310214e-05,2.298058e-05,2.837773e-05
1.052400e+04,9.485883e-06,1.344797e-05,2.195571e-05
1.052500e+04,6.219975e-06,4.276124e-06,8.490799e-06
1.052600e+04,1.924848e-06,-6.338029e-06,-8.128512e-06
1.052700e+04,-1.471017e-06,-1.541354e-05,-1.756464e-05
1.052800e+04,-2.452954e-06,-1.945603e-05,-1.353475e-05
1.052900e+04,-3.286076e-06,-2.175632e-05,-2.193671e-05
1.053000e+04,-3.118595e-06,-2.126785e-05,-2.674259e-05
1.053100e+04,-1.699468e-06,-1.764940e-05,-2.126311e-05
1.053200e+04,1.873775e-06,-9.965081e-06,-1.281255e-05
1.053300e+04,5.516122e-06,-8.257246e-07,2.416613e-06
1.053400e+04,9.450183e-06,8.755345e-06,6.972159e-06
1.053500e+04,1.287572e-05,1.808440e-05,8.544689e-06
1.053600e+04,1.848753e-05,2.836577e-05,2.611361e-05
1.053700e+04,2.129359e-05,3.533683e-05,3.806188e-05
1.053800e+04,2.538852e-05,4.228318e-05,4.680591e-05
1.053900e+04,2.680331e-05,4.490597e-05,5.491419e-05
1.054000e+04,2.542059e-05,4.296506e-05,4.272012e-05
1.054100e+04,2.539845e-05,4.100240e-05,4.235429e-05
1.054200e+04,2.498248e-05,3.672095e-05,4.420254e-05
1.054300e+04,2.341397e-05,3.016822e-05,3.617606e-05
1.054400e+04,2.128423e-05,2.324556e-05,3.134851e-05
1.054500e+04,1.764624e-05,1.460763e-05,2.151763e-05
1.054600e+04,1.335920e-05,5.193576e-06,1.282335e-05
1.054700e+04,8.199750e-06,-4.360527e-06,1.241802e-05
1.054800e+04,3.796821e-06,-1.079075e-05,6.000522e-06
1.054900e+04,8.085661e-07,-1.411706e-05,-1.386507e-06
1.055000e+04,-1.957827e-06,-1.599905e-05,-1.651707e-05
1.055100e+04,-3.538694e-06,-1.526157e-05,-2.913552e-05
1.055200e+04,-3.423687e-06,-1.187468e-05,-1.712084e-05
1.055300e+04,-5.477675e-06,-1.025010e-05,-9.500792e-06
1.055400e+04,-5.565665e-06,-5.361620e-06,-1.015276e-05
1.055500e+04,-7.263988e-06,-2.607002e-06,-1.707817e-05
1.055600e+04,-8.013279e-06,-3.792394e-07,-1.705036e-05
1.055700e+04,-7.961542e-06,2.265131e-06,-1.618829e-05
1.055800e+04,-6.253578e-06,5.025372e-06,-5.268392e-06
1.055900e+04,-5.238265e-06,5.707667e-06,-4.717778e-06
1.056000e+04,-3.930651e-06,5.752061e-06,-3.320277e-06
1.056100e+04,-1.055429e-06,6.848988e-06,-1.921399e-06
1.056200e+04,3.354572e-06,8.392433e-06,-1.423444e-06
1.056300e+04,3.891269e-06,4.660965e-06,2.385545e-07
1.056400e+04,4.710500e-06,1.032017e-06,-5.056513e-07
1.056500e+04,7.411528e-06,2.823051e-07,7.948693e-06
1.056600e+04,9.489468e-06,-1.032472e-06,1.370156e-05
1.056700e+04,1.223253e-05,1.826577e-07,5.482773e-06
1.056800e+04,1.421056e-05,1.658024e-06,-1.888297e-06
1.056900e+04,1.739654e-05,5.946376e-06,1.090225e-05
1.057000e+04,1.919515e-05,1.050817e-05,2.509613e-05
1.057100e+04,2.164330e-05,1.694044e-05,2.760594e-05
1.057200e+04,2.466934e-05,2.451300e-05,3.671688e-05
1.057300e+04,2.817767e-05,3.303813e-05,5.019034e-05
1.057400e+04,2.921536e-05,3.906887e-05,5.291813e-05
1.057500e+04,2.977457e-05,4.395394e-05,4.894107e-05
1.057600e+04,2.949752e-05,4.665474e-05,5.075684e-05
1.057700e+04,2.650208e-05,4.559988e-05,5.625802e-05
1.057800e+04,2.176640e-05,4.048730e-05,4.823505e-05
1.057900e+04,1.635110e-05,3.284049e-05,3.490624e-05
1.058000e+04,9.235300e-06,2.243223e-05,2.290552e-05
1.058100e+04,2.214367e-06,1.149291e-05,7.506985e-06
1.058200e+04,-5.401638e-06,-1.368957e-06,-5.737035e-06
1.058300e+04,-1.445538e-05,-1.576241e-05,-1.871382e-05
1.058400e+04,-2.180290e-05,-2.854164e-05,-3.046298e-05
1.058500e+04,-2.734861e-05,-3.921722e-05,-4.717843e-05
1.058600e+04,-3.188976e-05,-4.839799e-05,-6.795483e-05
1.058700e+04,-3.631955e-05,-5.591643e-05,-6.223874e-05
1.058800e+04,-4.034767e-05,-6.150913e-05,-5.691318e-05
1.058900e+04,-4.322961e-05,-6.345456e-05,-6.789136e-05
1.059000e+04,-4.206291e-05,-5.884159e-05,-6.824576e-05
1.059100e+04,-3.956861e-05,-5.122538e-05,-5.072686e-05
1.059200e+04,-3.621367e-05,-4.180560e-05,-4.024292e-05
1.059300e+04,-3.364367e-05,-3.340059e-05,-4.572056e-05
1.059400e+04,-2.801003e-05,-2.206031e-05,-4.153487e-05
1.059500e+04,-2.618132e-05,-1.549133e-05,-3.465257e-05
1.059600e+04,-2.354841e-05,-8.892466e-06,-1.844224e-05
1.059700e+04,-1.926228e-05,-2.492718e-06,-6.593607e-06
1.059800e+04,-1.527319e-05,1.798561e-06,-2.049429e-06
1.059900e+04,-1.283797e-05,2.617503e-06,4.540719e-06
1.060000e+04,-1.176574e-05,-1.397864e-07,1.205208e-05
1.060100e+04,-1.229552e-05,-5.485238e-06,1.317028e-06
1.060200e+04,-1.234614e-05,-1.103185e-05,-2.505501e-06
1.060300e+04,-1.415410e-05,-1.861520e-05,-1.350109e-05
1.060400e+04,-1.676161e-05,-2.607894e-05,-3.192872e-05
1.060500e+04,-1.691028e-05,-2.997244e-05,-3.592511e-05
1.060600e+04,-1.749496e-05,-3.297359e-05,-3.523718e-05
1.060700e+04,-1.652997e-05,-3.253540e-05,-3.052090e-05
1.060800e+04,-1.570969e-05,-3.076629e-05,-2.256788e-05
1.060900e+04,-1.486232e-05,-2.759545e-05,-1.587259e-05
1.061000e+04,-1.211231e-05,-2.115802e-05,-1.740791e-05
1.061100e+04,-1.094513e-05,-1.494274e-05,-9.699086e-06
1.061200e+04,-9.337108e-06,-7.905467e-06,2.969476e-07
1.061300e+04,-4.729983e-06,2.397940e-06,6.401122e-06
1.061400e+04,-2.171086e-06,9.441336e-06,6.817487e-06
1.061500e+04,-1.943147e-06,1.282662e-05,2.589707e-06
1.061600e+04,-1.627591e-06,1.511861e-05,3.725103e-06
1.061700e+04,-1.193604e-06,1.498133e-05,8.991084e-06
1.061800e+04,-1.815166e-06,1.156372e-05,8.613016e-06
1.061900e+04,-2.358017e-06,7.636816e-06,6.434356e-06
1.062000e+04,-5.640462e-06,-9.563039e-07,-5.308857e-06
1.062100e+04,-6.084009e-06,-6.902077e-06,-1.637802e-05
1.062200e+04,-7.102287e-06,-1.306036e-05,-2.408994e-05
1.062300e+04,-5.108617e-06,-1.611466e-05,-1.706757e-05
1.062400e+04,-4.038009e-06,-1.910023e-05,-1.591036e-05
1.062500e+04,-1.322939e-06,-1.890437e-05,-1.529807e-05
1.062600e+04,1.153082e-06,-1.717829e-05,-1.176687e-05
1.062700e+04,5.839081e-06,-1.072473e-05,-3.487612e-06
1.062800e+04,9.205750e-06,-3.837362e-06,-8.651339e-06
1.062900e+04,1.534899e-05,7.634859e-06,3.031491e-06
1.063000e+04,2.127092e-05,1.934702e-05,2.923099e-05
1.063100e+04,2.846558e-05,3.271857e-05,4.156717e-05
1.063200e+04,3.305350e-05,4.316627e-05,5.077358e-05
1.063300e+04,3.652468e-05,5.183362e-05,6.403087e-05
1.063400e+04,3.822881e-05,5.710197e-05,7.443496e-05
1.063500e+04,3.986934e-05,6.077073e-05,7.491365e-05
1.063600e+04,3.735734e-05,5.779577e-05,6.562675e-05
1.063700e+04,3.471146e-05,5.301673e-05,5.573211e-05
1.063800e+04,2.973835e-05,4.375710e-05,4.814781e-05
1.063900e+04,2.162813e-05,3.038043e-05,3.837650e-05
1.064000e+04,1.371443e-05,1.630048e-05,2.212270e-05
1.064100e+04,4.527579e-06,5.736529e-07,6.771918e-06
1.064200e+04,-2.329814e-06,-1.179535e-05,-1.578295e-05
1.064300e+04,-9.407302e-06,-2.390030e-05,-3.985679e-05
1.064400e+04,-1.513417e-05,-3.251012e-05,-4.088246e-05
1.064500e+04,-1.934938e-05,-3.845897e-05,-3.942326e-05
1.064600e+04,-2.021531e-05,-3.890422e-05,-4.093303e-05
1.064700e+04,-2.112777e-05,-3.857936e-05,-4.303847e-05
1.064800e+04,-2.022397e-05,-3.415244e-05,-4.160456e-05
1.064900e+04,-1.689726e-05,-2.582071e-05,-2.908653e-05
1.065000e+04,-1.164942e-05,-1.501478e-05,-1.480116e-05
1.065100e+04,-7.025556e-06,-4.586802e-06,-1.595759e-05
1.065200e+04,-4.409242e-06,3.361663e-06,-1.021391e-05
1.065300e+04,-1.448619e-06,1.019837e-05,8.744433e-06
1.065400e+04,6.800328e-07,1.459506e-05,1.684305e-05
1.065500e+04,4.076084e-06,1.902488e-05,2.501208e-05
1.065600e+04,3.040529e-06,1.701536e-05,1.774795e-05
1.065700e+04,2.570799e-06,1.428569e-05,1.105133e-05
1.065800e+04,2.622112e-06,1.110726e-05,9.464546e-06
1.065900e+04,1.099216e-06,5.295438e-06,3.239167e-06
1.066000e+04,6.483212e-07,5.431109e-07,5.093452e-06
1.066100e+04,1.766453e-07,-4.213255e-06,1.978851e-07
1.066200e+04,8.322463e-07,-6.990314e-06,-4.978066e-06
1.066300e+04,8.193531e-07,-9.481159e-06,-5.588652e-06
1.066400e+04,-8.016737e-08,-1.140056e-05,-6.926769e-06
1.066500e+04,7.267714e-07,-9.941223e-06,-1.073254e-05
1.066600e+04,2.629800e-06,-6.113876e-06,-6.017637e-06
1.066700e+04,4.771188e-06,-9.470442e-07,5.088436e-06
1.066800e+04,7.106079e-06,5.341255e-06,1.550936e-05
1.066900e+04,8.529749e-06,1.076003e-05,2.381193e-05
1.067000e+04,9.101420e-06,1.493753e-05,2.266750e-05
1.067100e+04,1.009701e-05,1.959440e-05,1.853632e-05
1.067200e+04,8.710275e-06,2.004328e-05,1.479602e-05
1.067300e+04,7.663850e-06,2.006410e-05,1.259505e-05
1.067400e+04,4.852351e-06,1.651248e-05,1.562436e-05
1.067500e+04,1.104128e-06,1.144458e-05,2.066395e-05
1.067600e+04,-3.026486e-06,5.167132e-06,1.402015e-05
1.067700e+04,-7.356224e-06,-2.305400e-06,4.529602e-06
1.067800e+04,-1.206043e-05,-1.107585e-05,-5.312048e-06
1.067900e+04,-1.674676e-05,-1.980828e-05,-1.923004e-05
1.068000e+04,-2.139166e-05,-2.820889e-05,-3.547934e-05
1.068100e+04,-2.563325e-05,-3.473059e-05,-4.433047e-05
1.068200e+04,-2.826235e-05,-3.886296e-05,-4.754131e-05
1.068300e+04,-3.013706e-05,-4.068992e-05,-4.539453e-05
1.068400e+04,-3.184719e-05,-4.171150e-05,-4.712203e-05
1.068500e+04,-3.086389e-05,-3.890659e-05,-4.122785e-05
1.068600e+04,-3.077800e-05,-3.693215e-05,-3.739726e-05
1.068700e+04,-2.917880e-05,-3.309597e-05,-3.581081e-05
1.068800e+04,-2.809957e-05,-2.945458e-05,-3.822425e-05
1.068900e+04,-2.626906e-05,-2.544588e-05,-3.773893e-05
1.069000e+04,-2.424682e-05,-2.082764e-05,-2.664778e-05
1.069100e+04,-2.158000e-05,-1.664293e-05,-2.324434e-05
1.069200e+04,-1.920811e-05,-1.337276e-05,-1.937083e-05
1.069300e+04,-1.695016e-05,-1.175511e-05,-1.751381e-05
1.069400e+04,-1.629154e-05,-1.201960e-05,-1.164572e-05
1.069500e+04,-1.525107e-05,-1.231299e-05,-1.751845e-06
1.069600e+04,-1.437023e-05,-1.286572e-05,-2.197739e-06
1.069700e+04,-1.461340e-05,-1.487887e-05,-1.091057e-05
1.069800e+04,-1.558442e-05,-1.719315e-05,-2.159938e-05
1.069900e+04,-1.526003e-05,-1.849023e-05,-2.275788e-05
1.070000e+04,-1.362789e-05,-1.790855e-05,-1.418702e-05
1.070100e+04,-1.253117e-05,-1.654639e-05,-1.167878e-05
1.070200e+04,-1.035767e-05,-1.340358e-05,-1.864018e-05
1.070300e+04,-7.696379e-06,-9.445865e-06,-2.165533e-05
1.070400e+04,-5.326138e-06,-4.858888e-06,-8.773382e-06
1.070500e+04,-1.394065e-06,1.323335e-06,1.149785e-06
1.070600e+04,3.350234e-06,7.549180e-06,6.681346e-06
1.070700e+04,7.013048e-06,1.240631e-05,1.035968e-05
1.070800e+04,1.089129e-05,1.645390e-05,6.371001e-06
1.070900e+04,1.519869e-05,2.068134e-05,1.576249e-05
1.071000e+04,2.014221e-05,2.459065e-05,2.799778e-05
1.071100e+04,2.529389e-05,2.785214e-05,3.088649e-05
1.071200e+04,2.778440e-05,2.800321e-05,3.366010e-05
1.071300e+04,3.071929e-05,2.981060e-05,4.313325e-05
1.071400e+04,3.181633e-05,2.943329e-05,3.953518e-05
1.071500e+04,3.307822e-05,2.998740e-05,4.311028e-05
1.071600e+04,3.386382e-05,3.150194e-05,5.033421e-05
1.071700e+04,3.466186e-05,3.283365e-05,5.445918e-05
1.071800e+04,3.254816e-05,3.228616e-05,5.266070e-05
1.071900e+04,2.988156e-05,3.170996e-05,4.917867e-05
1.072000e+04,2.730211e-05,3.168469e-05,5.372746e-05
1.072100e+04,2.372343e-05,3.110047e-05,4.310151e-05
1.072200e+04,1.578558e-05,2.515040e-05,3.487162e-05
1.072300e+04,7.767402e-06,1.926473e-05,2.294967e-05
1.072400e+04,-1.516872e-06,1.089456e-05,4.884391e-06
1.072500e+04,-1.060946e-05,1.406925e-06,-6.450713e-06
1.072600e+04,-2.019625e-05,-9.959772e-06,-2.465913e-05
1.072700e+04,-3.034476e-05,-2.354005e-05,-2.862980e-05
1.072800e+04,-3.924405e-05,-3.709266e-05,-4.521309e-05
1.072900e+04,-4.665246e-05,-4.985255e-05,-7.313239e-05
1.073000e+04,-5.345536e-05,-6.253508e-05,-8.856463e-05
1.073100e+04,-5.822206e-05,-7.316742e-05,-9.641186e-05
1.073200e+04,-6.266170e-05,-8.301449e-05,-1.076659e-04
1.073300e+04,-6.265460e-05,-8.666124e-05,-1.076719e-04
1.073400e+04,-6.162812e-05,-8.612884e-05,-9.555790e-05
1.073500e+04,-5.612480e-05,-7.971913e-05,-8.660646e-05
1.073600e+04,-4.975464e-05,-7.039638e-05,-8.181355e-05
1.073700e+04,-4.107261e-05,-5.688495e-05,-6.129462e-05
1.073800e+04,-3.090162e-05,-4.026646e-05,-3.970858e-05
1.073900e+04,-2.052376e-05,-2.282935e-05,-2.297100e-05
1.074000e+04,-9.508897e-06,-4.329687e-06,4.144724e-06
1.074100e+04,6.464524e-07,1.293848e-05,2.422688e-05
1.074200e+04,8.515441e-06,2.647235e-05,3.049954e-05
1.074300e+04,1.468084e-05,3.680196e-05,4.732708e-05
1.074400e+04,1.955090e-05,4.350587e-05,5.867984e-05
1.074500e+04,2.114917e-05,4.489722e-05,5.620168e-05
1.074600e+04,1.952985e-05,4.043125e-05,5.403988e-05
1.074700e+04,1.675463e-05,3.345860e-05,4.786435e-05
1.074800e+04,1.338616e-05,2.361588e-05,2.865765e-05
1.074900e+04,6.973186e-06,1.006614e-05,3.465563e-06
1.075000e+04,1.383768e-06,-3.117270e-06,-3.895943e-06
1.075100e+04,-6.423810e-06,-1.743532e-05,-1.231502e-05
1.075200e+04,-1.349240e-05,-3.042811e-05,-2.391869e-05
1.075300e+04,-1.930536e-05,-4.066614e-05,-3.289714e-05
1.075400e+04,-2.322664e-05,-4.554493e-05,-5.453470e-05
1.075500e+04,-2.529509e-05,-4.609436e-05,-6.707665e-05
1.075600e+04,-2.598112e-05,-4.374558e-05,-5.348211e-05
1.075700e+04,-2.453450e-05,-3.676841e-05,-4.191163e-05
1.075800e+04,-2.150613e-05,-2.714999e-05,-3.253974e-05
1.075900e+04,-1.847399e-05,-1.743700e-05,-1.769611e-05
1.076000e+04,-1.505426e-05,-7.753826e-06,-8.047201e-06
1.076100e+04,-1.301761e-05,-4.948413e-07,-2.362660e-06
1.076200e+04,-1.082249e-05,6.161382e-06,1.919587e-07
1.076300e+04,-8.450996e-06,1.135298e-05,8.617524e-06
1.076400e+04,-8.565787e-06,1.159743e-05,6.695498e-06
1.076500e+04,-8.127564e-06,1.031196e-05,5.209887e-06
1.076600e+04,-9.033384e-06,5.464493e-06,1.249691e-05
1.076700e+04,-1.221983e-05,-3.366391e-06,6.045439e-06
1.076800e+04,-1.603705e-05,-1.367931e-05,-1.193546e-05
1.076900e+04,-1.936303e-05,-2.427454e-05,-2.445107e-05
1.077000e+04,-2.300996e-05,-3.493392e-05,-3.707424e-05
1.077100e+04,-2.591421e-05,-4.298370e-05,-5.252285e-05
1.077200e+04,-2.863073e-05,-4.923254e-05,-5.769623e-05
1.077300e+04,-2.929527e-05,-5.077708e-05,-5.257406e-05
1.077400e+04,-2.615321e-05,-4.600859e-05,-4.087178e-05
1.077500e+04,-2.231550e-05,-3.938984e-05,-3.570204e-05
1.077600e+04,-1.822820e-05,-3.016241e-05,-3.533361e-05
1.077700e+04,-1.408002e-05,-2.019432e-05,-3.336355e-05
1.077800e+04,-7.753006e-06,-7.479854e-06,-2.067795e-05
1.077900e+04,-1.535281e-06,4.873896e-06,-1.048116e-05
1.078000e+04,3.670752e-06,1.582558e-05,6.140704e-06
1.078100e+04,8.263050e-06,2.450049e-05,3.029246e-05
1.078200e+04,1.458605e-05,3.323923e-05,3.392786e-05
1.078300e+04,1.930571e-05,3.903106e-05,3.005538e-05
1.078400e+04,2.183277e-05,4.011097e-05,3.784425e-05
1.078500e+04,2.345949e-05,3.892645e-05,5.090887e-05
1.078600e+04,2.399000e-05,3.490624e-05,5.420697e-05
1.078700e+04,2.348833e-05,2.919918e-05,3.938141e-05
1.078800e+04,2.372393e-05,2.425388e-05,3.586646e-05
1.078900e+04,2.189272e-05,1.710450e-05,3.268161e-05
1.079000e+04,1.939838e-05,1.025301e-05,1.645365e-05
1.079100e+04,1.574948e-05,3.222388e-06,1.086098e-05
1.079200e+04,1.330345e-05,-9.623229e-07,1.058789e-05
1.079300e+04,1.040828e-05,-3.418138e-06,2.251898e-06
1.079400e+04,8.385951e-06,-3.245519e-06,-1.872156e-06
1.079500e+04,6.658354e-06,-1.607952e-06,2.639788e-06
1.079600e+04,5.645579e-06,1.549719e-06,-8.409417e-07
1.079700e+04,4.533323e-06,5.586023e-06,9.818117e-07
1.079800e+04,3.687306e-06,9.281583e-06,9.336660e-06
1.079900e+04,2.031841e-06,1.133897e-05,2.226278e-06
1.080000e+04,-5.327192e-07,1.111952e-05,4.646500e-06
1.080100e+04,-2.903639e-06,9.870671e-06,6.004168e-06
1.080200e+04,-5.159296e-06,7.153222e-06,-7.168344e-06
1.080300e+04,-6.945263e-06,3.363815e-06,-8.705474e-06
1.080400e+04,-8.929492e-06,-2.234997e-06,-9.983779e-06
1.080500e+04,-1.069859e-05,-8.007530e-06,-1.776081e-05
1.080600e+04,-1.252692e-05,-1.450738e-05,-1.301285e-05
1.080700e+04,-1.396259e-05,-2.017362e-05,-8.026016e-06
1.080800e+04,-1.454341e-05,-2.395172e-05,-1.920550e-05
1.080900e+04,-1.491733e-05,-2.658817e-05,-3.073492e-05
1.081000e+04,-1.572967e-05,-2.844620e-05,-3.180602e-05
1.081100e+04,-1.427806e-05,-2.657918e-05,-2.884422e-05
1.081200e+04,-1.201565e-05,-2.281628e-05,-1.718670e-05
1.081300e+04,-9.336909e-06,-1.713819e-05,-8.746641e-06
1.081400e+04,-6.733681e-06,-1.066668e-05,-8.844009e-06
1.081500e+04,-7.699384e-06,-7.337194e-06,-6.005462e-06
1.081600e+04,-5.251109e-06,-8.702777e-07,4.654290e-06
1.081700e+04,-4.071551e-06,3.689959e-06,7.449732e-07
1.081800e+04,-2.987949e-06,7.821703e-06,-2.320060e-06
1.081900e+04,-2.818942e-06,9.334261e-06,8.167888e-06
1.082000e+04,-2.658686e-06,9.872842e-06,7.690831e-06
1.082100e+04,-2.915230e-06,8.276945e-06,5.953770e-06
1.082200e+04,-5.316796e-06,3.853670e-06,3.748004e-06
1.082300e+04,-7.846312e-06,-1.877141e-06,-3.657707e-06
1.082400e+04,-9.554132e-06,-6.928692e-06,-5.191572e-06
1.082500e+04,-1.145451e-05,-1.300676e-05,-2.173583e-06
1.082600e+04,-1.397008e-05,-1.967674e-05,-1.236990e-05
1.082700e+04,-1.677145e-05,-2.615305e-05,-3.580109e-05
1.082800e+04,-1.852662e-05,-3.026737e-05,-3.505153e-05
1.082900e+04,-1.882571e-05,-3.089886e-05,-2.255479e-05
1.083000e+04,-1.958254e-05,-3.091795e-05,-3.255145e-05
1.083100e+04,-1.867456e-05,-2.794394e-05,-3.316893e-05
1.083200e+04,-1.825876e-05,-2.525442e-05,-2.085122e-05
1.083300e+04,-1.704212e-05,-2.015883e-05,-2.163826e-05
1.083400e+04,-1.539198e-05,-1.438540e-05,-1.874183e-05
1.083500e+04,-1.228351e-05,-7.413388e-06,-1.183108e-05
1.083600e+04,-8.829136e-06,-1.184840e-06,-1.027769e-05
1.083700e+04,-5.896100e-06,3.576132e-06,-5.533792e-06
1.083800e+04,-5.828981e-06,4.310540e-06,1.025480e-06
1.083900e+04,-3.988191e-06,5.854283e-06,7.447481e-06
1.084000e+04,-4.450109e-06,3.489906e-06,-5.104743e-07
1.084100e+04,-4.358270e-06,1.335330e-06,1.258775e-06
1.084200e+04,-3.153636e-06,-6.358089e-07,6.643228e-07
1.084300e+04,-4.602521e-06,-6.092179e-06,-4.576560e-06
1.084400e+04,-5.932627e-06,-1.115772e-05,-8.044440e-06
1.084500e+04,-6.752276e-06,-1.560389e-05,-1.103221e-05
1.084600e+04,-8.930787e-06,-2.028612e-05,-1.337203e-05
1.084700e+04,-9.529203e-06,-2.209564e-05,-1.845612e-05
1.084800e+04,-9.891293e-06,-2.218458e-05,-1.600629e-05
1.084900e+04,-9.265498e-06,-1.920090e-05,-9.632066e-06
1.085000e+04,-8.187779e-06,-1.499336e-05,-4.444897e-06
1.085100e+04,-8.290007e-06,-1.152158e-05,-5.830658e-06
1.085200e+04,-7.710694e-06,-6.816859e-06,-1.225138e-05
1.085300e+04,-6.751844e-06,-1.405878e-06,-8.321805e-06
1.085400e+04,-5.427065e-06,3.212505e-06,-1.003444e-07
1.085500e+04,-5.751884e-06,5.202098e-06,-4.558798e-06
1.085600e+04,-5.432667e-06,5.837845e-06,-6.288525e-06
1.085700e+04,-4.772259e-06,5.764177e-06,-7.564239e-06
1.085800e+04,-5.316809e-06,3.503788e-06,-1.141247e-05
1.085900e+04,-5.123542e-06,9.906766e-08,-1.111563e-05
1.086000e+04,-5.698802e-06,-4.514257e-06,-1.535986e-05
1.086100e+04,-5.881323e-06,-9.452510e-06,-1.617198e-05
1.086200e+04,-4.188006e-06,-1.172488e-05,-1.388651e-05
1.086300e+04,-4.617201e-06,-1.585565e-05,-1.672338e-05
1.086400e+04,-3.109565e-06,-1.675986e-05,-8.033892e-06
1.086500e+04,-1.219908e-06,-1.570533e-05,-6.034507e-06
1.086600e+04,2.729648e-06,-1.103393e-05,-3.988558e-06
1.086700e+04,6.350378e-06,-5.376497e-06,-2.657458e-06
1.086800e+04,1.160715e-05,4.134278e-06,6.278197e-06
1.086900e+04,1.429206e-05,1.141397e-05,2.476602e-05
1.087000e+04,1.587021e-05,1.785125e-05,3.768484e-05
1.087100e+04,1.771224e-05,2.488181e-05,3.749397e-05
1.087200e+04,1.773721e-05,2.932601e-05,4.043227e-05
1.087300e+04,1.605347e-05,3.069238e-05,4.259342e-05
1.087400e+04,1.398807e-05,3.089504e-05,3.611857e-05
1.087500e+04,9.987839e-06,2.705036e-05,2.247883e-05
1.087600e+04,5.150431e-06,2.114197e-05,9.906272e-06
1.087700e+04,3.713833e-07,1.431559e-05,1.887165e-06
1.087800e+04,-4.451090e-06,5.502639e-06,-4.523410e-06
1.087900e+04,-9.845567e-06,-5.595697e-06,-1.200801e-05
1.088000e+04,-1.454121e-05,-1.624682e-05,-2.778717e-05
1.088100e+04,-1.785967e-05,-2.585555e-05,-3.766565e-05
1.088200e+04,-2.075689e-05,-3.443850e-05,-4.250555e-05
1.088300e+04,-2.217469e-05,-4.017742e-05,-5.664683e-05
1.088400e+04,-2.244963e-05,-4.349469e-05,-5.802309e-05
1.088500e+04,-1.962635e-05,-4.180820e-05,-4.742470e-05
1.088600e+04,-1.620427e-05,-3.729968e-05,-4.068508e-05
1.088700e+04,-9.687946e-06,-2.714482e-05,-2.623272e-05
1.088800e+04,-1.888587e-06,-1.405030e-05,-7.290602e-06
1.088900e+04,6.587992e-06,5.908579e-07,9.267677e-06
1.089000e+04,1.446103e-05,1.530822e-05,2.604705e-05
1.089100e+04,2.109116e-05,2.922556e-05,4.730191e-05
1.089200e+04,2.755393e-05,4.234443e-05,5.484806e-05
1.089300e+04,3.286924e-05,5.299681e-05,6.839052e-05
1.089400e+04,3.560884e-05,5.954437e-05,7.513022e-05
1.089500e+04,3.421857e-05,5.984481e-05,6.763821e-05
1.089600e+04,3.206036e-05,5.679413e-05,7.184298e-05
1.089700e+04,2.729702e-05,4.946512e-05,5.924396e-05
1.089800e+04,2.005086e-05,3.710954e-05,3.757805e-05
1.089900e+04,1.293000e-05,2.364159e-05,2.858688e-05
1.090000e+04,5.022657e-06,8.718188e-06,1.417536e-05
1.090100e+04,-3.407799e-06,-7.198195e-06,-2.290213e-06
1.090200e+04,-1.224655e-05,-2.287045e-05,-1.811780e-05
1.090300e+04,-2.165867e-05,-3.872791e-05,-4.509791e-05
1.090400e+04,-2.912365e-05,-5.103565e-05,-6.654153e-05
1.090500e+04,-3.425438e-05,-5.917186e-05,-6.391944e-05
1.090600e+04,-3.857233e-05,-6.336824e-05,-6.760245e-05
1.090700e+04,-4.049980e-05,-6.353302e-05,-7.469096e-05
1.090800e+04,-4.167318e-05,-6.136225e-05,-7.121599e-05
1.090900e+04,-4.055487e-05,-5.453304e-05,-6.037916e-05
1.091000e+04,-3.696741e-05,-4.409261e-05,-4.938921e-05
1.091100e+04,-3.307976e-05,-3.246456e-05,-4.494331e-05
1.091200e+04,-2.888818e-05,-2.118365e-05,-3.005049e-05
1.091300e+04,-2.534736e-05,-1.196549e-05,-2.085165e-05
1.091400e+04,-2.240520e-05,-3.861308e-06,-8.514244e-06
1.091500e+04,-1.888808e-05,2.989896e-06,9.151684e-06
1.091600e+04,-1.795134e-05,3.912794e-06,1.005621e-05
1.091700e+04,-1.619002e-05,4.458633e-06,4.956332e-06
1.091800e+04,-1.543652e-05,9.415074e-07,-2.320291e-06
1.091900e+04,-1.746380e-05,-6.828510e-06,-1.231900e-05
1.092000e+04,-1.905463e-05,-1.600755e-05,-2.446081e-05
1.092100e+04,-2.110628e-05,-2.554674e-05,-2.940993e-05
1.092200e+04,-2.127216e-05,-3.286052e-05,-3.049215e-05
1.092300e+04,-2.064264e-05,-3.884642e-05,-3.941493e-05
1.092400e+04,-2.085565e-05,-4.447374e-05,-5.005264e-05
1.092500e+04,-1.957260e-05,-4.577502e-05,-4.153445e-05
1.092600e+04,-1.725896e-05,-4.329862e-05,-3.792160e-05
1.092700e+04,-1.333175e-05,-3.710438e-05,-3.485898e-05
1.092800e+04,-8.467648e-06,-2.728057e-05,-2.209628e-05
1.092900e+04,-3.297977e-06,-1.486413e-05,-6.449139e-06
1.093000e+04,2.381869e-06,-3.335590e-07,1.447496e-05
1.093100e+04,6.509063e-06,1.263065e-05,2.181290e-05
1.093200e+04,1.057333e-05,2.587340e-05,2.387085e-05
1.093300e+04,1.320471e-05,3.628890e-05,2.929635e-05
1.093400e+04,1.360570e-05,4.229947e-05,4.545722e-05
1.093500e+04,1.174154e-05,4.294216e-05,5.102492e-05
1.093600e+04,8.451202e-06,3.945841e-05,4.877032e-05
1.093700e+04,4.785642e-06,3.278994e-05,4.178615e-05
1.093800e+04,-1.225847e-06,2.065311e-05,2.406683e-05
1.093900e+04,-9.117204e-06,4.771072e-06,1.544236e-06
1.094000e+04,-1.747056e-05,-1.303188e-05,-2.254771e-05
1.094100e+04,-2.538954e-05,-3.123314e-05,-3.270930e-05
1.094200e+04,-3.392002e-05,-4.994414e-05,-4.672168e-05
1.094300e+04,-4.097592e-05,-6.555435e-05,-7.495300e-05
1.094400e+04,-4.531708e-05,-7.591666e-05,-8.761180e-05
1.094500e+04,-4.897248e-05,-8.238093e-05,-9.467275e-05
1.094600e+04,-5.023429e-05,-8.364336e-05,-9.392338e-05
1.094700e+04,-4.810795e-05,-7.808959e-05,-7.494761e-05
1.094800e+04,-4.521333e-05,-6.898610e-05,-6.899065e-05
1.094900e+04,-3.965914e-05,-5.567799e-05,-6.322007e-05
1.095000e+04,-3.248615e-05,-3.919576e-05,-5.000754e-05
1.095100e+04,-2.659173e-05,-2.352007e-05,-2.968196e-05
1.095200e+04,-2.037111e-05,-8.375938e-06,-1.148205e-05
1.095300e+04,-1.320493e-05,7.144570e-06,1.379653e-06
1.095400e+04,-9.398914e-06,1.683567e-05,1.661996e-05
1.095500e+04,-5.032034e-06,2.425182e-05,2.711381e-05
1.095600e+04,-4.959325e-06,2.404675e-05,2.952936e-05
1.095700e+04,-5.894275e-06,2.032041e-05,2.677302e-05
1.095800e+04,-6.795983e-06,1.421749e-05,1.452367e-05
1.095900e+04,-1.050350e-05,3.710984e-06,4.695883e-06
1.096000e+04,-1.548117e-05,-1.012820e-05,-8.949220e-06
1.096100e+04,-2.252586e-05,-2.680788e-05,-2.236933e-05
1.096200e+04,-2.677918e-05,-3.944721e-05,-3.299860e-05
1.096300e+04,-3.253924e-05,-5.256603e-05,-4.698239e-05
1.096400e+04,-3.726224e-05,-6.291067e-05,-5.540573e-05
1.096500e+04,-3.983693e-05,-6.843600e-05,-6.048030e-05
1.096600e+04,-4.120032e-05,-7.015880e-05,-6.391635e-05
1.096700e+04,-4.172508e-05,-6.787079e-05,-6.607540e-05
1.096800e+04,-4.065161e-05,-6.102965e-05,-7.086695e-05
1.096900e+04,-3.873197e-05,-5.219804e-05,-7.149995e-05
1.097000e+04,-3.643303e-05,-4.186267e-05,-6.097263e-05
1.097100e+04,-3.176398e-05,-2.754448e-05,-4.508077e-05
1.097200e+04,-2.644722e-05,-1.415096e-05,-1.994008e-05
1.097300e+04,-2.236526e-05,-3.271744e-06,-8.821881e-06
1.097400e+04,-1.830583e-05,5.488464e-06,-4.239894e-06
1.097500e+04,-1.324840e-05,1.314425e-05,2.903419e-06
1.097600e+04,-1.040511e-05,1.516226e-05,3.314197e-07
1.097700e+04,-7.005522e-06,1.520007e-05,3.718647e-06
1.097800e+04,-7.904317e-06,7.772726e-06,1.009447e-06
1.097900e+04,-8.479012e-06,-7.847780e-07,-4.074599e-06
1.098000e+04,-7.610427e-06,-8.241627e-06,-7.214730e-06
1.098100e+04,-7.754365e-06,-1.688964e-05,-1.017018e-05
1.098200e+04,-8.498373e-06,-2.510545e-05,-2.346478e-05
1.098300e+04,-8.294503e-06,-3.029421e-05,-2.791132e-05
1.098400e+04,-6.125985e-06,-3.127045e-05,-2.277842e-05
1.098500e+04,-2.692531e-06,-2.810517e-05,-1.881386e-05
1.098600e+04,2.017117e-06,-2.098348e-05,-1.289241e-05
1.098700e+04,7.606799e-06,-1.010738e-05,-3.658671e-06
1.098800e+04,1.295553e-05,2.492834e-06,1.294549e-05
1.098900e+04,1.852961e-05,1.659832e-05,1.955221e-05
1.099000e+04,2.561352e-05,3.287156e-05,3.561021e-05
1.099100e+04,3.278551e-05,4.863044e-05,5.153207e-05
1.099200e+04,3.963899e-05,6.274241e-05,5.970565e-05
1.099300e+04,4.263773e-05,7.002126e-05,7.261462e-05
1.099400e+04,4.528613e-05,7.468516e-05,7.841189e-05
1.099500e+04,4.653405e-05,7.459902e-05,7.851708e-05
1.099600e+04,4.626893e-05,7.064123e-05,7.326190e-05
1.099700e+04,4.396205e-05,6.179651e-05,5.923049e-05
1.099800e+04,4.130270e-05,5.152985e-05,5.837642e-05
1.099900e+04,3.680189e-05,3.782663e-05,5.142062e-05
1.100000e+04,3.327562e-05,2.549115e-05,3.140606e-05
1.100100e+04,2.838389e-05,1.246185e-05,1.200154e-05
1.100200e+04,2.388208e-05,1.972462e-06,8.331930e-06
1.100300e+04,2.064527e-05,-4.921461e-06,2.793527e-06
1.100400e+04,1.981969e-05,-5.897093e-06,-1.397348e-06
1.100500e+04,1.829684e-05,-5.130633e-06,6.988904e-06
1.100600e+04,1.942594e-05,7.538122e-07,9.739868e-06
1.100700e+04,1.909266e-05,7.470775e-06,7.933112e-06
1.100800e+04,2.080649e-05,1.765966e-05,2.335422e-05
1.100900e+04,2.375381e-05,2.987319e-05,4.228868e-05
1.101000e+04,2.568374e-05,4.038712e-05,4.497110e-05
1.101100e+04,2.699644e-05,4.898039e-05,4.814561e-05
1.101200e+04,2.690471e-05,5.357347e-05,5.377763e-05
1.101300e+04,2.436214e-05,5.348351e-05,5.180477e-05
1.101400e+04,2.105285e-05,4.945119e-05,4.269069e-05
1.101500e+04,1.625633e-05,4.065313e-05,3.501633e-05
1.101600e+04,8.918005e-06,2.671468e-05,2.513593e-05
1.101700e+04,1.193035e-06,1.037481e-05,3.611317e-06
1.101800e+04,-7.167941e-06,-8.291649e-06,-5.752115e-06
1.101900e+04,-1.528098e-05,-2.539675e-05,-2.322529e-05
1.102000e+04,-2.323651e-05,-4.190583e-05,-4.542055e-05
1.102100e+04,-2.985589e-05,-5.542204e-05,-5.388179e-05
1.102200e+04,-3.499092e-05,-6.455003e-05,-6.523933e-05
1.102300e+04,-3.817994e-05,-6.921867e-05,-7.013423e-05
1.102400e+04,-3.809088e-05,-6.700422e-05,-6.666146e-05
1.102500e+04,-3.631743e-05,-6.059466e-05,-7.003887e-05
1.102600e+04,-3.285382e-05,-4.979712e-05,-6.166756e-05
1.102700e+04,-2.791601e-05,-3.672449e-05,-4.455814e-05
1.102800e+04,-2.240356e-05,-2.197936e-05,-2.813295e-05
1.102900e+04,-1.811502e-05,-9.426449e-06,-1.516868e-05
1.103000e+04,-1.234561e-05,3.650838e-06,-3.036953e-06
1.103100e+04,-8.433934e-06,1.266903e-05,1.218335e-05
1.103200e+04,-3.858067e-06,1.980194e-05,2.067709e-05
1.103300e+04,-1.000641e-06,2.407243e-05,1.798819e-05
1.103400e+04,-6.825532e-07,2.176729e-05,2.253933e-05
1.103500e+04,-2.068730e-06,1.544681e-05,1.802641e-05
1.103600e+04,-3.695895e-06,7.778692e-06,2.998346e-06
1.103700e+04,-7.804915e-06,-4.322419e-06,-8.503673e-06
1.103800e+04,-1.118216e-05,-1.545212e-05,-2.280682e-05
1.103900e+04,-1.320891e-05,-2.559057e-05,-3.134713e-05
1.104000e+04,-1.464966e-05,-3.388628e-05,-3.320901e-05
1.104100e+04,-1.481377e-05,-3.917988e-05,-3.232653e-05
1.104200e+04,-1.283787e-05,-3.956809e-05,-2.959711e-05
1.104300e+04,-1.114664e-05,-3.846114e-05,-2.601318e-05
1.104400e+04,-7.451883e-06,-3.177023e-05,-1.841118e-05
1.104500e+04,-2.503254e-06,-2.144870e-05,-1.937869e-05
1.104600e+04,2.637610e-06,-8.563157e-06,-1.535663e-05
1.104700e+04,1.009098e-05,8.550319e-06,9.121446e-06
1.104800e+04,1.643242e-05,2.467942e-05,2.251258e-05
1.104900e+04,2.152965e-05,3.840219e-05,2.732393e-05
1.105000e+04,2.462376e-05,4.748885e-05,4.630698e-05
1.105100e+04,2.845867e-05,5.609561e-05,6.500485e-05
1.105200e+04,3.048449e-05,5.951340e-05,7.555034e-05
1.105300e+04,2.918699e-05,5.653170e-05,6.458615e-05
1.105400e+04,2.649507e-05,4.882282e-05,4.818894e-05
1.105500e+04,2.150004e-05,3.727050e-05,4.299256e-05
1.105600e+04,1.680448e-05,2.606446e-05,3.518732e-05
1.105700e+04,1.004650e-05,1.134100e-05,2.293416e-05
1.105800e+04,2.961973e-06,-4.019064e-06,6.172158e-06
1.105900e+04,-4.549458e-06,-1.940648e-05,-2.018099e-05
1.106000e+04,-1.070628e-05,-3.207997e-05,-3.221252e-05
1.106100e+04,-1.464837e-05,-3.976380e-05,-4.003281e-05
1.106200e+04,-1.661395e-05,-4.147768e-05,-5.045561e-05
1.106300e+04,-1.764848e-05,-4.043957e-05,-4.207264e-05
1.106400e+04,-1.864864e-05,-3.706507e-05,-3.868292e-05
1.106500e+04,-1.755444e-05,-2.941307e-05,-3.301236e-05
1.106600e+04,-1.580265e-05,-2.053502e-05,-1.834788e-05
1.106700e+04,-1.436913e-05,-1.190490e-05,-1.744975e-05
1.106800e+04,-1.242727e-05,-2.823306e-06,-1.934827e-05
1.106900e+04,-1.065435e-05,4.493729e-06,-1.044313e-05
1.107000e+04,-7.749333e-06,1.123136e-05,5.443474e-06
1.107100e+04,-7.129586e-06,1.327504e-05,8.393586e-06
1.107200e+04,-7.901609e-06,1.122470e-05,7.465822e-06
1.107300e+04,-8.284682e-06,8.096685e-06,1.044283e-06
1.107400e+04,-1.024211e-05,-3.878548e-07,-1.263928e-05
1.107500e+04,-1.343951e-05,-1.080626e-05,-2.205278e-05
1.107600e+04,-1.640781e-05,-2.186210e-05,-2.088501e-05
1.107700e+04,-1.812904e-05,-3.033205e-05,-2.645523e-05
1.107800e+04,-1.875928e-05,-3.625134e-05,-4.032381e-05
1.107900e+04,-1.792059e-05,-3.852134e-05,-4.235167e-05
1.108000e+04,-1.545905e-05,-3.722518e-05,-3.299732e-05
1.108100e+04,-1.115850e-05,-3.122412e-05,-2.803145e-05
1.108200e+04,-6.236671e-06,-2.311083e-05,-2.330218e-05
1.108300e+04,-7.443537e-07,-1.269400e-05,-1.432360e-05
1.108400e+04,6.848230e-06,1.059226e-06,-1.631793e-06
1.108500e+04,1.555029e-05,1.609846e-05,1.855627e-05
1.108600e+04,2.194888e-05,2.921892e-05,3.635540e-05
1.108700e+04,2.897743e-05,4.257882e-05,4.647668e-05
1.108800e+04,3.355850e-05,5.134035e-05,5.468366e-05
1.108900e+04,3.739640e-05,5.752615e-05,6.512070e-05
1.109000e+04,3.897989e-05,5.916703e-05,5.821416e-05
1.109100e+04,3.882443e-05,5.773117e-05,5.314400e-05
1.109200e+04,3.777348e-05,5.293499e-05,5.839561e-05
1.109300e+04,3.641469e-05,4.693643e-05,6.005496e-05
1.109400e+04,3.373006e-05,3.809935e-05,4.636958e-05
1.109500e+04,3.002512e-05,2.788412e-05,3.061010e-05
1.109600e+04,2.583619e-05,1.828553e-05,2.280556e-05
1.109700e+04,2.394895e-05,1.198477e-05,2.196283e-05
1.109800e+04,2.075029e-05,5.706820e-06,1.510955e-05
1.109900e+04,1.747910e-05,1.062779e-06,1.174317e-05
1.110000e+04,1.527209e-05,-3.799483e-07,1.276037e-05
1.110100e+04,1.441744e-05,2.030968e-06,1.627092e-06
1.110200e+04,1.426876e-05,6.291282e-06,-1.633455e-06
1.110300e+04,1.398099e-05,1.095028e-05,1.130587e-05
1.110400e+04,1.657325e-05,1.930984e-05,1.693092e-05
1.110500e+04,1.848173e-05,2.686917e-05,1.919197e-05
1.110600e+04,1.917906e-05,3.225059e-05,2.555671e-05
1.110700e+04,1.893163e-05,3.494886e-05,2.996378e-05
1.110800e+04,1.933854e-05,3.621991e-05,2.942483e-05
1.110900e+04,1.910737e-05,3.504815e-05,2.630485e-05
1.111000e+04,1.715827e-05,3.031866e-05,3.038639e-05
1.111100e+04,1.526637e-05,2.476027e-05,2.983749e-05
1.111200e+04,1.463781e-05,1.914156e-05,2.219048e-05
1.111300e+04,1.118921e-05,1.001148e-05,-8.872129e-07
1.111400e+04,1.026367e-05,4.267844e-06,-3.042693e-06
1.111500e+04,1.067202e-05,8.966150e-07,2.516440e-06
1.111600e+04,1.038499e-05,-2.727972e-06,3.247314e-06
1.111700e+04,1.022163e-05,-4.567485e-06,3.899783e-06
1.111800e+04,1.167706e-05,-2.785668e-06,3.895036e-06
1.111900e+04,1.274511e-05,1.456734e-07,9.286297e-06
1.112000e+04,1.528822e-05,6.005150e-06,1.056671e-05
1.112100e+04,1.683976e-05,1.181642e-05,1.025660e-05
1.112200e+04,1.960849e-05,1.926121e-05,1.511075e-05
1.112300e+04,2.062392e-05,2.443051e-05,1.908711e-05
1.112400e+04,2.249123e-05,3.057218e-05,3.254623e-05
1.112500e+04,2.395797e-05,3.618434e-05,4.232297e-05
1.112600e+04,2.604573e-05,4.107324e-05,4.974861e-05
1.112700e+04,2.566295e-05,4.165426e-05,4.385858e-05
1.112800e+04,2.439608e-05,3.933098e-05,2.862804e-05
1.112900e+04,2.336848e-05,3.574196e-05,2.497017e-05
1.113000e+04,2.308539e-05,3.219021e-05,2.042416e-05
1.113100e+04,2.161640e-05,2.575445e-05,1.661884e-05
1.113200e+04,1.938215e-05,1.804983e-05,2.352328e-05
1.113300e+04,1.636917e-05,1.004009e-05,2.333997e-05
1.113400e+04,1.276796e-05,1.615265e-06,1.147615e-05
1.113500e+04,1.077039e-05,-2.942433e-06,2.668872e-06
1.113600e+04,8.935440e-06,-6.262020e-06,-1.199446e-06
1.113700e+04,8.688013e-06,-5.733304e-06,1.480077e-06
1.113800e+04,7.380618e-06,-4.979521e-06,-7.657577e-06
1.113900e+04,7.809667e-06,-8.465489e-07,-4.899444e-06
1.114000e+04,9.562834e-06,5.164910e-06,1.307841e-05
1.114100e+04,1.021934e-05,1.104447e-05,1.123282e-05
1.114200e+04,1.064650e-05,1.584180e-05,8.592858e-06
1.114300e+04,1.212246e-05,2.131919e-05,1.943330e-05
1.114400e+04,1.265765e-05,2.432202e-05,1.978474e-05
1.114500e+04,1.366519e-05,2.629170e-05,1.667450e-05
1.114600e+04,1.466084e-05,2.618447e-05,1.293444e-05
1.114700e+04,1.493322e-05,2.389326e-05,1.312514e-05
1.114800e+04,1.557200e-05,2.125665e-05,1.490918e-05
1.114900e+04,1.631765e-05,1.773708e-05,1.939783e-05
1.115000e+04,1.552381e-05,1.265386e-05,1.903518e-05
1.115100e+04,1.557264e-05,8.663888e-06,1.628267e-05
1.115200e+04,1.622642e-05,5.715583e-06,1.021243e-05
1.115300e+04,1.746168e-05,4.501932e-06,2.356981e-06
1.115400e+04,1.936033e-05,5.566049e-06,8.424394e-06
1.115500e+04,2.188484e-05,9.262199e-06,1.297413e-05
1.115600e+04,2.593523e-05,1.633703e-05,1.908573e-05
1.115700e+04,2.920514e-05,2.316709e-05,3.790271e-05
1.115800e+04,3.266995e-05,3.151789e-05,4.749047e-05
1.115900e+04,3.570860e-05,3.950125e-05,5.078106e-05
1.116000e+04,3.791863e-05,4.644769e-05,4.978064e-05
1.116100e+04,3.914067e-05,5.139946e-05,4.432514e-05
1.116200e+04,3.776422e-05,5.288432e-05,5.695836e-05
1.116300e+04,3.719535e-05,5.347374e-05,6.410989e-05
1.116400e+04,3.466598e-05,5.013534e-05,5.339161e-05
1.116500e+04,2.976224e-05,4.280224e-05,5.019391e-05
1.116600e+04,2.345087e-05,3.251780e-05,3.703727e-05
1.116700e+04,1.653252e-05,2.083980e-05,2.044696e-05
1.116800e+04,8.467314e-06,7.262550e-06,1.423053e-06
1.116900e+04,1.255441e-06,-5.023345e-06,-1.872667e-05
1.117000e+04,-6.098573e-06,-1.750199e-05,-1.850487e-05
1.117100e+04,-1.254469e-05,-2.835165e-05,-2.756375e-05
1.117200e+04,-1.678951e-05,-3.527773e-05,-3.697669e-05
1.117300e+04,-2.081392e-05,-4.040419e-05,-3.877979e-05
1.117400e+04,-2.357147e-05,-4.139693e-05,-5.619612e-05
1.117500e+04,-2.353178e-05,-3.837780e-05,-5.336607e-05
1.117600e+04,-2.039764e-05,-3.031743e-05,-3.968840e-05
1.117700e+04,-1.616887e-05,-2.109143e-05,-3.121391e-05
1.117800e+04,-1.222213e-05,-1.139428e-05,-1.655918e-05
1.117900e+04,-7.763234e-06,-1.881375e-06,-2.855207e-06
1.118000e+04,-1.870136e-06,8.982848e-06,3.539870e-06
1.118100e+04,2.687684e-06,1.704041e-05,7.475403e-06
1.118200e+04,6.037461e-06,2.166945e-05,1.469549e-05
1.118300e+04,9.398069e-06,2.513159e-05,2.570845e-05
1.118400e+04,1.187110e-05,2.534793e-05,3.323213e-05
1.118500e+04,1.224592e-05,2.271283e-05,2.674642e-05
1.118600e+04,1.397207e-05,1.973246e-05,2.070997e-05
1.118700e+04,1.328284e-05,1.404836e-05,1.874128e-05
1.118800e+04,1.233460e-05,7.746825e-06,1.560873e-05
1.118900e+04,1.084486e-05,1.720976e-06,5.758341e-06
1.119000e+04,8.666693e-06,-3.788698e-06,-5.562240e-07
1.119100e+04,8.245376e-06,-5.367614e-06,-2.162219e-06
1.119200e+04,6.081549e-06,-7.535282e-06,4.939979e-06
1.119300e+04,5.007767e-06,-7.454226e-06,1.066236e-05
1.119400e+04,3.313493e-06,-6.665819e-06,-2.601283e-07
1.119500e+04,2.273692e-06,-4.254920e-06,7.872769e-07
1.119600e+04,6.046463e-07,-1.560465e-06,3.211786e-06
1.119700e+04,-4.816883e-07,1.529370e-06,-1.577022e-06
1.119800e+04,-2.167459e-06,3.987819e-06,-8.454986e-06
1.119900e+04,-3.948552e-06,5.896539e-06,-4.528816e-06
1.120000e+04,-5.170633e-06,6.793727e-06,4.407091e-06
1.120100e+04,-7.031531e-06,5.997060e-06,-4.832371e-06
1.120200e+04,-7.580974e-06,4.819021e-06,-1.299704e-05
1.120300e+04,-8.748491e-06,1.491409e-06,-9.022038e-06
1.120400e+04,-1.000756e-05,-3.433238e-06,-6.027130e-06
1.120500e+04,-1.069006e-05,-8.393213e-06,-6.539503e-06
1.120600e+04,-1.202308e-05,-1.483951e-05,-1.789201e-05
1.120700e+04,-1.207365e-05,-1.946256e-05,-1.965287e-05
1.120800e+04,-1.229263e-05,-2.349118e-05,-2.021739e-05
1.120900e+04,-1.109309e-05,-2.461972e-05,-3.000919e-05
1.121000e+04,-9.619892e-06,-2.463722e-05,-2.084340e-05
1.121100e+04,-8.023084e-06,-2.231945e-05,-1.622860e-05
1.121200e+04,-5.865373e-06,-1.827761e-05,-1.439796e-05
1.121300e+04,-5.507228e-06,-1.482511e-05,-1.212768e-05
1.121400e+04,-3.534171e-06,-8.021266e-06,-1.055934e-06
1.121500e+04,-1.605798e-06,-4.468748e-07,1.201992e-05
1.121600e+04,-1.196841e-06,5.240320e-06,1.601108e-05
1.121700e+04,-9.799316e-07,1.043033e-05,1.200316e-05
1.121800e+04,-2.418541e-07,1.502797e-05,1.696626e-05
1.121900e+04,-1.434940e-06,1.629732e-05,2.880160e-05
1.122000e+04,-5.807606e-06,1.197941e-05,1.128039e-05
1.122100e+04,-1.089635e-05,5.605758e-06,-6.021434e-06
1.122200e+04,-1.724920e-05,-3.946046e-06,-1.327268e-05
1.122300e+04,-2.431518e-05,-1.576407e-05,-1.565822e-05
1.122400e+04,-3.056079e-05,-2.773092e-05,-3.082164e-05
1.122500e+04,-3.522970e-05,-3.852046e-05,-5.074572e-05
1.122600e+04,-4.164171e-05,-5.113233e-05,-6.473609e-05
1.122700e+04,-4.548135e-05,-6.018912e-05,-7.722039e-05
1.122800e+04,-4.770635e-05,-6.601381e-05,-8.036868e-05
1.122900e+04,-4.786259e-05,-6.854191e-05,-7.609145e-05
1.123000e+04,-4.561762e-05,-6.636373e-05,-7.386331e-05
1.123100e+04,-4.105158e-05,-6.043865e-05,-6.867893e-05
1.123200e+04,-3.409100e-05,-5.003334e-05,-5.741734e-05
1.123300e+04,-2.579503e-05,-3.711475e-05,-4.175544e-05
1.123400e+04,-1.758526e-05,-2.348500e-05,-2.686671e-05
1.123500e+04,-9.712062e-06,-9.984576e-06,-1.212466e-05
1.123600e+04,-1.518083e-06,3.917728e-06,9.414600e-06
1.123700e+04,7.018705e-06,1.672233e-05,1.737955e-05
1.123800e+04,1.511147e-05,2.862277e-05,2.122640e-05
1.123900e+04,2.115689e-05,3.663836e-05,3.826171e-05
1.124000e+04,2.597258e-05,4.169555e-05,5.252308e-05
1.124100e+04,2.909121e-05,4.388209e-05,5.794223e-05
1.124200e+04,3.083292e-05,4.357380e-05,5.833552e-05
1.124300e+04,3.084656e-05,4.015825e-05,5.484216e-05
1.124400e+04,2.857102e-05,3.359284e-05,4.715787e-05
1.124500e+04,2.713630e-05,2.753714e-05,3.899968e-05
1.124600e+04,2.197227e-05,1.797276e-05,3.212098e-05
1.124700e+04,1.848360e-05,1.093922e-05,2.504253e-05
1.124800e+04,1.328932e-05,3.728165e-06,1.019322e-05
1.124900e+04,9.878904e-06,-1.880058e-07,-1.285326e-08
1.125000e+04,6.976221e-06,-2.439661e-06,1.054244e-06
1.125100e+04,1.882178e-06,-6.414431e-06,-4.627603e-06
1.125200e+04,-2.200003e-06,-8.312490e-06,-8.416132e-06
1.125300e+04,-4.782536e-06,-7.310208e-06,-1.303883e-05
1.125400e+04,-7.913463e-06,-6.977668e-06,-1.540633e-05
1.125500e+04,-1.122711e-05,-7.512262e-06,-6.718100e-06
1.125600e+04,-1.364223e-05,-7.107257e-06,-9.229199e-06
1.125700e+04,-1.435454e-05,-6.063053e-06,-1.385803e-05
1.125800e+04,-1.714874e-05,-8.059367e-06,-1.325603e-05
1.125900e+04,-1.994458e-05,-1.062993e-05,-1.617955e-05
1.126000e+04,-2.238561e-05,-1.454307e-05,-2.254207e-05
1.126100e+04,-2.518610e-05,-1.977840e-05,-2.649392e-05
1.126200e+04,-2.801426e-05,-2.577291e-05,-2.854747e-05
1.126300e+04,-3.075368e-05,-3.250093e-05,-3.081506e-05
1.126400e+04,-3.378583e-05,-3.907506e-05,-4.258068e-05
1.126500e+04,-3.521995e-05,-4.360287e-05,-4.965197e-05
1.126600e+04,-3.567500e-05,-4.658458e-05,-5.396049e-05
1.126700e+04,-3.495500e-05,-4.761968e-05,-5.807852e-05
1.126800e+04,-3.275243e-05,-4.564685e-05,-5.813895e-05
1.126900e+04,-3.112231e-05,-4.337605e-05,-5.135320e-05
1.127000e+04,-2.812567e-05,-3.870076e-05,-3.762555e-05
1.127100e+04,-2.314033e-05,-3.126244e-05,-2.914555e-05
1.127200e+04,-1.776469e-05,-2.251513e-05,-2.057818e-05
1.127300e+04,-1.252367e-05,-1.329093e-05,-1.332610e-05
1.127400e+04,-7.683016e-06,-5.141530e-06,-6.527275e-06
1.127500e+04,-1.508166e-06,3.760960e-06,-2.784222e-06
1.127600e+04,4.431497e-06,1.157955e-05,-3.507967e-06
1.127700e+04,1.022358e-05,1.846387e-05,1.414308e-05
1.127800e+04,1.482195e-05,2.357586e-05,2.140917e-05
1.127900e+04,1.864769e-05,2.679941e-05,2.407562e-05
1.128000e+04,2.159567e-05,2.809310e-05,3.874766e-05
1.128100e+04,2.254483e-05,2.660580e-05,4.545847e-05
1.128200e+04,2.237644e-05,2.425078e-05,4.063604e-05
1.128300e+04,2.183305e-05,2.116157e-05,2.636492e-05
1.128400e+04,2.260906e-05,2.038727e-05,3.050530e-05
1.128500e+04,2.120937e-05,1.743638e-05,3.415138e-05
1.128600e+04,1.860644e-05,1.366672e-05,2.621415e-05
1.128700e+04,1.540515e-05,1.044806e-05,2.285438e-05
1.128800e+04,1.252002e-05,8.627931e-06,2.269529e-05
1.128900e+04,9.374307e-06,7.091524e-06,1.421110e-05
1.129000e+04,5.094188e-06,4.490686e-06,4.434633e-06
1.129100e+04,8.145695e-07,2.052106e-06,-4.106328e-06
1.129200e+04,-2.855591e-06,3.938360e-07,-7.964741e-06
1.129300e+04,-7.863481e-06,-3.473386e-06,-8.989938e-06
1.129400e+04,-1.236143e-05,-7.432045e-06,-9.464019e-06
1.129500e+04,-1.691334e-05,-1.230378e-05,-1.077356e-05
1.129600e+04,-2.134045e-05,-1.749389e-05,-2.093203e-05
1.129700e+04,-2.468406e-05,-2.256297e-05,-3.668036e-05
1.129800e+04,-2.816040e-05,-2.855605e-05,-4.964345e-05
1.129900e+04,-3.145974e-05,-3.412318e-05,-4.991333e-05
1.130000e+04,-3.153462e-05,-3.644731e-05,-5.067078e-05
1.130100e+04,-3.156271e-05,-3.837910e-05,-5.481968e-05
1.130200e+04,-3.010117e-05,-3.799001e-05,-4.759943e-05
1.130300e+04,-2.765748e-05,-3.648899e-05,-4.439964e-05
1.130400e+04,-2.385238e-05,-3.234637e-05,-4.180954e-05
1.130500e+04,-1.915125e-05,-2.704098e-05,-3.436948e-05
1.130600e+04,-1.284099e-05,-1.916590e-05,-1.408929e-05
1.130700e+04,-7.062843e-06,-1.048772e-05,4.079704e-06
1.130800e+04,5.506627e-07,5.861361e-07,4.767276e-06
1.130900e+04,6.350537e-06,8.817233e-06,1.521662e-05
1.131000e+04,1.210092e-05,1.787892e-05,2.850781e-05
1.131100e+04,1.652952e-05,2.484024e-05,2.469035e-05
1.131200e+04,2.040108e-05,2.998463e-05,3.596333e-05
1.131300e+04,2.195368e-05,3.257455e-05,3.932378e-05
1.131400e+04,2.272668e-05,3.327539e-05,3.460431e-05
1.131500e+04,2.286669e-05,3.245998e-05,3.771769e-05
1.131600e+04,2.147481e-05,2.923196e-05,3.866833e-05
1.131700e+04,1.927208e-05,2.415975e-05,3.271002e-05
1.131800e+04,1.565430e-05,1.684254e-05,2.570336e-05
1.131900e+04,1.174795e-05,9.446268e-06,2.815951e-05
1.132000e+04,7.274622e-06,2.000488e-06,1.154609e-05
1.132100e+04,2.531119e-06,-5.034032e-06,1.456343e-07
1.132200e+04,-2.449862e-06,-1.150266e-05,-8.555304e-06
1.132300e+04,-5.352761e-06,-1.463423e-05,-2.312672e-05
1.132400e+04,-9.163906e-06,-1.757298e-05,-2.010650e-05
1.132500e+04,-1.309486e-05,-1.979419e-05,-2.472742e-05
1.132600e+04,-1.601108e-05,-2.043526e-05,-3.233755e-05
1.132700e+04,-1.841129e-05,-2.035332e-05,-3.154855e-05
1.132800e+04,-1.983413e-05,-1.887487e-05,-2.844308e-05
1.132900e+04,-1.977397e-05,-1.702924e-05,-2.071229e-05
1.133000e+04,-1.997394e-05,-1.565827e-05,-1.960193e-05
1.133100e+04,-2.050164e-05,-1.546431e-05,-2.777260e-05
1.133200e+04,-1.914698e-05,-1.374907e-05,-2.980792e-05
1.133300e+04,-1.751082e-05,-1.328764e-05,-2.006695e-05
1.133400e+04,-1.534346e-05,-1.285492e-05,-1.580921e-05
1.133500e+04,-1.430875e-05,-1.341293e-05,-2.078620e-05
1.133600e+04,-1.243557e-05,-1.360302e-05,-1.903253e-05
1.133700e+04,-1.040175e-05,-1.362437e-05,-6.315917e-06
1.133800e+04,-8.774023e-06,-1.335789e-05,-5.378410e-06
1.133900e+04,-6.947525e-06,-1.275628e-05,-1.461160e-05
1.134000e+04,-4.691030e-06,-1.089334e-05,-3.816960e-06
1.134100e+04,-1.245528e-06,-6.853162e-06,1.258929e-05
1.134200e+04,1.361058e-06,-2.787093e-06,1.611993e-05
1.134300e+04,1.633110e-06,-4.113110e-07,9.328094e-06
1.134400e+04,1.509028e-06,2.330786e-06,8.649423e-06
1.134500e+04,2.527829e-06,6.374014e-06,7.861870e-06
1.134600e+04,2.833744e-06,9.267652e-06,8.518371e-06
1.134700e+04,2.174133e-06,1.109055e-05,1.146427e-05
1.134800e+04,6.649883e-07,1.123347e-05,5.418648e-06
1.134900e+04,-6.420225e-07,1.036665e-05,1.213974e-05
1.135000e+04,-1.947057e-06,8.489913e-06,1.376758e-05
1.135100e+04,-3.865111e-06,5.056574e-06,-1.485833e-06
1.135200e+04,-6.646993e-06,-4.059298e-07,-1.553653e-05
1.135300e+04,-8.079115e-06,-5.365704e-06,-1.699800e-05
1.135400e+04,-9.401633e-06,-1.077415e-05,-2.107724e-05
1.135500e+04,-1.069531e-05,-1.637940e-05,-2.561543e-05
1.135600e+04,-1.073051e-05,-1.976197e-05,-2.307769e-05
1.135700e+04,-1.046294e-05,-2.205703e-05,-2.923687e-05
1.135800e+04,-9.323348e-06,-2.256901e-05,-2.622144e-05
1.135900e+04,-5.754893e-06,-1.926546e-05,-1.561589e-05
1.136000e+04,-1.095913e-06,-1.292914e-05,-1.316305e-05
1.136100e+04,3.076394e-06,-5.936260e-06,-8.266477e-06
1.136200e+04,8.405342e-06,2.771446e-06,1.148802e-05
1.136300e+04,1.296729e-05,1.140391e-05,2.933393e-05
1.136400e+04,1.615811e-05,1.943018e-05,4.115105e-05
1.136500e+04,2.067729e-05,2.869827e-05,4.721904e-05
1.136600e+04,2.289319e-05,3.479651e-05,5.095544e-05
1.136700e+04,2.411555e-05,3.879938e-05,4.918835e-05
1.136800e+04,2.292186e-05,3.913015e-05,3.779215e-05
1.136900e+04,2.070282e-05,3.752121e-05,3.395647e-05
1.137000e+04,1.597551e-05,3.143924e-05,3.115785e-05
1.137100e+04,1.147981e-05,2.437516e-05,2.272813e-05
1.137200e+04,5.749182e-06,1.427765e-05,7.928716e-06
1.137300e+04,7.212130e-07,4.058828e-06,-5.308111e-07
1.137400e+04,-4.449657e-06,-6.737022e-06,-1.241737e-05
1.137500e+04,-8.436120e-06,-1.648644e-05,-2.319540e-05
1.137600e+04,-1.001112e-05,-2.263012e-05,-3.802909e-05
1.137700e+04,-1.262420e-05,-2.914561e-05,-4.485793e-05
1.137800e+04,-1.134146e-05,-2.928966e-05,-4.069450e-05
1.137900e+04,-9.607209e-06,-2.734702e-05,-4.022810e-05
1.138000e+04,-4.555778e-06,-2.088465e-05,-2.725895e-05
1.138100e+04,-1.218758e-06,-1.491542e-05,-1.766372e-05
1.138200e+04,3.918831e-06,-5.676885e-06,2.745763e-06
1.138300e+04,1.085264e-05,6.291024e-06,2.809003e-05
1.138400e+04,1.558674e-05,1.660128e-05,3.311910e-05
1.138500e+04,2.164585e-05,2.825812e-05,3.566812e-05
1.138600e+04,2.515561e-05,3.706988e-05,4.101391e-05
1.138700e+04,2.809075e-05,4.472691e-05,4.905950e-05
1.138800e+04,2.926867e-05,4.888264e-05,5.689978e-05
1.138900e+04,2.805849e-05,4.886463e-05,5.722707e-05
1.139000e+04,2.588161e-05,4.596052e-05,4.700976e-05
1.139100e+04,2.194210e-05,3.941140e-05,3.827368e-05
1.139200e+04,1.770377e-05,3.162162e-05,3.375871e-05
1.139300e+04,1.148027e-05,1.999015e-05,2.344328e-05
1.139400e+04,4.122137e-06,6.261604e-06,9.940914e-06
1.139500e+04,-1.574669e-06,-5.499600e-06,-6.210342e-06
1.139600e+04,-7.800520e-06,-1.763984e-05,-3.270131e-05
1.139700e+04,-1.242642e-05,-2.744092e-05,-4.323026e-05
1.139800e+04,-1.606513e-05,-3.472361e-05,-4.702379e-05
1.139900e+04,-1.736730e-05,-3.778320e-05,-4.616108e-05
1.140000e+04,-1.680256e-05,-3.715953e-05,-3.809860e-05
1.140100e+04,-1.414369e-05,-3.248305e-05,-4.225899e-05
1.140200e+04,-1.028918e-05,-2.491206e-05,-3.575515e-05
1.140300e+04,-5.057330e-06,-1.496476e-05,-1.603546e-05
1.140400e+04,2.880405e-06,-1.261838e-06,-2.221210e-06
1.140500e+04,1.038666e-05,1.239621e-05,8.732959e-06
1.140600e+04,1.737723e-05,2.526993e-05,2.754432e-05
1.140700e+04,2.346987e-05,3.577840e-05,4.388183e-05
1.140800e+04,2.768248e-05,4.333217e-05,5.578713e-05
1.140900e+04,3.114138e-05,4.902869e-05,6.781181e-05
1.141000e+04,3.323736e-05,5.266191e-05,6.184570e-05
1.141100e+04,3.256742e-05,5.120568e-05,5.080222e-05
1.141200e+04,3.200835e-05,4.888102e-05,5.084817e-05
1.141300e+04,3.075460e-05,4.415890e-05,4.848388e-05
1.141400e+04,2.954182e-05,3.883109e-05,4.915416e-05
1.141500e+04,2.504971e-05,2.900533e-05,3.995034e-05
1.141600e+04,2.072075e-05,1.943377e-05,2.453789e-05
1.141700e+04,1.669424e-05,1.084428e-05,1.110997e-05
1.141800e+04,1.166738e-05,1.475952e-06,-2.031360e-06
1.141900e+04,8.162637e-06,-4.673987e-06,-3.179532e-06
1.142000e+04,4.186078e-06,-1.068890e-05,-1.297987e-05
1.142100e+04,2.577826e-06,-1.313669e-05,-2.143408e-05
1.142200e+04,2.110125e-07,-1.488690e-05,-1.593454e-05
1.142300e+04,6.004125e-07,-1.279498e-05,-1.402714e-05
1.142400e+04,1.219978e-06,-8.325333e-06,-1.421978e-05
1.142500e+04,1.553969e-06,-3.416815e-06,-1.129381e-06
1.142600e+04,3.882093e-06,4.533270e-06,1.464949e-05
1.142700e+04,5.614281e-06,1.165787e-05,1.732054e-05
1.142800e+04,5.684260e-06,1.619218e-05,1.445491e-05
1.142900e+04,6.182236e-06,2.015954e-05,1.415383e-05
1.143000e+04,6.977434e-06,2.370773e-05,2.371475e-05
1.143100e+04,5.624178e-06,2.328948e-05,2.753543e-05
1.143200e+04,4.345689e-06,2.084682e-05,2.206817e-05
1.143300e+04,1.254181e-06,1.444553e-05,1.151319e-05
1.143400e+04,-3.427277e-06,5.491964e-06,5.212160e-07
1.143500e+04,-8.786538e-06,-5.073228e-06,-1.159558e-05
1.143600e+04,-1.276911e-05,-1.427044e-05,-1.424492e-05
1.143700e+04,-1.592727e-05,-2.264857e-05,-1.876402e-05
1.143800e+04,-2.032591e-05,-3.298497e-05,-3.686009e-05
1.143900e+04,-2.261164e-05,-3.901968e-05,-4.505567e-05
1.144000e+04,-2.332807e-05,-4.229716e-05,-4.300383e-05
1.144100e+04,-2.256573e-05,-4.243437e-05,-3.915619e-05
1.144200e+04,-2.205909e-05,-4.153841e-05,-4.584648e-05
1.144300e+04,-1.942172e-05,-3.634901e-05,-4.286401e-05
1.144400e+04,-1.687489e-05,-2.925392e-05,-3.746594e-05
1.144500e+04,-1.225549e-05,-1.922385e-05,-3.573840e-05
1.144600e+04,-5.822624e-06,-6.445320e-06,-1.609546e-05
1.144700e+04,5.739108e-07,5.897788e-06,1.033741e-05
1.144800e+04,6.987743e-06,1.759283e-05,2.450557e-05
1.144900e+04,1.306221e-05,2.804300e-05,3.335647e-05
1.145000e+04,1.882215e-05,3.718850e-05,3.840292e-05
1.145100e+04,2.294718e-05,4.324472e-05,4.363494e-05
1.145200e+04,2.593010e-05,4.631830e-05,4.753405e-05
1.145300e+04,2.706152e-05,4.540414e-05,5.018890e-05
1.145400e+04,2.603497e-05,4.071142e-05,5.166257e-05
1.145500e+04,2.567788e-05,3.573966e-05,4.935773e-05
1.145600e+04,2.296778e-05,2.773103e-05,3.906762e-05
1.145700e+04,1.961211e-05,1.860850e-05,2.003693e-05
1.145800e+04,1.740131e-05,1.133495e-05,1.175431e-05
1.145900e+04,1.448838e-05,3.913050e-06,1.047898e-05
1.146000e+04,1.214128e-05,-1.295082e-06,6.285477e-06
1.146100e+04,9.385713e-06,-5.730177e-06,3.176866e-06
1.146200e+04,6.604322e-06,-8.697692e-06,5.172644e-06
1.146300e+04,4.033647e-06,-9.205906e-06,1.867116e-06
1.146400e+04,2.895042e-06,-6.547814e-06,-2.481076e-06
1.146500e+04,2.407540e-06,-2.150707e-06,-3.865114e-06
1.146600e+04,1.678212e-06,2.491918e-06,-1.407488e-06
1.146700e+04,-4.551688e-07,5.394135e-06,2.392635e-06
1.146800e+04,-2.334710e-06,8.171412e-06,6.122588e-06
1.146900e+04,-4.362697e-06,9.725243e-06,3.912025e-06
1.147000e+04,-8.222549e-06,7.814743e-06,-1.428096e-06
1.147100e+04,-1.176121e-05,4.590794e-06,1.925558e-06
1.147200e+04,-1.557794e-05,-5.898496e-07,4.576045e-06
1.147300e+04,-2.130626e-05,-9.886464e-06,-8.333446e-06
1.147400e+04,-2.744146e-05,-2.135037e-05,-2.796556e-05
1.147500e+04,-3.493422e-05,-3.516455e-05,-5.231932e-05
1.147600e+04,-3.973515e-05,-4.642523e-05,-6.214325e-05
1.147700e+04,-4.332672e-05,-5.616392e-05,-6.333801e-05
1.147800e+04,-4.752553e-05,-6.542093e-05,-8.132572e-05
1.147900e+04,-4.857056e-05,-6.962785e-05,-8.524869e-05
1.148000e+04,-4.909032e-05,-7.173163e-05,-7.544435e-05
1.148100e+04,-4.724713e-05,-6.925244e-05,-7.270329e-05
1.148200e+04,-4.377878e-05,-6.294671e-05,-6.741922e-05
1.148300e+04,-3.847394e-05,-5.312512e-05,-5.524525e-05
1.148400e+04,-3.205331e-05,-4.102422e-05,-4.376747e-05
1.148500e+04,-2.445241e-05,-2.705889e-05,-3.598768e-05
1.148600e+04,-1.672961e-05,-1.257326e-05,-1.588818e-05
1.148700e+04,-9.271092e-06,7.542660e-07,5.698256e-07
1.148800e+04,-2.887005e-06,1.192465e-05,6.785880e-06
1.148900e+04,2.771892e-06,2.136587e-05,2.808832e-05
1.149000e+04,5.725590e-06,2.608387e-05,2.838986e-05
1.149100e+04,1.006049e-05,3.068573e-05,2.542911e-05
1.149200e+04,1.411713e-05,3.300318e-05,3.022284e-05
1.149300e+04,1.657889e-05,3.130374e-05,2.298751e-05
1.149400e+04,1.692639e-05,2.594989e-05,2.645484e-05
1.149500e+04,1.678217e-05,1.911510e-05,2.928827e-05
1.149600e+04,1.621587e-05,1.183969e-05,2.136077e-05
1.149700e+04,1.567536e-05,5.141829e-06,1.760844e-05
1.149800e+04,1.441274e-05,-1.162018e-06,1.338173e-05
1.149900e+04,1.190526e-05,-7.473534e-06,2.487159e-06
1.150000e+04,9.881649e-06,-1.113710e-05,-1.268502e-05
1.150100e+04,8.488334e-06,-1.213837e-05,-1.749992e-05
1.150200e+04,8.742182e-06,-9.260072e-06,-6.827488e-06
1.150300e+04,9.690749e-06,-3.873786e-06,7.813029e-06
1.150400e+04,1.254935e-05,5.322547e-06,1.169003e-05
1.150500e+04,1.548612e-05,1.493200e-05,9.762660e-06
1.150600e+04,1.717561e-05,2.355669e-05,2.054832e-05
1.150700e+04,1.968425e-05,3.261901e-05,3.862253e-05
1.150800e+04,2.107999e-05,3.917908e-05,4.482694e-05
1.150900e+04,2.165630e-05,4.307299e-05,4.423453e-05
1.151000e+04,2.057928e-05,4.364775e-05,4.454240e-05
1.151100e+04,1.787058e-05,4.025910e-05,3.671664e-05
1.151200e+04,1.463522e-05,3.411585e-05,3.328269e-05
1.151300e+04,1.132290e-05,2.599850e-05,1.866897e-05
1.151400e+04,6.703565e-06,1.482892e-05,5.158946e-06
1.151500e+04,2.500526e-06,3.006382e-06,4.714270e-06
1.151600e+04,-9.529090e-07,-8.053037e-06,-2.747223e-06
1.151700e+04,-6.156895e-06,-2.038591e-05,-2.063347e-05
1.151800e+04,-1.011808e-05,-3.007215e-05,-3.622128e-05
1.151900e+04,-1.254757e-05,-3.660488e-05,-3.307478e-05
1.152000e+04,-1.430663e-05,-3.959450e-05,-2.872832e-05
1.152100e+04,-1.472787e-05,-3.882756e-05,-3.474396e-05
1.152200e+04,-1.410819e-05,-3.428922e-05,-3.829990e-05
1.152300e+04,-1.261252e-05,-2.684275e-05,-3.426231e-05
1.152400e+04,-1.036255e-05,-1.641710e-05,-2.162667e-05
1.152500e+04,-6.214393e-06,-3.002229e-06,-3.163774e-06
1.152600e+04,-1.122589e-06,1.089429e-05,1.449345e-05
1.152700e+04,1.124600e-06,2.092161e-05,2.229863e-05
1.152800e+04,3.610314e-06,2.902693e-05,2.333052e-05
1.152900e+04,2.779790e-06,3.090024e-05,3.217226e-05
1.153000e+04,3.739453e-08,2.818844e-05,3.445848e-05
1.153100e+04,-3.313512e-06,2.166428e-05,1.856860e-05
1.153200e+04,-7.105158e-06,1.253272e-05,8.526985e-06
1.153300e+04,-1.226649e-05,-2.033528e-07,-6.500730e-06
1.153400e+04,-1.944367e-05,-1.587249e-05,-1.943600e-05
1.153500e+04,-2.643490e-05,-3.176559e-05,-3.478841e-05
1.153600e+04,-3.231204e-05,-4.662712e-05,-5.216199e-05
1.153700e+04,-3.591840e-05,-5.725213e-05,-6.008455e-05
1.153800e+04,-3.690956e-05,-6.296955e-05,-7.366063e-05
1.153900e+04,-3.629977e-05,-6.531775e-05,-7.487276e-05
1.154000e+04,-3.510563e-05,-6.349628e-05,-6.483650e-05
1.154100e+04,-3.035033e-05,-5.589453e-05,-6.273708e-05
1.154200e+04,-2.584624e-05,-4.617943e-05,-4.491235e-05
1.154300e+04,-2.048728e-05,-3.368156e-05,-2.697018e-05
1.154400e+04,-1.361449e-05,-1.810382e-05,-1.723458e-05
1.154500e+04,-5.953068e-06,-1.162088e-06,-4.211236e-06
1.154600e+04,2.120506e-06,1.564603e-05,9.468889e-06
1.154700e+04,8.064713e-06,2.884438e-05,2.457556e-05
1.154800e+04,1.422863e-05,4.042896e-05,3.655690e-05
1.154900e+04,1.950401e-05,4.849986e-05,4.608861e-05
1.155000e+04,2.109644e-05,4.957907e-05,5.512645e-05
1.155100e+04,2.144778e-05,4.677373e-05,6.534809e-05
1.155200e+04,1.992056e-05,3.931906e-05,5.566209e-05
1.155300e+04,1.734499e-05,2.911713e-05,3.692306e-05
1.155400e+04,1.229966e-05,1.553841e-05,2.970448e-05
1.155500e+04,5.909315e-06,2.156820e-07,1.141272e-05
1.155600e+04,-1.725696e-07,-1.388318e-05,-1.376206e-05
1.155700e+04,-5.739835e-06,-2.617455e-05,-2.772446e-05
1.155800e+04,-9.948449e-06,-3.434207e-05,-3.477645e-05
1.155900e+04,-1.362565e-05,-3.998735e-05,-4.129548e-05
1.156000e+04,-1.465209e-05,-3.936958e-05,-3.857392e-05
1.156100e+04,-1.587266e-05,-3.701110e-05,-2.938453e-05
1.156200e+04,-1.505358e-05,-3.016138e-05,-2.297009e-05
1.156300e+04,-1.165858e-05,-1.923695e-05,-1.594126e-05
1.156400e+04,-9.921395e-06,-9.923193e-06,-1.117606e-05
1.156500e+04,-7.934549e-06,-4.408087e-07,-1.476197e-05
1.156600e+04,-6.984425e-06,6.920576e-06,-1.324531e-05
1.156700e+04,-3.434286e-06,1.560773e-05,3.933881e-06
1.156800e+04,-2.022489e-06,1.975088e-05,1.158680e-05
1.156900e+04,4.688951e-07,2.327020e-05,1.586014e-05
1.157000e+04,-1.769464e-07,2.081113e-05,2.106660e-05
1.157100e+04,-6.823083e-07,1.687046e-05,2.282265e-05
1.157200e+04,-3.597499e-06,7.908631e-06,1.149208e-05
1.157300e+04,-6.315415e-06,-1.560476e-06,6.005737e-06
1.157400e+04,-9.574202e-06,-1.266094e-05,-9.776547e-06
1.157500e+04,-1.259121e-05,-2.288773e-05,-2.460588e-05
1.157600e+04,-1.615126e-05,-3.271879e-05,-2.652230e-05
1.157700e+04,-1.937732e-05,-4.009673e-05,-2.881292e-05
1.157800e+04,-2.115506e-05,-4.326888e-05,-3.212790e-05
1.157900e+04,-2.209879e-05,-4.345020e-05,-4.062343e-05
1.158000e+04,-2.137787e-05,-3.928100e-05,-3.671012e-05
1.158100e+04,-1.795731e-05,-3.064566e-05,-2.619861e-05
1.158200e+04,-1.515977e-05,-2.176959e-05,-2.725952e-05
1.158300e+04,-1.305756e-05,-1.303729e-05,-1.543933e-05
1.158400e+04,-8.664039e-06,-1.565901e-06,-3.370234e-06
1.158500e+04,-6.985550e-06,5.964713e-06,2.933934e-07
1.158600e+04,-6.978805e-06,1.017804e-05,7.805008e-06
1.158700e+04,-7.844681e-06,1.138581e-05,1.091975e-05
1.158800e+04,-9.236162e-06,1.019387e-05,1.877239e-06
1.158900e+04,-1.168711e-05,5.823285e-06,-8.965599e-06
1.159000e+04,-1.417470e-05,-5.100375e-07,-5.445459e-06
1.159100e+04,-1.690251e-05,-8.762402e-06,-6.036284e-06
1.159200e+04,-2.098584e-05,-1.875927e-05,-1.513691e-05
1.159300e+04,-2.552637e-05,-2.983266e-05,-3.008409e-05
1.159400e+04,-2.889871e-05,-3.925418e-05,-4.341054e-05
1.159500e+04,-3.163409e-05,-4.747856e-05,-4.913637e-05
1.159600e+04,-3.256092e-05,-5.201254e-05,-4.894572e-05
1.159700e+04,-3.269347e-05,-5.352071e-05,-5.209166e-05
1.159800e+04,-3.141395e-05,-5.075695e-05,-5.755986e-05
1.159900e+04,-2.903743e-05,-4.551011e-05,-5.194031e-05
1.160000e+04,-2.461481e-05,-3.630308e-05,-3.543005e-05
1.160100e+04,-1.964109e-05,-2.531944e-05,-1.936483e-05
1.160200e+04,-1.541582e-05,-1.410696e-05,-1.572038e-05
1.160300e+04,-1.055238e-05,-2.761198e-06,-5.401235e-06
1.160400e+04,-4.744358e-06,9.098068e-06,7.136048e-06
1.160500e+04,-4.763178e-07,1.773757e-05,1.629501e-05
1.160600e+04,2.039371e-06,2.252197e-05,2.353891e-05
1.160700e+04,3.644138e-06,2.429125e-05,1.800348e-05
1.160800e+04,6.598723e-06,2.586271e-05,2.511549e-05
1.160900e+04,6.946395e-06,2.212241e-05,2.680898e-05
1.161000e+04,7.116429e-06,1.747489e-05,1.137679e-05
1.161100e+04,5.887929e-06,1.009514e-05,-5.051460e-07
1.161200e+04,4.674379e-06,2.234481e-06,4.658345e-06
1.161300e+04,2.201284e-06,-6.460070e-06,8.949491e-06
1.161400e+04,9.995709e-07,-1.319311e-05,1.858440e-06
1.161500e+04,-1.280470e-06,-1.934785e-05,-2.677857e-06
1.161600e+04,-2.556742e-06,-2.229681e-05,-7.042336e-06
1.161700e+04,-5.749451e-06,-2.528505e-05,-2.171109e-05
1.161800e+04,-5.711680e-06,-2.319442e-05,-1.903211e-05
1.161900e+04,-6.925014e-06,-2.056754e-05,-1.571289e-05
1.162000e+04,-6.850203e-06,-1.502264e-05,-9.691440e-06
1.162100e+04,-7.255254e-06,-9.427607e-06,-8.610720e-06
1.162200e+04,-7.931913e-06,-3.474369e-06,-9.322658e-06
1.162300e+04,-8.097752e-06,2.594201e-06,1.982931e-06
1.162400e+04,-8.099761e-06,7.423069e-06,2.674544e-06
1.162500e+04,-7.958498e-06,1.065287e-05,3.862608e-06
1.162600e+04,-9.032381e-06,1.056967e-05,3.563103e-06
1.162700e+04,-1.083132e-05,8.008872e-06,-9.363326e-07
1.162800e+04,-1.156504e-05,4.171282e-06,-1.030910e-05
1.162900e+04,-1.381026e-05,-3.025732e-06,-2.185632e-05
1.163000e+04,-1.573864e-05,-1.115248e-05,-3.077115e-05
1.163100e+04,-1.845907e-05,-2.093323e-05,-3.475617e-05
1.163200e+04,-1.930591e-05,-2.835336e-05,-2.591365e-05
1.163300e+04,-1.937839e-05,-3.440985e-05,-2.910979e-05
1.163400e+04,-1.812212e-05,-3.757214e-05,-3.858475e-05
1.163500e+04,-1.559179e-05,-3.759098e-05,-3.897456e-05
1.163600e+04,-1.272957e-05,-3.517960e-05,-2.841335e-05
1.163700e+04,-8.725450e-06,-2.942960e-05,-1.765495e-05
1.163800e+04,-4.653757e-06,-2.116895e-05,-1.215506e-05
1.163900e+04,5.726483e-08,-1.041252e-05,-3.631492e-06
1.164000e+04,6.398358e-06,3.479429e-06,1.129542e-05
1.164100e+04,1.084852e-05,1.567835e-05,2.380146e-05
1.164200e+04,1.362871e-05,2.531561e-05,2.997189e-05
1.164300e+04,1.437852e-05,3.240849e-05,4.342607e-05
1.164400e+04,1.408908e-05,3.707187e-05,5.677507e-05
1.164500e+04,1.254826e-05,3.803372e-05,4.707054e-05
1.164600e+04,8.096278e-06,3.353153e-05,3.184154e-05
1.164700e+04,3.289323e-06,2.589676e-05,2.522315e-05
1.164800e+04,-4.811001e-06,1.234623e-05,4.281893e-06
1.164900e+04,-9.976832e-06,5.414219e-07,-8.212064e-06
1.165000e+04,-1.669141e-05,-1.416831e-05,-2.418443e-05
1.165100e+04,-2.432300e-05,-3.023228e-05,-5.065916e-05
1.165200e+04,-2.937694e-05,-4.307272e-05,-5.609374e-05
1.165300e+04,-3.310936e-05,-5.401438e-05,-6.074263e-05
1.165400e+04,-3.562950e-05,-6.144909e-05,-6.644673e-05
1.165500e+04,-3.519861e-05,-6.387917e-05,-6.475351e-05
1.165600e+04,-3.466472e-05,-6.353486e-05,-6.792292e-05
1.165700e+04,-3.279550e-05,-5.933822e-05,-6.700894e-05
1.165800e+04,-2.891839e-05,-5.067856e-05,-5.331362e-05
1.165900e+04,-2.120393e-05,-3.569908e-05,-3.582876e-05
1.166000e+04,-1.349188e-05,-1.954455e-05,-1.962444e-05
1.166100e+04,-6.743005e-06,-4.395525e-06,4.699738e-06
1.166200e+04,3.904323e-07,1.174678e-05,1.723480e-05
1.166300e+04,7.321175e-06,2.640068e-05,2.671565e-05
1.166400e+04,1.316779e-05,3.839540e-05,4.145914e-05
1.166500e+04,1.637513e-05,4.561006e-05,5.455238e-05
1.166600e+04,1.764547e-05,4.760342e-05,5.636976e-05
1.166700e+04,1.552741e-05,4.336288e-05,5.006643e-05
1.166800e+04,1.190711e-05,3.465313e-05,4.628084e-05
1.166900e+04,6.413181e-06,2.196280e-05,3.504459e-05
1.167000e+04,3.623908e-07,7.489566e-06,2.331552e-05
1.167100e+04,-8.729237e-06,-1.073899e-05,-5.129682e-06
1.167200e+04,-1.678451e-05,-2.736212e-05,-3.485406e-05
1.167300e+04,-2.405341e-05,-4.237763e-05,-5.277133e-05
1.167400e+04,-3.058300e-05,-5.483880e-05,-5.994323e-05
1.167500e+04,-3.573892e-05,-6.374184e-05,-7.162368e-05
1.167600e+04,-3.893114e-05,-6.811151e-05,-8.284549e-05
1.167700e+04,-3.981972e-05,-6.758667e-05,-7.727154e-05
1.167800e+04,-3.835623e-05,-6.197877e-05,-6.728854e-05
1.167900e+04,-3.445520e-05,-5.202390e-05,-6.273596e-05
1.168000e+04,-2.908344e-05,-3.953100e-05,-5.583380e-05
1.168100e+04,-2.282263e-05,-2.553450e-05,-4.018485e-05
1.168200e+04,-1.665104e-05,-1.138875e-05,-2.155597e-05
1.168300e+04,-1.102049e-05,1.675504e-06,-2.862535e-06
1.168400e+04,-5.394778e-06,1.296444e-05,1.340584e-05
1.168500e+04,-3.978356e-09,2.211979e-05,1.527304e-05
1.168600e+04,5.328064e-06,2.928204e-05,2.565402e-05
1.168700e+04,9.556279e-06,3.276221e-05,4.346180e-05
1.168800e+04,1.245245e-05,3.296573e-05,4.178654e-05
1.168900e+04,1.408781e-05,3.024562e-05,3.102175e-05
1.169000e+04,1.338299e-05,2.374507e-05,2.745263e-05
1.169100e+04,1.268186e-05,1.632080e-05,2.421053e-05
1.169200e+04,1.064090e-05,7.587070e-06,1.598359e-05
1.169300e+04,8.278601e-06,-9.567691e-07,7.496651e-06
1.169400e+04,5.878512e-06,-8.539942e-06,3.734512e-06
1.169500e+04,3.388563e-06,-1.448976e-05,2.551306e-06
1.169600e+04,8.838227e-07,-1.889733e-05,-1.409731e-05
1.169700e+04,-4.072280e-07,-2.024395e-05,-1.760982e-05
1.169800e+04,-7.405072e-07,-1.859129e-05,-1.206357e-05
1.169900e+04,-1.336894e-07,-1.410603e-05,-1.411506e-05
1.170000e+04,1.020847e-06,-7.797999e-06,-1.489874e-05
1.170100e+04,3.759140e-06,1.042292e-06,-2.140817e-07
1.170200e+04,6.355491e-06,9.972627e-06,9.505094e-06
1.170300e+04,8.148764e-06,1.735774e-05,1.505980e-05
1.170400e+04,1.073924e-05,2.475110e-05,2.329116e-05
1.170500e+04,1.306465e-05,3.041860e-05,2.707754e-05
1.170600e+04,1.408199e-05,3.315295e-05,2.849074e-05
1.170700e+04,1.452232e-05,3.292524e-05,2.296979e-05
1.170800e+04,1.344621e-05,2.945212e-05,2.082728e-05
1.170900e+04,1.153578e-05,2.311794e-05,2.552088e-05
1.171000e+04,8.139698e-06,1.422752e-05,1.701427e-05
1.171100e+04,5.968138e-06,6.388972e-06,6.075815e-06
1.171200e+04,2.635024e-06,-2.896681e-06,6.069859e-06
1.171300e+04,-1.000523e-06,-1.195022e-05,-2.373229e-06
1.171400e+04,-3.297505e-06,-1.858982e-05,-7.985416e-06
1.171500e+04,-6.275402e-06,-2.442429e-05,-1.624773e-05
1.171600e+04,-9.004997e-06,-2.792180e-05,-2.743644e-05
1.171700e+04,-9.942899e-06,-2.745239e-05,-2.976121e-05
1.171800e+04,-9.127899e-06,-2.325724e-05,-2.992765e-05
1.171900e+04,-8.001096e-06,-1.744612e-05,-1.762696e-05
1.172000e+04,-5.477922e-06,-9.474737e-06,-2.140477e-06
1.172100e+04,-2.666739e-06,-7.972684e-07,5.442600e-06
1.172200e+04,-1.008533e-06,6.825245e-06,1.186436e-05
1.172300e+04,-3.375598e-09,1.267960e-05,8.273117e-06
1.172400e+04,1.637592e-06,1.787755e-05,5.855129e-06
1.172500e+04,2.391828e-06,2.052806e-05,1.919297e-05
1.172600e+04,2.895285e-06,2.089114e-05,1.945186e-05
1.172700e+04,2.887278e-06,1.929591e-05,7.158917e-06
1.172800e+04,2.480314e-06,1.566994e-05,4.031491e-06
1.172900e+04,1.210081e-06,9.871973e-06,8.458345e-08
1.173000e+04,-3.468339e-07,2.667447e-06,4.898946e-07
1.173100e+04,-1.547956e-06,-4.445318e-06,2.359580e-06
1.173200e+04,-2.348967e-06,-1.047147e-05,-4.950024e-06
1.173300e+04,-2.461091e-06,-1.541433e-05,-2.015417e-05
1.173400e+04,-2.721121e-06,-1.927710e-05,-2.105854e-05
1.173500e+04,-2.370500e-06,-2.104342e-05,-1.253902e-05
1.173600e+04,2.975789e-08,-1.853889e-05,-1.265439e-05
1.173700e+04,3.128494e-06,-1.338821e-05,-1.528609e-05
1.173800e+04,6.237527e-06,-6.217895e-06,-1.126219e-06
1.173900e+04,9.253910e-06,1.997736e-06,1.198484e-05
1.174000e+04,1.280014e-05,1.145283e-05,1.416443e-05
1.174100e+04,1.657712e-05,2.153190e-05,2.499426e-05
1.174200e+04,1.846263e-05,2.921935e-05,3.870615e-05
1.174300e+04,1.906184e-05,3.455117e-05,4.294973e-05
1.174400e+04,1.849682e-05,3.724668e-05,3.911109e-05
1.174500e+04,1.538955e-05,3.583825e-05,4.458558e-05
1.174600e+04,1.180900e-05,3.203283e-05,4.377632e-05
1.174700e+04,7.783490e-06,2.597324e-05,2.387414e-05
1.174800e+04,2.833979e-06,1.709216e-05,6.757865e-06
1.174900e+04,-2.865296e-06,6.057969e-06,-9.868947e-07
1.175000e+04,-9.241038e-06,-6.726839e-06,-9.107926e-06
1.175100e+04,-1.488099e-05,-1.900757e-05,-3.063518e-05
1.175200e+04,-1.887228e-05,-2.904132e-05,-5.072282e-05
1.175300e+04,-2.034482e-05,-3.591889e-05,-5.378665e-05
1.175400e+04,-2.103222e-05,-4.083585e-05,-4.835829e-05
1.175500e+04,-1.982024e-05,-4.192553e-05,-4.910679e-05
1.175600e+04,-1.760138e-05,-3.965803e-05,-4.694272e-05
1.175700e+04,-1.203583e-05,-3.195325e-05,-2.650409e-05
1.175800e+04,-5.866448e-06,-2.242974e-05,-2.000103e-05
1.175900e+04,2.008825e-06,-9.551515e-06,-1.827025e-05
1.176000e+04,9.631562e-06,3.981699e-06,6.124208e-06
1.176100e+04,1.881062e-05,1.968517e-05,2.744561e-05
1.176200e+04,2.686783e-05,3.433054e-05,4.069059e-05
1.176300e+04,3.340123e-05,4.658456e-05,5.228070e-05
1.176400e+04,3.890210e-05,5.734214e-05,6.668297e-05
1.176500e+04,4.321873e-05,6.513923e-05,7.938353e-05
1.176600e+04,4.432856e-05,6.757021e-05,8.272047e-05
1.176700e+04,4.459307e-05,6.741225e-05,8.812038e-05
1.176800e+04,4.237371e-05,6.301875e-05,7.273762e-05
1.176900e+04,3.865313e-05,5.539366e-05,5.440835e-05
1.177000e+04,3.293742e-05,4.401377e-05,4.623968e-05
1.177100e+04,2.579429e-05,3.061083e-05,4.107003e-05
1.177200e+04,1.820100e-05,1.606177e-05,1.890101e-05
1.177300e+04,1.086398e-05,2.266708e-06,1.593190e-06
1.177400e+04,4.128773e-06,-1.006641e-05,-1.178494e-05
1.177500e+04,-1.863199e-06,-2.043427e-05,-2.984735e-05
1.177600e+04,-7.063292e-06,-2.852599e-05,-3.822252e-05
1.177700e+04,-1.076057e-05,-3.303819e-05,-4.712660e-05
1.177800e+04,-1.236189e-05,-3.315875e-05,-4.926499e-05
1.177900e+04,-1.175539e-05,-2.911242e-05,-4.138020e-05
1.178000e+04,-8.237368e-06,-2.046137e-05,-3.159698e-05
1.178100e+04,-3.864690e-06,-1.005369e-05,-1.152113e-05
1.178200e+04,6.131940e-07,3.195739e-07,3.627999e-06
1.178300e+04,6.327713e-06,1.182173e-05,1.496786e-05
1.178400e+04,1.273485e-05,2.351060e-05,3.133475e-05
1.178500e+04,1.758737e-05,3.201839e-05,3.296502e-05
1.178600e+04,2.163147e-05,3.841469e-05,3.456718e-05
1.178700e+04,2.391010e-05,4.130860e-05,3.803621e-05
1.178800e+04,2.602599e-05,4.264806e-05,3.709178e-05
1.178900e+04,2.694318e-05,4.111296e-05,4.164939e-05
1.179000e+04,2.720835e-05,3.710221e-05,4.985445e-05
1.179100e+04,2.565842e-05,3.058110e-05,4.765469e-05
1.179200e+04,2.260399e-05,2.195175e-05,3.565899e-05
1.179300e+04,1.966424e-05,1.453718e-05,2.039378e-05
1.179400e+04,1.717272e-05,7.739602e-06,1.113828e-05
1.179500e+04,1.622413e-05,3.490788e-06,3.134375e-06
1.179600e+04,1.453009e-05,-2.340752e-07,-9.683223e-06
1.179700e+04,1.364812e-05,-1.514446e-06,-1.203639e-05
1.179800e+04,1.488270e-05,9.181666e-07,-1.909257e-06
1.179900e+04,1.644378e-05,5.646362e-06,1.116997e-06
1.180000e+04,1.911716e-05,1.229681e-05,1.168984e-05
1.180100e+04,2.204863e-05,1.953627e-05,2.796955e-05
1.180200e+04,2.464529e-05,2.659056e-05,3.153041e-05
1.180300e+04,2.660954e-05,3.304191e-05,2.657558e-05
1.180400e+04,2.797868e-05,3.823293e-05,3.057855e-05
1.180500e+04,2.898868e-05,4.212074e-05,4.669878e-05
1.180600e+04,3.069100e-05,4.563526e-05,5.418164e-05
1.180700e+04,3.076235e-05,4.610722e-05,5.392181e-05
1.180800e+04,2.970471e-05,4.354012e-05,5.472974e-05
1.180900e+04,2.635991e-05,3.726853e-05,4.177030e-05
1.181000e+04,2.227804e-05,2.972692e-05,2.958617e-05
1.181100e+04,1.724931e-05,2.056101e-05,3.042187e-05
1.181200e+04,1.384546e-05,1.306047e-05,1.529684e-05
1.181300e+04,9.914448e-06,5.238380e-06,-3.537226e-06
1.181400e+04,5.389183e-06,-2.618577e-06,-9.264837e-06
1.181500e+04,3.541800e-06,-6.920480e-06,-6.433010e-06
1.181600e+04,1.442350e-06,-1.069139e-05,-9.431656e-06
1.181700e+04,-2.906929e-07,-1.281173e-05,-1.968812e-05
1.181800e+04,-1.489816e-07,-1.164710e-05,-2.545102e-05
1.181900e+04,1.105722e-06,-8.592765e-06,-1.840300e-05
1.182000e+04,2.635462e-06,-4.502795e-06,-3.795941e-06
1.182100e+04,5.292972e-06,1.514910e-06,5.286504e-06
1.182200e+04,8.484983e-06,8.204247e-06,7.777935e-06
1.182300e+04,1.038900e-05,1.385716e-05,5.908908e-06
1.182400e+04,1.368880e-05,2.032976e-05,1.027394e-05
1.182500e+04,1.627516e-05,2.539562e-05,2.341919e-05
1.182600e+04,1.753329e-05,2.813630e-05,2.946674e-05
1.182700e+04,1.850185e-05,2.965102e-05,3.495266e-05
1.182800e+04,1.926652e-05,3.004518e-05,4.635521e-05
1.182900e+04,1.777470e-05,2.750578e-05,3.744480e-05
1.183000e+04,1.621287e-05,2.426734e-05,3.222371e-05
1.183100e+04,1.263700e-05,1.834911e-05,2.636949e-05
1.183200e+04,9.018506e-06,1.193285e-05,1.879803e-05
1.183300e+04,4.112716e-06,4.629595e-06,7.665243e-06
1.183400e+04,-2.757022e-07,-1.808421e-06,-2.884211e-06
1.183500e+04,-2.439581e-06,-5.704216e-06,-2.832209e-06
1.183600e+04,-4.828363e-06,-9.286494e-06,-7.387755e-06
1.183700e+04,-8.516385e-06,-1.399589e-05,-1.680406e-05
1.183800e+04,-1.150395e-05,-1.755326e-05,-1.639932e-05
1.183900e+04,-1.438900e-05,-2.062717e-05,-2.319914e-05
1.184000e+04,-1.656810e-05,-2.302228e-05,-3.848159e-05
1.184100e+04,-1.661594e-05,-2.257819e-05,-3.745626e-05
1.184200e+04,-1.737316e-05,-2.228672e-05,-2.723363e-05
1.184300e+04,-1.863193e-05,-2.262677e-05,-2.974386e-05
1.184400e+04,-1.670619e-05,-2.020558e-05,-3.166641e-05
1.184500e+04,-1.462071e-05,-1.752654e-05,-2.520026e-05
1.184600e+04,-1.436251e-05,-1.582180e-05,-2.317400e-05
1.184700e+04,-1.222552e-05,-1.238557e-05,-1.739566e-05
1.184800e+04,-9.917460e-06,-8.956469e-06,-1.271841e-05
1.184900e+04,-7.935951e-06,-6.014593e-06,8.978439e-07
1.185000e+04,-6.643704e-06,-3.793600e-06,1.027705e-05
1.185100e+04,-5.405739e-06,-1.849515e-06,3.348948e-06
1.185200e+04,-4.258081e-06,-3.103848e-07,-2.857303e-06
1.185300e+04,-3.391980e-06,1.053529e-06,-2.853268e-06
1.185400e+04,-3.004608e-06,9.435999e-07,3.896202e-06
1.185500e+04,-3.475801e-06,2.383895e-08,8.971725e-06
1.185600e+04,-3.386126e-06,-8.011722e-07,1.559025e-06
1.185700e+04,-4.478425e-06,-3.020217e-06,-8.808848e-06
1.185800e+04,-4.854104e-06,-4.305156e-06,-8.456950e-06
1.185900e+04,-4.941732e-06,-5.170108e-06,-3.574405e-06
1.186000e+04,-4.798986e-06,-6.420514e-06,-2.448890e-06
1.186100e+04,-5.128157e-06,-7.955941e-06,-2.817584e-06
1.186200e+04,-5.820327e-06,-9.501265e-06,-5.501357e-06
1.186300e+04,-4.590256e-06,-9.033525e-06,-1.737859e-05
1.186400e+04,-3.672986e-06,-8.113739e-06,-2.133171e-05
1.186500e+04,-2.555823e-06,-6.560342e-06,-1.662044e-05
1.186600e+04,1.081993e-07,-3.102804e-06,-1.008700e-05
1.186700e+04,1.191494e-06,-1.289952e-06,-3.426427e-07
1.186800e+04,3.560826e-06,2.330260e-06,-2.836815e-06
1.186900e+04,7.122094e-06,7.180327e-06,2.592472e-06
1.187000e+04,1.038321e-05,1.186120e-05,7.537453e-06
1.187100e+04,1.503582e-05,1.770051e-05,1.485423e-05
1.187200e+04,1.917278e-05,2.278991e-05,2.068916e-05
1.187300e+04,2.403620e-05,2.798607e-05,3.022806e-05
1.187400e+04,2.728165e-05,3.156663e-05,4.292050e-05
1.187500e+04,3.063631e-05,3.523508e-05,4.503862e-05
1.187600e+04,3.398422e-05,3.798287e-05,5.172550e-05
1.187700e+04,3.674605e-05,4.018772e-05,4.653453e-05
1.187800e+04,3.706489e-05,3.962184e-05,3.882459e-05
1.187900e+04,3.792266e-05,4.002703e-05,4.309867e-05
1.188000e+04,3.872260e-05,4.030848e-05,4.558222e-05
1.188100e+04,3.951183e-05,4.042200e-05,5.648240e-05
1.188200e+04,3.915791e-05,3.942605e-05,5.388675e-05
1.188300e+04,3.892228e-05,3.857877e-05,4.249115e-05
1.188400e+04,3.670624e-05,3.615239e-05,4.053945e-05
1.188500e+04,3.577914e-05,3.492561e-05,3.906889e-05
1.188600e+04,3.307124e-05,3.204778e-05,3.104818e-05
1.188700e+04,2.895681e-05,2.807262e-05,2.313113e-05
1.188800e+04,2.586804e-05,2.500930e-05,2.791440e-05
1.188900e+04,2.270564e-05,2.194464e-05,2.966718e-05
1.189000e+04,1.980308e-05,1.953484e-05,2.534234e-05
1.189100e+04,1.706429e-05,1.756617e-05,1.624478e-05
1.189200e+04,1.502475e-05,1.649418e-05,1.271527e-05
1.189300e+04,1.327230e-05,1.559550e-05,1.631681e-05
1.189400e+04,1.185495e-05,1.467363e-05,1.390324e-05
1.189500e+04,9.660199e-06,1.269354e-05,8.274006e-07
1.189600e+04,8.854068e-06,1.173880e-05,-4.291627e-06
1.189700e+04,9.502654e-06,1.205032e-05,9.613697e-06
1.189800e+04,8.890902e-06,1.054933e-05,1.236748e-05
1.189900e+04,8.390884e-06,9.033522e-06,7.866727e-06
1.190000e+04,8.157852e-06,7.987287e-06,1.054331e-05
1.190100e+04,7.668290e-06,6.348184e-06,1.250319e-05
1.190200e+04,7.765330e-06,5.183307e-06,4.866011e-06
1.190300e+04,7.498340e-06,3.667847e-06,1.374495e-06
1.190400e+04,7.530353e-06,3.230215e-06,6.946164e-06
1.190500e+04,7.427057e-06,3.002232e-06,-2.506556e-07
1.190600e+04,8.083841e-06,4.303182e-06,-4.362069e-06
1.190700e+04,8.729090e-06,5.421022e-06,6.878295e-06
1.190800e+04,8.413637e-06,6.016427e-06,1.517956e-05
1.190900e+04,8.309542e-06,7.081653e-06,8.256473e-06
1.191000e+04,8.623345e-06,9.024098e-06,8.010947e-06
1.191100e+04,8.236856e-06,9.723962e-06,7.966911e-06
1.191200e+04,6.065753e-06,8.094828e-06,6.954065e-06
1.191300e+04,5.540863e-06,8.049824e-06,1.189926e-05
1.191400e+04,3.805006e-06,6.657531e-06,7.754429e-06
1.191500e+04,1.610753e-06,4.381751e-06,1.012895e-05
1.191600e+04,-1.301287e-07,2.463306e-06,4.928794e-06
1.191700e+04,-1.970511e-06,1.912359e-07,-8.445155e-06
1.191800e+04,-3.371277e-06,-1.991737e-06,-4.177797e-06
1.191900e+04,-5.376147e-06,-5.182041e-06,-6.961438e-06
1.192000e+04,-8.574189e-06,-9.592159e-06,-1.356735e-05
1.192100e+04,-1.150450e-05,-1.378878e-05,-1.162100e-05
1.192200e+04,-1.356035e-05,-1.694719e-05,-1.456566e-05
1.192300e+04,-1.458355e-05,-1.936445e-05,-2.148343e-05
1.192400e+04,-1.683996e-05,-2.227188e-05,-3.466876e-05
1.192500e+04,-1.732489e-05,-2.349022e-05,-4.077860e-05
1.192600e+04,-1.885778e-05,-2.576821e-05,-4.211514e-05
1.192700e+04,-1.796140e-05,-2.488662e-05,-3.214206e-05
1.192800e+04,-1.698370e-05,-2.316523e-05,-2.564857e-05
1.192900e+04,-1.374983e-05,-1.868026e-05,-2.177213e-05
1.193000e+04,-1.093949e-05,-1.434409e-05,-2.028575e-05
1.193100e+04,-7.607227e-06,-9.467023e-06,-1.004626e-05
1.193200e+04,-4.088281e-06,-3.920324e-06,-6.125930e-06
1.193300e+04,-3.778236e-07,1.420426e-06,-1.036677e-05
1.193400e+04,3.662902e-06,7.546203e-06,-3.402841e-06
1.193500e+04,8.195310e-06,1.323559e-05,9.710154e-06
1.193600e+04,1.385530e-05,1.989442e-05,1.939730e-05
1.193700e+04,1.838932e-05,2.492196e-05,2.547823e-05
1.193800e+04,2.246959e-05,2.858962e-05,4.064979e-05
1.193900e+04,2.576611e-05,3.087114e-05,4.737776e-05
1.194000e+04,2.860530e-05,3.207849e-05,4.565549e-05
1.194100e+04,3.047826e-05,3.268047e-05,4.259536e-05
1.194200e+04,3.189258e-05,3.249944e-05,4.288957e-05
1.194300e+04,3.147990e-05,3.073967e-05,4.098115e-05
1.194400e+04,3.288332e-05,3.102826e-05,2.827741e-05
1.194500e+04,3.185261e-05,2.936528e-05,2.582578e-05
1.194600e+04,3.175596e-05,2.896735e-05,3.173396e-05
1.194700e+04,3.118879e-05,2.862249e-05,3.411433e-05
1.194800e+04,3.000678e-05,2.810656e-05,3.995062e-05
1.194900e+04,2.783398e-05,2.705848e-05,3.820982e-05
1.195000e+04,2.565984e-05,2.611085e-05,3.355417e-05
1.195100e+04,2.461418e-05,2.651267e-05,2.980759e-05
1.195200e+04,2.420396e-05,2.715186e-05,2.161188e-05
1.195300e+04,2.187647e-05,2.598727e-05,1.935231e-05
1.195400e+04,2.081224e-05,2.553277e-05,2.835190e-05
1.195500e+04,1.944829e-05,2.418958e-05,1.998794e-05
1.195600e+04,1.887667e-05,2.310421e-05,9.123526e-06
1.195700e+04,1.787201e-05,2.143859e-05,1.132212e-05
1.195800e+04,1.704351e-05,1.929995e-05,1.039233e-05
1.195900e+04,1.553975e-05,1.580287e-05,1.191831e-05
1.196000e+04,1.495357e-05,1.350019e-05,1.963508e-05
1.196100e+04,1.363908e-05,1.043140e-05,1.043016e-05
1.196200e+04,1.333332e-05,8.351799e-06,1.023898e-05
1.196300e+04,1.296503e-05,6.810499e-06,1.799241e-05
1.196400e+04,1.311925e-05,6.323964e-06,1.559472e-05
1.196500e+04,1.476558e-05,8.253826e-06,1.463735e-05
1.196600e+04,1.520733e-05,9.481094e-06,1.329294e-05
1.196700e+04,1.640921e-05,1.215545e-05,8.546860e-06
1.196800e+04,1.803385e-05,1.568094e-05,1.774641e-05
1.196900e+04,1.641565e-05,1.649468e-05,2.146646e-05
1.197000e+04,1.741400e-05,1.974555e-05,2.344898e-05
1.197100e+04,1.685122e-05,2.137984e-05,2.278384e-05
1.197200e+04,1.633618e-05,2.296266e-05,1.606995e-05
1.197300e+04,1.575859e-05,2.387006e-05,1.581103e-05
1.197400e+04,1.403255e-05,2.260624e-05,2.109853e-05
1.197500e+04,1.264842e-05,2.089393e-05,1.723543e-05
1.197600e+04,1.098256e-05,1.858632e-05,7.936115e-06
1.197700e+04,9.001058e-06,1.477473e-05,1.365059e-05
1.197800e+04,7.108223e-06,1.050764e-05,1.575210e-05
1.197900e+04,4.762151e-06,4.850373e-06,1.011773e-05
1.198000e+04,2.442703e-06,-6.392699e-07,-3.461587e-06
1.198100e+04,1.341091e-06,-4.782767e-06,-6.059354e-06
1.198200e+04,3.152191e-07,-8.141275e-06,-1.020884e-05
1.198300e+04,-2.965529e-07,-1.060829e-05,-1.791115e-05
1.198400e+04,5.433679e-07,-1.047530e-05,-1.245290e-05
1.198500e+04,1.935944e-06,-8.494370e-06,-1.188763e-05
1.198600e+04,4.046640e-06,-4.422427e-06,-1.681058e-06
1.198700e+04,5.062425e-06,-3.239368e-07,1.129930e-05
1.198800e+04,7.158368e-06,5.147857e-06,1.233530e-05
1.198900e+04,1.003389e-05,1.173399e-05,9.577059e-06
1.199000e+04,1.276863e-05,1.807425e-05,2.021648e-05
1.199100e+04,1.531647e-05,2.401307e-05,2.278867e-05
1.199200e+04,1.710429e-05,2.845672e-05,2.663498e-05
1.199300e+04,1.738564e-05,3.019576e-05,3.784601e-05
1.199400e+04,1.724102e-05,3.014763e-05,2.465540e-05
1.199500e+04,1.694503e-05,2.839219e-05,1.547920e-05
1.199600e+04,1.552156e-05,2.416351e-05,1.497145e-05
1.199700e+04,1.336747e-05,1.843867e-05,1.848103e-05
1.199800e+04,1.046721e-05,1.123504e-05,1.918889e-05
1.199900e+04,6.583188e-06,3.007084e-06,1.472194e-05
1.200000e+04,3.344691e-06,-3.822408e-06,1.840231e-06
1.200100e+04,1.315986e-06,-8.930989e-06,-1.071489e-05
1.200200e+04,-6.961493e-07,-1.269937e-05,-1.823165e-05
1.200300e+04,-8.560934e-07,-1.301523e-05,-1.075216e-05
1.200400e+04,-1.042587e-06,-1.210473e-05,-4.542958e-06
1.200500e+04,-2.374849e-07,-8.662753e-06,-1.074042e-05
1.200600e+04,1.456798e-06,-3.471867e-06,-9.838655e-06
1.200700e+04,3.055564e-06,2.118010e-06,-3.673603e-07
1.200800e+04,5.546141e-06,8.374475e-06,1.050864e-05
1.200900e+04,6.465038e-06,1.327310e-05,1.702104e-05
1.201000e+04,9.190088e-06,1.981925e-05,2.386154e-05
1.201100e+04,1.065624e-05,2.427797e-05,1.557483e-05
1.201200e+04,1.203547e-05,2.706008e-05,2.297041e-05
1.201300e+04,1.238144e-05,2.727946e-05,3.828169e-05
1.201400e+04,1.233100e-05,2.571600e-05,2.911236e-05
1.201500e+04,1.091333e-05,2.140856e-05,1.267139e-05
1.201600e+04,8.948823e-06,1.517757e-05,7.375868e-06
1.201700e+04,6.204954e-06,7.795143e-06,1.960052e-06
1.201800e+04,4.717347e-06,1.179662e-06,-1.909199e-06
1.201900e+04,2.462907e-06,-5.707882e-06,9.810786e-07
1.202000e+04,-6.295049e-07,-1.319305e-05,4.143352e-06
1.202100e+04,-2.209292e-06,-1.717054e-05,-6.560230e-06
1.202200e+04,-2.836931e-06,-1.900765e-05,-1.919900e-05
1.202300e+04,-3.723846e-06,-1.888403e-05,-2.110268e-05
1.202400e+04,-3.302527e-06,-1.630321e-05,-9.176941e-06
1.202500e+04,-4.094895e-06,-1.318681e-05,-6.404039e-06
1.202600e+04,-3.761419e-06,-7.677956e-06,-1.192172e-05
1.202700e+04,-3.090201e-06,-1.533193e-06,-1.384739e-07
1.202800e+04,-2.427087e-06,4.576139e-06,6.312751e-06
1.202900e+04,-3.130424e-06,8.865162e-06,1.142611e-05
1.203000e+04,-4.029337e-06,1.171985e-05,2.013796e-05
1.203100e+04,-6.761619e-06,1.120157e-05,1.525924e-05
1.203200e+04,-8.475095e-06,9.860658e-06,1.193898e-05
1.203300e+04,-1.206049e-05,4.786864e-06,-3.665090e-06
1.203400e+04,-1.620770e-05,-2.815087e-06,-1.623357e-05
1.203500e+04,-2.032095e-05,-1.173032e-05,-2.763262e-05
1.203600e+04,-2.472139e-05,-2.201706e-05,-3.715231e-05
1.203700e+04,-2.782595e-05,-3.163887e-05,-3.623245e-05
1.203800e+04,-3.006469e-05,-4.012544e-05,-4.777737e-05
1.203900e+04,-3.051205e-05,-4.616720e-05,-5.847629e-05
1.204000e+04,-3.063712e-05,-5.047510e-05,-5.572882e-05
1.204100e+04,-2.858482e-05,-5.055514e-05,-5.449259e-05
1.204200e+04,-2.534531e-05,-4.703973e-05,-5.444824e-05
1.204300e+04,-1.995923e-05,-3.931783e-05,-4.469127e-05
1.204400e+04,-1.452848e-05,-3.010838e-05,-2.718442e-05
1.204500e+04,-7.245079e-06,-1.661979e-05,-3.832631e-06
1.204600e+04,-7.116582e-07,-3.142480e-06,1.089136e-05
1.204700e+04,6.505765e-06,1.129367e-05,1.678148e-05
1.204800e+04,1.327711e-05,2.531112e-05,1.979983e-05
1.204900e+04,1.924080e-05,3.774038e-05,3.403848e-05
1.205000e+04,2.419399e-05,4.734869e-05,5.226664e-05
1.205100e+04,2.716069e-05,5.330698e-05,6.684684e-05
1.205200e+04,2.837520e-05,5.442864e-05,6.639921e-05
1.205300e+04,2.768351e-05,5.163331e-05,5.936098e-05
1.205400e+04,2.488014e-05,4.446688e-05,4.911264e-05
1.205500e+04,1.989420e-05,3.324587e-05,2.938579e-05
1.205600e+04,1.477921e-05,2.094658e-05,1.939330e-05
1.205700e+04,9.489592e-06,8.007401e-06,1.458976e-05
1.205800e+04,4.229064e-06,-5.307557e-06,-3.236634e-07
1.205900e+04,-4.951954e-07,-1.660712e-05,-1.337947e-05
1.206000e+04,-3.904342e-06,-2.535847e-05,-2.026370e-05
1.206100e+04,-6.164255e-06,-3.100607e-05,-3.606921e-05
1.206200e+04,-8.034094e-06,-3.353201e-05,-4.255068e-05
1.206300e+04,-9.357879e-06,-3.325005e-05,-3.627359e-05
1.206400e+04,-7.907013e-06,-2.758547e-05,-2.301300e-05
1.206500e+04,-3.945106e-06,-1.746488e-05,-1.444426e-05
1.206600e+04,1.193596e-06,-4.853531e-06,-1.074086e-05
1.206700e+04,6.476866e-06,8.403524e-06,2.462966e-06
1.206800e+04,1.147869e-05,2.109666e-05,2.096736e-05
1.206900e+04,1.531952e-05,3.158890e-05,3.935325e-05
1.207000e+04,1.832257e-05,4.000467e-05,4.679819e-05
1.207100e+04,2.078209e-05,4.570989e-05,5.214594e-05
1.207200e+04,2.226163e-05,4.838789e-05,5.574317e-05
1.207300e+04,2.025945e-05,4.459718e-05,4.704072e-05
1.207400e+04,1.626426e-05,3.629369e-05,4.174513e-05
1.207500e+04,1.234123e-05,2.616436e-05,2.723711e-05
1.207600e+04,5.476456e-06,1.186657e-05,6.966421e-06
1.207700e+04,-2.682950e-06,-4.406278e-06,-4.168596e-06
1.207800e+04,-1.001218e-05,-1.973812e-05,-1.580525e-05
1.207900e+04,-1.719547e-05,-3.404246e-05,-3.535147e-05
1.208000e+04,-2.394841e-05,-4.593385e-05,-4.417633e-05
1.208100e+04,-2.882210e-05,-5.413672e-05,-4.451163e-05
1.208200e+04,-3.197941e-05,-5.831490e-05,-5.213211e-05
1.208300e+04,-3.334193e-05,-5.826928e-05,-6.244306e-05
1.208400e+04,-3.242103e-05,-5.388918e-05,-6.264941e-05
1.208500e+04,-3.105681e-05,-4.720886e-05,-5.621486e-05
1.208600e+04,-2.841478e-05,-3.782756e-05,-5.354674e-05
1.208700e+04,-2.496464e-05,-2.661610e-05,-3.539080e-05
1.208800e+04,-2.064591e-05,-1.498310e-05,-2.432762e-05
1.208900e+04,-1.656282e-05,-4.255723e-06,-2.264337e-05
1.209000e+04,-1.191328e-05,5.874158e-06,-5.836942e-08
1.209100e+04,-7.134021e-06,1.427301e-05,1.116560e-05
1.209200e+04,-3.319251e-06,1.933720e-05,1.853937e-05
1.209300e+04,3.188366e-07,2.201253e-05,1.940833e-05
1.209400e+04,3.315280e-06,2.156758e-05,8.166230e-06
1.209500e+04,5.458599e-06,1.837887e-05,1.326368e-05
1.209600e+04,7.513014e-06,1.382878e-05,1.866027e-05
1.209700e+04,8.150956e-06,7.049585e-06,7.850240e-06
1.209800e+04,8.337437e-06,5.712515e-07,3.915683e-06
1.209900e+04,1.008500e-05,-3.018386e-06,8.704655e-06
1.210000e+04,1.039673e-05,-6.914404e-06,9.162106e-06
1.210100e+04,1.297786e-05,-6.040997e-06,4.912992e-06
1.210200e+04,1.503358e-05,-3.495063e-06,-2.168866e-07
1.210300e+04,1.820171e-05,2.432806e-06,1.853078e-05
1.210400e+04,2.057178e-05,9.471561e-06,2.990715e-05
1.210500e+04,2.424395e-05,1.908966e-05,3.347078e-05
1.210600e+04,2.575212e-05,2.678748e-05,3.733039e-05
1.210700e+04,2.649175e-05,3.371573e-05,3.642597e-05
1.210800e+04,2.618326e-05,3.864821e-05,4.631248e-05
1.210900e+04,2.307471e-05,3.978912e-05,5.016397e-05
1.211000e+04,1.910924e-05,3.854282e-05,4.725522e-05
1.211100e+04,1.398425e-05,3.432902e-05,3.317319e-05
1.211200e+04,8.793858e-06,2.809206e-05,1.518285e-05
1.211300e+04,1.200458e-06,1.760415e-05,1.318009e-05
1.211400e+04,-4.320713e-06,7.398398e-06,8.263769e-06
1.211500e+04,-1.185705e-05,-6.010721e-06,-1.657954e-05
1.211600e+04,-1.964756e-05,-2.098405e-05,-3.339194e-05
1.211700e+04,-2.591618e-05,-3.412047e-05,-4.941864e-05
1.211800e+04,-3.111583e-05,-4.528262e-05,-6.750896e-05
1.211900e+04,-3.520828e-05,-5.436765e-05,-6.641711e-05
1.212000e+04,-3.778983e-05,-6.017735e-05,-6.075740e-05
1.212100e+04,-3.695422e-05,-6.073112e-05,-5.921840e-05
1.212200e+04,-3.345564e-05,-5.662530e-05,-6.433049e-05
1.212300e+04,-2.897443e-05,-4.946413e-05,-6.207965e-05
1.212400e+04,-2.331699e-05,-3.922167e-05,-4.841003e-05
1.212500e+04,-1.607725e-05,-2.605756e-05,-3.104152e-05
1.212600e+04,-9.460278e-06,-1.304872e-05,-7.832473e-06
1.212700e+04,-2.446440e-06,1.152581e-06,8.613955e-06
1.212800e+04,4.174316e-06,1.446452e-05,2.215972e-05
1.212900e+04,9.948851e-06,2.599797e-05,3.595908e-05
1.213000e+04,1.208529e-05,3.240895e-05,3.819231e-05
1.213100e+04,1.389478e-05,3.676263e-05,3.658114e-05
1.213200e+04,1.449112e-05,3.790453e-05,4.204002e-05
1.213300e+04,1.306486e-05,3.466168e-05,3.927734e-05
1.213400e+04,9.251775e-06,2.702614e-05,3.088871e-05
1.213500e+04,4.066976e-06,1.618036e-05,2.806121e-05
1.213600e+04,-2.185554e-06,3.111851e-06,2.792105e-06
1.213700e+04,-8.413689e-06,-1.007660e-05,-1.549577e-05
1.213800e+04,-1.393142e-05,-2.206571e-05,-1.778200e-05
1.213900e+04,-1.825214e-05,-3.238603e-05,-2.718024e-05
1.214000e+04,-2.263913e-05,-4.214265e-05,-4.512959e-05
1.214100e+04,-2.572319e-05,-4.845068e-05,-5.772427e-05
1.214200e+04,-2.742061e-05,-5.091007e-05,-6.042098e-05
1.214300e+04,-2.714364e-05,-4.900849e-05,-6.133285e-05
1.214400e+04,-2.521623e-05,-4.358285e-05,-4.708008e-05
1.214500e+04,-2.177429e-05,-3.468845e-05,-2.923722e-05
1.214600e+04,-1.692620e-05,-2.309646e-05,-2.637378e-05
1.214700e+04,-1.156459e-05,-1.032511e-05,-1.899136e-05
1.214800e+04,-5.457258e-06,2.689621e-06,-4.336737e-06
1.214900e+04,6.833507e-08,1.444853e-05,1.389529e-05
1.215000e+04,4.384893e-06,2.353860e-05,2.508880e-05
1.215100e+04,7.849100e-06,3.017795e-05,2.637745e-05
1.215200e+04,1.106454e-05,3.464338e-05,3.823251e-05
1.215300e+04,1.315245e-05,3.520069e-05,4.767933e-05
1.215400e+04,1.247071e-05,3.103037e-05,3.499872e-05
1.215500e+04,1.027380e-05,2.395710e-05,2.642909e-05
1.215600e+04,7.455919e-06,1.472702e-05,2.603541e-05
1.215700e+04,4.265648e-06,4.771293e-06,1.711094e-05
1.215800e+04,7.248842e-07,-5.251615e-06,-5.104708e-07
1.215900e+04,-1.763522e-06,-1.398089e-05,-1.036045e-05
1.216000e+04,-6.004324e-06,-2.269115e-05,-2.133786e-05
1.216100e+04,-9.273963e-06,-2.904478e-05,-2.939210e-05
1.216200e+04,-1.174634e-05,-3.275739e-05,-2.634224e-05
1.216300e+04,-1.356429e-05,-3.372814e-05,-3.217183e-05
1.216400e+04,-1.402215e-05,-3.099482e-05,-3.919879e-05
1.216500e+04,-1.422458e-05,-2.651774e-05,-2.473624e-05
1.216600e+04,-1.284451e-05,-1.862611e-05,-1.453071e-05
1.216700e+04,-1.240661e-05,-1.152271e-05,-1.128531e-05
1.216800e+04,-1.108288e-05,-3.551097e-06,-3.032311e-06
1.216900e+04,-1.043527e-05,3.219568e-06,-4.402190e-06
1.217000e+04,-1.080150e-05,7.176355e-06,6.852695e-06
1.217100e+04,-1.180645e-05,8.830499e-06,1.822867e-05
1.217200e+04,-1.435175e-05,7.007456e-06,7.309113e-06
1.217300e+04,-1.762415e-05,2.461336e-06,-8.624302e-06
1.217400e+04,-2.071282e-05,-4.038054e-06,-1.511163e-05
1.217500e+04,-2.485883e-05,-1.359626e-05,-2.077307e-05
1.217600e+04,-2.952112e-05,-2.465143e-05,-2.419876e-05
1.217700e+04,-3.276924e-05,-3.469550e-05,-3.614882e-05
1.217800e+04,-3.527528e-05,-4.390255e-05,-4.366095e-05
1.217900e+04,-3.821759e-05,-5.272482e-05,-4.978744e-05
1.218000e+04,-3.975287e-05,-5.899852e-05,-6.652897e-05
1.218100e+04,-3.948404e-05,-6.120089e-05,-7.279990e-05
1.218200e+04,-3.757656e-05,-5.964029e-05,-7.079970e-05
1.218300e+04,-3.379460e-05,-5.423156e-05,-6.159188e-05
1.218400e+04,-2.792561e-05,-4.483745e-05,-5.080037e-05
1.218500e+04,-2.170961e-05,-3.358533e-05,-3.573099e-05
1.218600e+04,-1.438121e-05,-2.021822e-05,-2.103237e-05
1.218700e+04,-7.145821e-06,-6.397283e-06,-5.266558e-06
1.218800e+04,2.194185e-07,7.427831e-06,1.579974e-05
1.218900e+04,6.970866e-06,1.995439e-05,2.810854e-05
1.219000e+04,1.181673e-05,2.928010e-05,2.874218e-05
1.219100e+04,1.671228e-05,3.649605e-05,3.299746e-05
1.219200e+04,1.749736e-05,3.803583e-05,3.814539e-05
1.219300e+04,1.698718e-05,3.699293e-05,4.446751e-05
1.219400e+04,1.509653e-05,3.309723e-05,5.523591e-05
1.219500e+04,1.160118e-05,2.597562e-05,4.851859e-05
1.219600e+04,6.886873e-06,1.557668e-05,2.866146e-05
1.219700e+04,1.725136e-06,4.440200e-06,1.397010e-05
1.219800e+04,-5.911257e-06,-9.151010e-06,-9.170087e-06
1.219900e+04,-1.047432e-05,-1.854108e-05,-2.715402e-05
1.220000e+04,-1.576083e-05,-2.967182e-05,-3.876844e-05
1.220100e+04,-1.978001e-05,-3.771709e-05,-4.976940e-05
1.220200e+04,-2.217087e-05,-4.208821e-05,-5.212141e-05
1.220300e+04,-2.408120e-05,-4.357014e-05,-4.518034e-05
1.220400e+04,-2.439018e-05,-4.175695e-05,-5.093373e-05
1.220500e+04,-2.216360e-05,-3.603769e-05,-4.805056e-05
1.220600e+04,-1.848550e-05,-2.759546e-05,-3.254319e-05
1.220700e+04,-1.291389e-05,-1.664372e-05,-1.862580e-05
1.220800e+04,-6.467999e-06,-4.238319e-06,-1.108987e-05
1.220900e+04,4.233595e-09,7.966578e-06,-4.758255e-07
1.221000e+04,6.169159e-06,1.862815e-05,1.296861e-05
1.221100e+04,1.140860e-05,2.742901e-05,1.800088e-05
1.221200e+04,1.674406e-05,3.489725e-05,3.722495e-05
1.221300e+04,1.878344e-05,3.704348e-05,5.391223e-05
1.221400e+04,2.209599e-05,3.895836e-05,5.610321e-05
1.221500e+04,2.159114e-05,3.568637e-05,5.437608e-05
1.221600e+04,2.024632e-05,3.025810e-05,4.600418e-05
1.221700e+04,1.703438e-05,2.224053e-05,4.184240e-05
1.221800e+04,1.259569e-05,1.310541e-05,3.291011e-05
1.221900e+04,7.103387e-06,2.794363e-06,1.066473e-05
1.222000e+04,8.889464e-07,-7.666278e-06,1.238138e-06
1.222100e+04,-4.950340e-06,-1.650439e-05,-5.262361e-06
1.222200e+04,-1.003818e-05,-2.345164e-05,-2.076131e-05
1.222300e+04,-1.500481e-05,-2.920117e-05,-3.535517e-05
1.222400e+04,-2.002545e-05,-3.383630e-05,-4.202796e-05
1.222500e+04,-2.200911e-05,-3.394200e-05,-4.345273e-05
1.222600e+04,-2.440528e-05,-3.381040e-05,-5.215684e-05
1.222700e+04,-2.421862e-05,-3.009529e-05,-4.654225e-05
1.222800e+04,-2.197702e-05,-2.359905e-05,-3.459921e-05
1.222900e+04,-2.019453e-05,-1.804293e-05,-2.953384e-05
1.223000e+04,-1.670999e-05,-1.148092e-05,-3.085650e-05
1.223100e+04,-1.287956e-05,-5.680075e-06,-2.917545e-05
1.223200e+04,-8.936003e-06,-5.115137e-07,-1.663236e-05
1.223300e+04,-4.737463e-06,4.598852e-06,1.617124e-06
1.223400e+04,3.365113e-07,9.666866e-06,1.386512e-05
1.223500e+04,3.627381e-06,1.213296e-05,1.797691e-05
1.223600e+04,6.503623e-06,1.317625e-05,1.980576e-05
1.223700e+04,9.160203e-06,1.336040e-05,2.038069e-05
1.223800e+04,1.056575e-05,1.288408e-05,2.629219e-05
1.223900e+04,1.192872e-05,1.228902e-05,2.713881e-05
1.224000e+04,1.311055e-05,1.163191e-05,2.844529e-05
1.224100e+04,1.306340e-05,1.044057e-05,2.191303e-05
1.224200e+04,1.137891e-05,8.084787e-06,2.303263e-05
1.224300e+04,8.708995e-06,5.544786e-06,2.984108e-05
1.224400e+04,6.240204e-06,3.338245e-06,1.794156e-05
1.224500e+04,3.199550e-06,1.051939e-06,1.190955e-05
1.224600e+04,-3.295231e-07,-1.072561e-06,1.203562e-05
1.224700e+04,-3.861023e-06,-3.266774e-06,-6.123196e-06
1.224800e+04,-7.593798e-06,-5.611257e-06,-2.082467e-05
1.224900e+04,-1.064016e-05,-7.602726e-06,-1.891852e-05
1.225000e+04,-1.379832e-05,-1.022021e-05,-2.180606e-05
1.225100e+04,-1.598700e-05,-1.238758e-05,-2.966205e-05
1.225200e+04,-1.810008e-05,-1.553883e-05,-3.069859e-05
1.225300e+04,-2.019443e-05,-1.895712e-05,-2.375907e-05
1.225400e+04,-2.128563e-05,-2.184018e-05,-2.940757e-05
1.225500e+04,-2.139352e-05,-2.431006e-05,-3.784365e-05
1.225600e+04,-2.138499e-05,-2.644040e-05,-3.643981e-05
1.225700e+04,-2.045734e-05,-2.721345e-05,-3.198815e-05
1.225800e+04,-1.877919e-05,-2.686601e-05,-2.951533e-05
1.225900e+04,-1.575084e-05,-2.458479e-05,-2.953359e-05
1.226000e+04,-1.352384e-05,-2.212448e-05,-2.022523e-05
1.226100e+04,-1.006821e-05,-1.764881e-05,-1.636979e-05
1.226200e+04,-5.031418e-06,-1.082156e-05,-1.009887e-05
1.226300e+04,-3.121057e-07,-3.610764e-06,7.626724e-06
1.226400e+04,3.606116e-06,2.706817e-06,1.628008e-05
1.226500e+04,7.300516e-06,8.785529e-06,1.869756e-05
1.226600e+04,1.046952e-05,1.478968e-05,2.661617e-05
1.226700e+04,1.206793e-05,1.840242e-05,2.184508e-05
1.226800e+04,1.317187e-05,2.073172e-05,1.741828e-05
1.226900e+04,1.291383e-05,2.093578e-05,2.310278e-05
1.227000e+04,1.383948e-05,2.206109e-05,2.895906e-05
1.227100e+04,1.325596e-05,2.071507e-05,2.255989e-05
1.227200e+04,1.191534e-05,1.754301e-05,1.183623e-05
1.227300e+04,1.010997e-05,1.305304e-05,1.058529e-05
1.227400e+04,9.329199e-06,9.785478e-06,6.023321e-06
1.227500e+04,8.546483e-06,6.402655e-06,-2.285549e-06
1.227600e+04,7.244344e-06,2.684738e-06,-6.851461e-06
1.227700e+04,7.284021e-06,2.905586e-07,-6.909983e-06
1.227800e+04,6.213001e-06,-2.020591e-06,-8.385011e-07
1.227900e+04,6.271110e-06,-2.693210e-06,4.929440e-06
1.228000e+04,6.043692e-06,-3.027442e-06,5.862294e-06
1.228100e+04,6.503849e-06,-1.583966e-06,1.486850e-06
1.228200e+04,6.658207e-06,4.058344e-07,6.697745e-06
1.228300e+04,7.962407e-06,4.444165e-06,1.301797e-05
1.228400e+04,9.109854e-06,9.001162e-06,1.896888e-05
1.228500e+04,9.478353e-06,1.300451e-05,2.060671e-05
1.228600e+04,9.774085e-06,1.690359e-05,2.310196e-05
1.228700e+04,8.276553e-06,1.852467e-05,2.729916e-05
1.228800e+04,5.380101e-06,1.799400e-05,1.955595e-05
1.228900e+04,2.097077e-06,1.603686e-05,2.018190e-05
1.229000e+04,-2.793847e-06,1.101136e-05,1.546681e-05
1.229100e+04,-6.997546e-06,5.372236e-06,-1.279483e-06
1.229200e+04,-1.128979e-05,-1.597682e-06,-9.478920e-06
1.229300e+04,-1.630977e-05,-1.052900e-05,-1.245813e-05
1.229400e+04,-2.009835e-05,-1.849243e-05,-2.183524e-05
1.229500e+04,-2.477785e-05,-2.820922e-05,-3.618808e-05
1.229600e+04,-2.863317e-05,-3.726977e-05,-5.050894e-05
1.229700e+04,-3.183155e-05,-4.488371e-05,-5.799758e-05
1.229800e+04,-3.480938e-05,-5.158834e-05,-6.770598e-05
1.229900e+04,-3.537099e-05,-5.398122e-05,-7.237545e-05
1.230000e+04,-3.321612e-05,-5.207115e-05,-6.342149e-05
1.230100e+04,-2.964244e-05,-4.730847e-05,-5.381127e-05
1.230200e+04,-2.708533e-05,-4.160759e-05,-3.894975e-05
1.230300e+04,-2.198859e-05,-3.212063e-05,-2.834151e-05
1.230400e+04,-1.659847e-05,-2.127506e-05,-1.705762e-05
1.230500e+04,-9.991610e-06,-8.886851e-06,-1.952019e-06
1.230600e+04,-4.959127e-06,1.959520e-06,8.054693e-07
1.230700e+04,-2.104835e-07,1.168639e-05,1.635917e-05
1.230800e+04,3.408369e-06,1.947592e-05,2.811407e-05
1.230900e+04,6.799119e-06,2.556188e-05,2.357715e-05
1.231000e+04,8.266922e-06,2.808121e-05,2.390702e-05
1.231100e+04,7.305739e-06,2.582688e-05,3.271282e-05
1.231200e+04,6.269528e-06,2.230183e-05,2.960740e-05
1.231300e+04,5.185025e-06,1.726201e-05,2.297842e-05
1.231400e+04,2.508289e-06,8.560348e-06,8.665239e-06
1.231500e+04,-1.204296e-07,-9.569654e-07,1.927092e-07
1.231600e+04,-3.346890e-06,-1.115314e-05,-1.005839e-05
1.231700e+04,-6.165203e-06,-2.021776e-05,-2.867537e-05
1.231800e+04,-8.270706e-06,-2.671963e-05,-3.844765e-05
1.231900e+04,-8.146496e-06,-2.939165e-05,-3.896730e-05
1.232000e+04,-7.202890e-06,-2.938174e-05,-3.008042e-05
1.232100e+04,-5.444082e-06,-2.613899e-05,-2.349213e-05
1.232200e+04,-1.063125e-06,-1.828538e-05,-1.333468e-05
1.232300e+04,3.567093e-06,-8.553928e-06,-9.057516e-06
1.232400e+04,8.631706e-06,2.947080e-06,-6.935885e-06
1.232500e+04,1.325338e-05,1.461993e-05,1.700449e-05
1.232600e+04,1.749700e-05,2.666030e-05,3.704916e-05
1.232700e+04,1.988415e-05,3.544438e-05,4.556113e-05
1.232800e+04,2.160505e-05,4.279732e-05,5.399709e-05
1.232900e+04,2.177597e-05,4.628717e-05,5.503643e-05
1.233000e+04,2.036268e-05,4.577281e-05,5.207607e-05
1.233100e+04,1.612564e-05,3.984843e-05,5.060928e-05
1.233200e+04,9.549310e-06,2.913186e-05,4.804253e-05
1.233300e+04,7.015423e-07,1.480487e-05,3.427067e-05
1.233400e+04,-9.453496e-06,-2.513542e-06,9.024021e-06
1.233500e+04,-2.119712e-05,-2.165981e-05,-2.543403e-05
1.233600e+04,-3.186111e-05,-3.977971e-05,-4.720391e-05
1.233700e+04,-4.175562e-05,-5.622477e-05,-6.582718e-05
1.233800e+04,-5.001736e-05,-7.001532e-05,-7.775202e-05
1.233900e+04,-5.732848e-05,-8.096272e-05,-9.330975e-05
1.234000e+04,-6.330384e-05,-8.902626e-05,-1.036428e-04
1.234100e+04,-6.738400e-05,-9.268520e-05,-1.017450e-04
1.234200e+04,-6.702315e-05,-8.906458e-05,-1.004740e-04
1.234300e+04,-6.397007e-05,-8.069739e-05,-9.677021e-05
1.234400e+04,-5.993515e-05,-7.049306e-05,-9.220980e-05
1.234500e+04,-5.332033e-05,-5.723638e-05,-8.694371e-05
1.234600e+04,-4.562604e-05,-4.273566e-05,-7.182154e-05
1.234700e+04,-3.697118e-05,-2.812700e-05,-4.216552e-05
1.234800e+04,-2.778718e-05,-1.417717e-05,-2.578350e-05
1.234900e+04,-1.905799e-05,-2.372441e-06,-7.408461e-06
1.235000e+04,-1.165611e-05,6.183139e-06,1.656010e-05
1.235100e+04,-5.717391e-06,1.156832e-05,2.590264e-05
1.235200e+04,-3.658565e-07,1.488815e-05,2.617973e-05
1.235300e+04,2.814883e-06,1.432432e-05,1.822315e-05
1.235400e+04,6.193954e-06,1.289695e-05,1.907413e-05
1.235500e+04,7.302451e-06,9.112484e-06,2.718667e-05
1.235600e+04,7.711240e-06,4.838885e-06,2.607301e-05
1.235700e+04,6.236396e-06,-9.373087e-07,1.798374e-05
1.235800e+04,3.988896e-06,-6.369929e-06,8.878796e-06
1.235900e+04,1.992652e-06,-9.911275e-06,1.364035e-06
1.236000e+04,-1.341455e-06,-1.355602e-05,-7.483318e-06
1.236100e+04,-3.792615e-06,-1.450581e-05,-7.430368e-06
1.236200e+04,-6.110911e-06,-1.404167e-05,-7.637666e-06
1.236300e+04,-8.889876e-06,-1.289936e-05,-1.667235e-05
1.236400e+04,-1.149896e-05,-1.103353e-05,-1.348044e-05
1.236500e+04,-1.371538e-05,-8.954130e-06,-1.263009e-05
1.236600e+04,-1.547436e-05,-7.294881e-06,-2.209064e-05
1.236700e+04,-1.719543e-05,-6.548562e-06,-2.255625e-05
1.236800e+04,-1.853194e-05,-7.223815e-06,-1.678369e-05
1.236900e+04,-2.008205e-05,-9.392081e-06,-2.155641e-05
1.237000e+04,-2.214693e-05,-1.372313e-05,-2.189560e-05
1.237100e+04,-2.511252e-05,-1.965487e-05,-1.911516e-05
1.237200e+04,-2.783881e-05,-2.606509e-05,-3.030955e-05
1.237300e+04,-2.931299e-05,-3.127277e-05,-3.929365e-05
1.237400e+04,-3.062382e-05,-3.662976e-05,-4.282089e-05
1.237500e+04,-3.208479e-05,-4.127566e-05,-4.462630e-05
1.237600e+04,-3.211764e-05,-4.372929e-05,-4.197498e-05
1.237700e+04,-3.149329e-05,-4.412338e-05,-3.709373e-05
1.237800e+04,-3.031575e-05,-4.307018e-05,-3.919796e-05
1.237900e+04,-2.880453e-05,-4.049427e-05,-3.469085e-05
1.238000e+04,-2.523312e-05,-3.473457e-05,-2.998090e-05
1.238100e+04,-2.193847e-05,-2.844336e-05,-3.318555e-05
1.238200e+04,-1.842477e-05,-2.163940e-05,-2.194148e-05
1.238300e+04,-1.426682e-05,-1.349086e-05,-1.707670e-05
1.238400e+04,-1.049129e-05,-6.471124e-06,-1.835709e-05
1.238500e+04,-7.252021e-06,-4.852686e-07,-6.247308e-06
1.238600e+04,-3.593154e-06,4.880232e-06,5.208832e-07
1.238700e+04,-8.344566e-07,8.049863e-06,1.355300e-06
1.238800e+04,2.102666e-06,1.038897e-05,1.098668e-05
1.238900e+04,3.465226e-06,1.025407e-05,1.292317e-05
1.239000e+04,6.075173e-06,1.047495e-05,1.233141e-05
1.239100e+04,8.763846e-06,1.008493e-05,9.263535e-06
1.239200e+04,1.160311e-05,1.001106e-05,1.978592e-06
1.239300e+04,1.296335e-05,8.855826e-06,2.413700e-06
1.239400e+04,1.646481e-05,1.021194e-05,8.844434e-06
1.239500e+04,2.097811e-05,1.404652e-05,2.276496e-05
1.239600e+04,2.358731e-05,1.678410e-05,2.943969e-05
1.239700e+04,2.666410e-05,2.104030e-05,2.655630e-05
1.239800e+04,2.989084e-05,2.599278e-05,3.663398e-05
1.239900e+04,3.336465e-05,3.197098e-05,4.461479e-05
1.240000e+04,3.565379e-05,3.724519e-05,4.716191e-05
1.240100e+04,3.711304e-05,4.136062e-05,4.852937e-05
1.240200e+04,3.851260e-05,4.543852e-05,5.401753e-05
1.240300e+04,3.803036e-05,4.703296e-05,6.303903e-05
1.240400e+04,3.555033e-05,4.578394e-05,5.825607e-05
1.240500e+04,3.193324e-05,4.255733e-05,4.323574e-05
1.240600e+04,2.752300e-05,3.758848e-05,3.773140e-05
1.240700e+04,2.231666e-05,3.085267e-05,3.596953e-05
1.240800e+04,1.551993e-05,2.139685e-05,2.948040e-05
1.240900e+04,8.218826e-06,1.084581e-05,1.448483e-05
1.241000e+04,1.566422e-06,1.095680e-06,-6.686803e-06
1.241100e+04,-4.682637e-06,-8.435055e-06,-1.069807e-05
1.241200e+04,-9.691907e-06,-1.626341e-05,-1.725258e-05
1.241300e+04,-1.482265e-05,-2.380289e-05,-3.839074e-05
1.241400e+04,-1.918140e-05,-2.910833e-05,-4.187294e-05
1.241500e+04,-2.057777e-05,-3.057495e-05,-3.547542e-05
1.241600e+04,-2.195086e-05,-3.175707e-05,-4.334581e-05
1.241700e+04,-2.206714e-05,-3.092900e-05,-4.077033e-05
1.241800e+04,-1.928267e-05,-2.625812e-05,-2.939522e-05
1.241900e+04,-1.646685e-05,-2.081416e-05,-3.297576e-05
1.242000e+04,-1.339082e-05,-1.515783e-05,-3.276795e-05
1.242100e+04,-8.385844e-06,-7.621261e-06,-1.915479e-05
1.242200e+04,-3.924243e-06,-1.427418e-06,-5.793297e-06
1.242300e+04,2.998767e-07,3.896241e-06,1.643844e-06
1.242400e+04,4.371946e-06,8.524604e-06,1.307002e-05
1.242500e+04,8.384052e-06,1.234294e-05,1.658095e-05
1.242600e+04,1.229721e-05,1.537228e-05,1.635522e-05
1.242700e+04,1.565642e-05,1.754185e-05,2.527371e-05
1.242800e+04,1.843596e-05,1.898933e-05,2.713265e-05
1.242900e+04,1.924891e-05,1.832799e-05,2.915167e-05
1.243000e+04,2.143958e-05,1.966764e-05,2.961719e-05
1.243100e+04,2.261090e-05,2.078858e-05,2.632534e-05
1.243200e+04,2.413865e-05,2.249445e-05,3.846000e-05
1.243300e+04,2.455098e-05,2.397599e-05,3.748214e-05
1.243400e+04,2.441544e-05,2.533122e-05,3.313740e-05
1.243500e+04,2.390975e-05,2.682523e-05,3.448893e-05
1.243600e+04,2.160551e-05,2.627869e-05,3.814002e-05
1.243700e+04,1.871132e-05,2.496867e-05,3.317112e-05
1.243800e+04,1.584321e-05,2.327552e-05,1.494157e-05
1.243900e+04,1.408101e-05,2.193117e-05,1.335592e-05
1.244000e+04,1.076878e-05,1.780444e-05,1.521751e-05
1.244100e+04,7.387728e-06,1.234716e-05,5.170583e-06
1.244200e+04,5.289620e-06,7.622035e-06,-5.227507e-06
1.244300e+04,1.392500e-06,4.296826e-07,-1.187962e-05
1.244400e+04,-1.314651e-06,-6.260903e-06,-1.768998e-05
1.244500e+04,-4.570099e-06,-1.250054e-05,-1.708352e-05
1.244600e+04,-5.847888e-06,-1.687901e-05,-1.836751e-05
1.244700e+04,-5.652828e-06,-1.873147e-05,-2.507674e-05
1.244800e+04,-6.038648e-06,-2.026347e-05,-2.537456e-05
1.244900e+04,-3.724444e-06,-1.741994e-05,-2.250457e-05
1.245000e+04,-7.692597e-07,-1.246406e-05,-1.236480e-05
1.245100e+04,1.743304e-06,-6.463169e-06,-4.821792e-06
1.245200e+04,6.626569e-06,2.820216e-06,9.950611e-06
1.245300e+04,1.175152e-05,1.305513e-05,2.678826e-05
1.245400e+04,1.699098e-05,2.359469e-05,3.020250e-05
1.245500e+04,2.070182e-05,3.181372e-05,3.216490e-05
1.245600e+04,2.321177e-05,3.806458e-05,4.458106e-05
1.245700e+04,2.525709e-05,4.288827e-05,5.329600e-05
1.245800e+04,2.511785e-05,4.360859e-05,4.968637e-05
1.245900e+04,2.454116e-05,4.202282e-05,4.343203e-05
1.246000e+04,2.211329e-05,3.629380e-05,2.812289e-05
1.246100e+04,1.810430e-05,2.737316e-05,1.924325e-05
1.246200e+04,1.326778e-05,1.628455e-05,1.204821e-05
1.246300e+04,8.598238e-06,4.863511e-06,6.554549e-06
1.246400e+04,3.633711e-06,-6.680406e-06,-2.458746e-06
1.246500e+04,-1.584761e-06,-1.776643e-05,-1.246961e-05
1.246600e+04,-5.136451e-06,-2.525476e-05,-2.697988e-05
1.246700e+04,-7.257722e-06,-2.907744e-05,-3.627720e-05
1.246800e+04,-1.018918e-05,-3.167590e-05,-3.866089e-05
1.246900e+04,-9.484507e-06,-2.833979e-05,-3.447070e-05
1.247000e+04,-7.295414e-06,-2.159523e-05,-2.782921e-05
1.247100e+04,-3.725008e-06,-1.166336e-05,-1.735405e-05
1.247200e+04,1.664906e-06,7.061459e-07,1.133289e-06
1.247300e+04,5.314367e-06,1.152681e-05,2.844613e-06
1.247400e+04,1.038087e-05,2.303202e-05,1.391323e-05
1.247500e+04,1.410683e-05,3.186201e-05,2.525623e-05
1.247600e+04,1.748880e-05,3.832512e-05,3.729427e-05
1.247700e+04,2.126884e-05,4.315163e-05,5.065309e-05
1.247800e+04,2.367719e-05,4.447410e-05,5.222119e-05
1.247900e+04,2.474379e-05,4.227691e-05,5.154718e-05
1.248000e+04,2.481664e-05,3.733637e-05,3.879220e-05
1.248100e+04,2.361309e-05,3.001006e-05,2.426151e-05
1.248200e+04,2.175197e-05,2.067641e-05,1.937864e-05
1.248300e+04,1.941393e-05,1.111103e-05,1.360922e-05
1.248400e+04,1.688174e-05,2.175365e-06,9.268108e-06
1.248500e+04,1.598934e-05,-3.542479e-06,2.171208e-06
1.248600e+04,1.533297e-05,-7.327362e-06,7.322951e-07
1.248700e+04,1.607552e-05,-7.158942e-06,1.255186e-06
1.248800e+04,1.574594e-05,-5.922469e-06,-5.744501e-06
1.248900e+04,1.837452e-05,9.532548e-07,-2.067171e-07
1.249000e+04,2.151974e-05,1.018640e-05,5.113950e-06
1.249100e+04,2.507843e-05,2.125704e-05,2.165563e-05
1.249200e+04,2.868784e-05,3.279846e-05,3.994500e-05
1.249300e+04,3.227319e-05,4.425146e-05,4.857319e-05
1.249400e+04,3.705609e-05,5.582760e-05,5.330589e-05
1.249500e+04,3.893747e-05,6.261307e-05,5.928015e-05
1.249600e+04,3.998373e-05,6.626688e-05,7.010835e-05
1.249700e+04,3.899049e-05,6.467140e-05,6.689686e-05
1.249800e+04,3.754097e-05,6.061806e-05,6.309638e-05
1.249900e+04,3.435201e-05,5.218290e-05,5.754557e-05
1.250000e+04,2.886014e-05,3.945754e-05,3.794755e-05
1.250100e+04,2.276670e-05,2.503651e-05,1.959228e-05
1.250200e+04,1.662724e-05,9.974119e-06,1.401761e-05
1.250300e+04,1.085590e-05,-3.336631e-06,7.883939e-06
1.250400e+04,5.844582e-06,-1.483419e-05,-2.568575e-06
1.250500e+04,1.947639e-06,-2.300934e-05,-1.976996e-05
1.250600e+04,-3.075186e-07,-2.627298e-05,-2.264037e-05
1.250700e+04,-2.151899e-06,-2.649641e-05,-1.766973e-05
1.250800e+04,-2.553499e-06,-2.277985e-05,-3.041263e-05
1.250900e+04,-1.991177e-06,-1.600846e-05,-3.396597e-05
1.251000e+04,5.340937e-07,-5.719258e-06,-9.984957e-06
1.251100e+04,3.448795e-06,5.786404e-06,1.302469e-05
1.251200e+04,5.551467e-06,1.602299e-05,1.938424e-05
1.251300e+04,9.124477e-06,2.665481e-05,2.488700e-05
1.251400e+04,1.137812e-05,3.376568e-05,2.214782e-05
1.251500e+04,1.293979e-05,3.734489e-05,2.506761e-05
1.251600e+04,1.256712e-05,3.620477e-05,2.723202e-05
1.251700e+04,1.152224e-05,3.234345e-05,2.609887e-05
1.251800e+04,9.760753e-06,2.569682e-05,2.878083e-05
1.251900e+04,7.094149e-06,1.630511e-05,1.241357e-05
1.252000e+04,3.952471e-06,5.373600e-06,-1.058738e-06
1.252100e+04,-3.848590e-07,-7.251509e-06,-8.692930e-07
1.252200e+04,-3.362932e-06,-1.754293e-05,-1.085294e-05
1.252300e+04,-6.694724e-06,-2.664316e-05,-1.850593e-05
1.252400e+04,-9.212614e-06,-3.297299e-05,-2.727966e-05
1.252500e+04,-1.049793e-05,-3.540503e-05,-3.029112e-05
1.252600e+04,-1.138310e-05,-3.438582e-05,-1.915303e-05
1.252700e+04,-9.970357e-06,-2.832736e-05,-1.454534e-05
1.252800e+04,-8.587737e-06,-2.049142e-05,-1.662651e-05
1.252900e+04,-6.331728e-06,-1.004016e-05,-1.473117e-05
1.253000e+04,-5.848546e-06,-9.660445e-07,-4.973404e-06
1.253100e+04,-4.619537e-06,8.799042e-06,5.241053e-06
1.253200e+04,-4.676715e-06,1.574957e-05,1.556436e-05
1.253300e+04,-5.616154e-06,1.928505e-05,1.603899e-05
1.253400e+04,-6.813856e-06,2.016085e-05,1.337140e-05
1.253500e+04,-1.058675e-05,1.497522e-05,6.948796e-06
1.253600e+04,-1.403514e-05,7.297132e-06,-6.893008e-06
1.253700e+04,-2.016856e-05,-5.473555e-06,-2.135101e-05
1.253800e+04,-2.574032e-05,-1.930152e-05,-3.474027e-05
1.253900e+04,-3.126492e-05,-3.402211e-05,-4.908023e-05
1.254000e+04,-3.577938e-05,-4.776791e-05,-5.524915e-05
1.254100e+04,-3.658569e-05,-5.668902e-05,-5.487425e-05
1.254200e+04,-3.657126e-05,-6.307961e-05,-7.146748e-05
1.254300e+04,-3.582226e-05,-6.583527e-05,-7.471558e-05
1.254400e+04,-3.210406e-05,-6.241173e-05,-5.806736e-05
1.254500e+04,-2.503375e-05,-5.291907e-05,-4.823887e-05
1.254600e+04,-1.676314e-05,-3.910327e-05,-4.071076e-05
1.254700e+04,-8.151864e-06,-2.316186e-05,-2.980956e-05
1.254800e+04,2.339864e-06,-3.648784e-06,-1.212023e-05
1.254900e+04,1.138794e-05,1.537383e-05,7.534156e-06
1.255000e+04,2.017583e-05,3.325082e-05,3.884264e-05
1.255100e+04,2.847550e-05,4.977571e-05,6.601117e-05
1.255200e+04,3.481318e-05,6.198639e-05,8.019839e-05
1.255300e+04,3.994255e-05,7.069644e-05,8.770441e-05
1.255400e+04,4.173403e-05,7.287478e-05,7.717863e-05
1.255500e+04,4.194451e-05,7.033849e-05,7.567268e-05
1.255600e+04,3.832125e-05,6.122111e-05,6.779709e-05
1.255700e+04,3.378435e-05,4.883494e-05,4.888153e-05
1.255800e+04,2.768982e-05,3.408986e-05,3.873498e-05
1.255900e+04,2.059752e-05,1.822714e-05,2.838945e-05
1.256000e+04,1.333553e-05,2.539163e-06,9.889978e-06
1.256100e+04,6.718825e-06,-1.135014e-05,-1.059653e-08
1.256200e+04,1.551662e-06,-2.105447e-05,-1.079783e-05
1.256300e+04,-3.847933e-06,-2.875117e-05,-2.582432e-05
1.256400e+04,-7.768343e-06,-3.219434e-05,-3.613242e-05
1.256500e+04,-1.056236e-05,-3.192986e-05,-3.378470e-05
1.256600e+04,-1.057084e-05,-2.621632e-05,-2.094258e-05
1.256700e+04,-1.037474e-05,-1.871249e-05,-1.801838e-05
1.256800e+04,-1.003730e-05,-1.097758e-05,-1.752969e-05
1.256900e+04,-8.797751e-06,-2.437975e-06,-1.771988e-05
1.257000e+04,-7.721978e-06,5.289133e-06,-7.267144e-06
1.257100e+04,-5.825904e-06,1.207942e-05,1.097948e-05
1.257200e+04,-4.642904e-06,1.612009e-05,1.157157e-05
1.257300e+04,-4.674686e-06,1.678173e-05,1.002598e-05
1.257400e+04,-5.484809e-06,1.426856e-05,7.709246e-06
1.257500e+04,-5.840588e-06,9.897056e-06,-4.688585e-06
1.257600e+04,-6.612351e-06,3.415018e-06,-4.237679e-06
1.257700e+04,-8.226530e-06,-5.108471e-06,-1.376597e-06
1.257800e+04,-1.029974e-05,-1.416678e-05,-1.598127e-05
1.257900e+04,-1.146923e-05,-2.180608e-05,-3.270757e-05
1.258000e+04,-1.192177e-05,-2.765020e-05,-2.932369e-05
1.258100e+04,-1.098230e-05,-2.997496e-05,-2.243803e-05
1.258200e+04,-8.372029e-06,-2.898103e-05,-2.571405e-05
1.258300e+04,-5.968083e-06,-2.636063e-05,-1.765840e-05
1.258400e+04,-3.586913e-06,-2.166351e-05,-4.697780e-06
1.258500e+04,2.035756e-07,-1.351715e-05,-6.652614e-06
1.258600e+04,4.659567e-06,-3.013785e-06,-3.529122e-06
1.258700e+04,9.980451e-06,9.170402e-06,5.402092e-06
1.258800e+04,1.433154e-05,2.051984e-05,1.327673e-05
1.258900e+04,1.852914e-05,3.129289e-05,3.287085e-05
1.259000e+04,2.153594e-05,3.922914e-05,4.214251e-05
1.259100e+04,2.190058e-05,4.240415e-05,4.869936e-05
1.259200e+04,2.111064e-05,4.229787e-05,4.724253e-05
1.259300e+04,1.953154e-05,3.921865e-05,4.200524e-05
1.259400e+04,1.798728e-05,3.449214e-05,3.962909e-05
1.259500e+04,1.446207e-05,2.583284e-05,2.694885e-05
1.259600e+04,1.006975e-05,1.524623e-05,1.422831e-05
1.259700e+04,6.133871e-06,5.223258e-06,-9.243686e-07
1.259800e+04,6.735357e-07,-6.436352e-06,-7.775846e-06
1.259900e+04,-3.323818e-06,-1.588015e-05,-1.668789e-05
1.260000e+04,-6.874603e-06,-2.324776e-05,-2.874437e-05
1.260100e+04,-1.008447e-05,-2.876569e-05,-2.674711e-05
1.260200e+04,-1.051508e-05,-2.939539e-05,-2.265307e-05
1.260300e+04,-9.635365e-06,-2.645316e-05,-2.668070e-05
1.260400e+04,-7.974354e-06,-2.158607e-05,-2.888506e-05
1.260500e+04,-4.178136e-06,-1.315785e-05,-1.863333e-05
1.260600e+04,9.906814e-08,-3.343070e-06,-7.997774e-06
1.260700e+04,3.750552e-06,5.773618e-06,-1.097722e-06
1.260800e+04,8.347875e-06,1.562520e-05,8.427285e-06
1.260900e+04,1.264079e-05,2.425545e-05,1.796106e-05
1.261000e+04,1.608774e-05,3.045497e-05,2.633581e-05
1.261100e+04,1.906948e-05,3.449129e-05,4.069754e-05
1.261200e+04,2.031094e-05,3.555606e-05,4.383636e-05
1.261300e+04,2.093521e-05,3.441273e-05,3.500670e-05
1.261400e+04,2.034469e-05,3.054076e-05,3.212902e-05
1.261500e+04,1.995839e-05,2.578064e-05,3.398766e-05
1.261600e+04,1.849813e-05,1.985669e-05,2.950936e-05
1.261700e+04,1.706716e-05,1.380460e-05,1.627571e-05
1.261800e+04,1.520560e-05,8.150409e-06,1.224159e-05
1.261900e+04,1.334588e-05,3.620477e-06,1.252714e-05
1.262000e+04,1.190795e-05,1.132388e-06,1.087280e-05
1.262100e+04,8.785037e-06,-2.015083e-06,8.496168e-06
1.262200e+04,7.419516e-06,-2.323890e-06,9.904088e-06
1.262300e+04,5.066096e-06,-2.395185e-06,6.015322e-06
1.262400e+04,4.148414e-06,-2.789629e-07,3.321226e-06
1.262500e+04,1.762311e-06,1.199742e-06,-3.164596e-06
1.262600e+04,-2.534077e-07,2.599678e-06,-7.392907e-06
1.262700e+04,-1.415093e-06,4.697199e-06,4.651783e-08
1.262800e+04,-2.529367e-06,6.138475e-06,3.792087e-06
1.262900e+04,-3.873748e-06,6.328158e-06,-1.067992e-07
1.263000e+04,-6.751298e-06,3.325990e-06,1.550866e-07
1.263100e+04,-8.502963e-06,5.417828e-07,-5.429152e-06
1.263200e+04,-1.110645e-05,-4.096001e-06,-2.353557e-05
1.263300e+04,-1.232195e-05,-8.357731e-06,-1.955179e-05
1.263400e+04,-1.468316e-05,-1.457261e-05,-1.441758e-05
1.263500e+04,-1.532477e-05,-1.881940e-05,-1.842234e-05
1.263600e+04,-1.474071e-05,-2.161756e-05,-2.246815e-05
1.263700e+04,-1.415774e-05,-2.411680e-05,-2.409444e-05
1.263800e+04,-1.434472e-05,-2.632642e-05,-2.473593e-05
1.263900e+04,-1.264764e-05,-2.520433e-05,-2.932251e-05
1.264000e+04,-1.041081e-05,-2.226001e-05,-2.439515e-05
1.264100e+04,-6.752388e-06,-1.697552e-05,-1.231014e-05
1.264200e+04,-3.668318e-06,-1.121516e-05,-2.604768e-06
1.264300e+04,-3.993891e-07,-4.243701e-06,-2.392709e-07
1.264400e+04,3.893091e-06,3.575245e-06,2.750383e-06
1.264500e+04,6.922812e-06,1.042308e-05,1.240959e-05
1.264600e+04,9.262476e-06,1.637208e-05,1.861229e-05
1.264700e+04,1.143602e-05,2.112495e-05,2.084110e-05
1.264800e+04,1.265326e-05,2.399553e-05,2.723715e-05
1.264900e+04,1.286699e-05,2.462683e-05,3.762666e-05
1.265000e+04,1.172593e-05,2.282027e-05,3.381368e-05
1.265100e+04,9.965765e-06,1.952389e-05,2.540347e-05
1.265200e+04,6.912683e-06,1.412806e-05,1.401426e-05
1.265300e+04,3.489381e-06,7.628534e-06,2.156945e-06
1.265400e+04,3.183773e-07,1.283376e-06,-5.557364e-06
1.265500e+04,-2.186220e-06,-4.489282e-06,-8.526012e-06
1.265600e+04,-5.431236e-06,-1.068263e-05,-1.227628e-05
1.265700e+04,-8.496797e-06,-1.612782e-05,-2.108841e-05
1.265800e+04,-1.167618e-05,-2.074057e-05,-2.022062e-05
1.265900e+04,-1.200703e-05,-2.120798e-05,-8.367640e-06
1.266000e+04,-1.376614e-05,-2.211616e-05,-1.481604e-05
1.266100e+04,-1.383136e-05,-2.058305e-05,-2.138526e-05
1.266200e+04,-1.275168e-05,-1.694824e-05,-2.817603e-05
1.266300e+04,-1.275745e-05,-1.447609e-05,-2.452639e-05
1.266400e+04,-1.111683e-05,-9.764009e-06,-9.300631e-06
1.266500e+04,-8.775041e-06,-4.317562e-06,-4.938149e-06
1.266600e+04,-5.972071e-06,1.257478e-06,-5.130958e-06
1.266700e+04,-3.527188e-06,5.129534e-06,-1.054553e-05
1.266800e+04,-2.086487e-06,6.901666e-06,1.375415e-06
1.266900e+04,-1.052614e-06,7.294318e-06,1.678789e-05
1.267000e+04,1.083305e-08,7.058854e-06,1.712319e-05
1.267100e+04,-8.208210e-07,3.850311e-06,1.332354e-05
1.267200e+04,-1.836949e-06,2.192609e-07,1.304899e-07
1.267300e+04,-2.418737e-06,-3.415838e-06,-7.005510e-06
1.267400e+04,-3.082733e-06,-6.973595e-06,-1.260402e-05
1.267500e+04,-4.425502e-06,-1.050189e-05,-1.626925e-05
1.267600e+04,-4.577700e-06,-1.274835e-05,-6.747663e-06
1.267700e+04,-5.582550e-06,-1.463218e-05,-1.164118e-05
1.267800e+04,-5.759131e-06,-1.501033e-05,-1.061248e-05
1.267900e+04,-5.847685e-06,-1.400590e-05,-3.798569e-06
1.268000e+04,-4.388015e-06,-1.047436e-05,-4.130301e-06
1.268100e+04,-1.496512e-06,-4.776803e-06,-8.458830e-06
1.268200e+04,-2.607530e-07,-3.317487e-07,-1.547538e-05
1.268300e+04,8.382773e-07,3.235392e-06,-6.730187e-06
1.268400e+04,2.841883e-06,7.460870e-06,8.109114e-06
1.268500e+04,3.999599e-06,1.042001e-05,1.757221e-05
1.268600e+04,5.507629e-06,1.294650e-05,1.629945e-05
1.268700e+04,5.573370e-06,1.309070e-05,9.013574e-06
1.268800e+04,6.129939e-06,1.346934e-05,1.014052e-05
1.268900e+04,5.513808e-06,1.142451e-05,9.593956e-06
1.269000e+04,4.900872e-06,9.259653e-06,1.685816e-05
1.269100e+04,2.919579e-06,5.762007e-06,1.406362e-05
1.269200e+04,1.577419e-06,2.264740e-06,6.370423e-08
1.269300e+04,6.346307e-08,-1.735396e-06,2.894629e-06
1.269400e+04,-6.981448e-07,-4.293591e-06,7.857509e-06
1.269500e+04,-2.367828e-06,-7.132097e-06,-4.345746e-06
1.269600e+04,-3.196971e-06,-7.981627e-06,-3.552611e-06
1.269700e+04,-4.252760e-06,-9.051674e-06,-9.533864e-06
1.269800e+04,-5.525704e-06,-9.525606e-06,-1.331322e-05
1.269900e+04,-6.404037e-06,-9.030803e-06,-3.953064e-06
1.270000e+04,-7.092828e-06,-7.514672e-06,-8.473330e-06
1.270100e+04,-7.505755e-06,-5.905150e-06,-4.229339e-06
1.270200e+04,-9.364076e-06,-5.416386e-06,2.477888e-07
1.270300e+04,-1.030676e-05,-4.979812e-06,-4.782300e-06
1.270400e+04,-1.042393e-05,-4.088156e-06,-1.221937e-05
1.270500e+04,-1.214929e-05,-6.066695e-06,-1.769652e-05
1.270600e+04,-1.192675e-05,-6.239034e-06,-5.594863e-06
1.270700e+04,-1.277785e-05,-8.533284e-06,-8.543276e-06
1.270800e+04,-1.545354e-05,-1.374797e-05,-1.659215e-05
1.270900e+04,-1.828394e-05,-1.934266e-05,-2.336009e-05
1.271000e+04,-1.874413e-05,-2.187925e-05,-3.439871e-05
1.271100e+04,-1.943389e-05,-2.523117e-05,-3.753091e-05
1.271200e+04,-2.011112e-05,-2.827890e-05,-3.719887e-05
1.271300e+04,-2.173045e-05,-3.165627e-05,-3.065365e-05
1.271400e+04,-2.005509e-05,-3.080366e-05,-2.671339e-05
1.271500e+04,-1.840160e-05,-2.924645e-05,-3.761231e-05
1.271600e+04,-1.609441e-05,-2.593343e-05,-3.116445e-05
1.271700e+04,-1.170349e-05,-1.921097e-05,-1.241215e-05
1.271800e+04,-7.582881e-06,-1.189564e-05,-1.370256e-05
1.271900e+04,-3.467666e-06,-4.405580e-06,-7.856655e-06
1.272000e+04,4.804671e-08,2.217660e-06,1.483186e-06
1.272100e+04,4.315239e-06,9.511503e-06,1.619322e-06
1.272200e+04,7.776026e-06,1.527174e-05,5.659632e-06
1.272300e+04,1.029798e-05,1.904261e-05,1.456749e-05
1.272400e+04,1.368577e-05,2.283241e-05,2.610657e-05
1.272500e+04,1.544702e-05,2.443575e-05,3.283076e-05
1.272600e+04,1.706769e-05,2.490226e-05,3.723034e-05
1.272700e+04,1.803529e-05,2.371382e-05,2.722652e-05
1.272800e+04,1.941672e-05,2.243159e-05,1.916001e-05
1.272900e+04,1.881286e-05,1.910229e-05,2.439200e-05
1.273000e+04,1.920726e-05,1.671267e-05,1.948554e-05
1.273100e+04,1.913842e-05,1.416717e-05,1.592371e-05
1.273200e+04,1.894133e-05,1.217538e-05,1.247212e-05
1.273300e+04,1.915595e-05,1.152237e-05,6.055652e-06
1.273400e+04,1.857082e-05,1.113210e-05,7.792033e-06
1.273500e+04,1.963127e-05,1.367417e-05,1.671570e-05
1.273600e+04,1.984986e-05,1.631488e-05,3.076499e-05
1.273700e+04,2.150819e-05,2.065048e-05,3.432597e-05
1.273800e+04,2.309966e-05,2.528825e-05,2.657817e-05
1.273900e+04,2.471440e-05,2.986435e-05,3.009584e-05
1.274000e+04,2.606006e-05,3.318126e-05,3.891521e-05
1.274100e+04,2.649184e-05,3.544895e-05,3.484223e-05
1.274200e+04,2.597462e-05,3.556935e-05,3.730199e-05
1.274300e+04,2.566261e-05,3.549113e-05,3.738660e-05
1.274400e+04,2.437498e-05,3.324188e-05,2.926147e-05
1.274500e+04,2.290972e-05,2.962705e-05,2.438269e-05
1.274600e+04,2.081747e-05,2.443217e-05,1.504462e-05
1.274700e+04,1.861419e-05,1.936477e-05,1.942192e-05
1.274800e+04,1.666023e-05,1.432807e-05,2.215958e-05
1.274900e+04,1.530110e-05,9.897434e-06,9.324132e-06
1.275000e+04,1.407892e-05,5.990702e-06,1.028704e-05
1.275100e+04,1.314808e-05,3.580484e-06,1.394265e-05
1.275200e+04,1.284146e-05,3.081717e-06,7.501942e-06
1.275300e+04,1.343895e-05,4.445088e-06,6.326293e-06
1.275400e+04,1.414553e-05,6.870464e-06,1.030908e-05
1.275500e+04,1.462603e-05,9.662318e-06,1.204802e-05
1.275600e+04,1.586325e-05,1.417179e-05,9.617994e-06
1.275700e+04,1.678366e-05,1.844456e-05,1.188287e-05
1.275800e+04,1.584904e-05,2.037637e-05,2.334956e-05
1.275900e+04,1.665332e-05,2.393735e-05,3.338872e-05
1.276000e+04,1.594810e-05,2.526128e-05,3.348966e-05
1.276100e+04,1.454712e-05,2.463779e-05,2.620053e-05
1.276200e+04,1.230059e-05,2.215119e-05,1.913333e-05
1.276300e+04,1.053855e-05,1.992436e-05,1.540394e-05
1.276400e+04,7.913592e-06,1.584581e-05,9.634056e-06
1.276500e+04,4.753743e-06,9.820381e-06,1.447072e-05
1.276600e+04,3.481754e-06,5.699289e-06,4.160751e-06
1.276700e+04,1.262630e-06,1.742880e-07,-5.393595e-06
1.276800e+04,-1.450407e-06,-5.559666e-06,-7.854632e-06
1.276900e+04,-3.792749e-06,-1.075194e-05,-1.982411e-05
1.277000e+04,-4.170606e-06,-1.315431e-05,-1.382106e-05
1.277100e+04,-4.949443e-06,-1.523128e-05,-1.232737e-05
1.277200e+04,-5.811518e-06,-1.668135e-05,-2.049263e-05
1.277300e+04,-4.814839e-06,-1.484794e-05,-1.718208e-05
1.277400e+04,-5.582104e-06,-1.419647e-05,-9.847527e-06
1.277500e+04,-4.700445e-06,-1.067494e-05,-1.009719e-05
1.277600e+04,-3.012451e-06,-6.017752e-06,-1.129297e-05
1.277700e+04,-7.366053e-07,-8.020049e-07,-4.706925e-06
1.277800e+04,2.440604e-06,5.719592e-06,8.009251e-06
1.277900e+04,4.702555e-06,1.097024e-05,1.364356e-05
1.278000e+04,5.481442e-06,1.376496e-05,1.579965e-05
1.278100e+04,6.517394e-06,1.543179e-05,1.725745e-05
1.278200e+04,6.822091e-06,1.568799e-05,1.113603e-05
1.278300e+04,6.674916e-06,1.401418e-05,1.759015e-05
1.278400e+04,5.354176e-06,1.079521e-05,1.666179e-05
1.278500e+04,4.821182e-06,7.812402e-06,8.548295e-06
1.278600e+04,5.200314e-06,5.521609e-06,2.326633e-07
1.278700e+04,5.827642e-06,3.324375e-06,-9.229350e-06
1.278800e+04,6.014572e-06,7.709482e-07,-5.954949e-06
1.278900e+04,8.082859e-06,7.554135e-07,-6.487204e-06
1.279000e+04,1.098178e-05,2.621611e-06,-2.058565e-06
1.279100e+04,1.472736e-05,5.992950e-06,7.871109e-06
1.279200e+04,1.712438e-05,8.522328e-06,6.572397e-06
1.279300e+04,2.187919e-05,1.442589e-05,1.054173e-05
1.279400e+04,2.627746e-05,2.106619e-05,2.647279e-05
1.279500e+04,3.068941e-05,2.806773e-05,4.422715e-05
1.279600e+04,3.338600e-05,3.347650e-05,5.094406e-05
1.279700e+04,3.621814e-05,3.923728e-05,4.996428e-05
1.279800e+04,3.960608e-05,4.574412e-05,5.057849e-05
1.279900e+04,4.080128e-05,4.943662e-05,5.226022e-05
1.280000e+04,4.000775e-05,5.031524e-05,5.493768e-05
1.280100e+04,3.985967e-05,5.128158e-05,6.557697e-05
1.280200e+04,3.716333e-05,4.831764e-05,5.892981e-05
1.280300e+04,3.263230e-05,4.258703e-05,4.378515e-05
1.280400e+04,2.738223e-05,3.514248e-05,3.546752e-05
1.280500e+04,2.212944e-05,2.772391e-05,3.282570e-05
1.280600e+04,1.739267e-05,2.014328e-05,2.244287e-05
1.280700e+04,1.166261e-05,1.176575e-05,1.237348e-05
1.280800e+04,6.382098e-06,3.620187e-06,-5.789510e-07
1.280900e+04,2.431236e-06,-3.443211e-06,-1.395489e-05
1.281000e+04,-1.369333e-06,-9.611036e-06,-1.682690e-05
1.281100e+04,-3.375814e-06,-1.364932e-05,-2.602958e-05
1.281200e+04,-4.449891e-06,-1.572542e-05,-2.911232e-05
1.281300e+04,-4.125286e-06,-1.533704e-05,-2.606864e-05
1.281400e+04,-2.843962e-06,-1.296386e-05,-2.418778e-05
1.281500e+04,6.224998e-07,-8.063331e-06,-2.063901e-05
1.281600e+04,4.857040e-06,-2.224448e-06,-1.698445e-05
1.281700e+04,1.004011e-05,5.102566e-06,3.868698e-07
1.281800e+04,1.328629e-05,1.033327e-05,1.637660e-05
1.281900e+04,1.760192e-05,1.726429e-05,2.251729e-05
1.282000e+04,2.144914e-05,2.373786e-05,2.653855e-05
1.282100e+04,2.589024e-05,3.080219e-05,3.149782e-05
1.282200e+04,2.921000e-05,3.619586e-05,3.808956e-05
1.282300e+04,3.229107e-05,4.084615e-05,5.087247e-05
1.282400e+04,3.275365e-05,4.171419e-05,6.152130e-05
1.282500e+04,3.309403e-05,4.201282e-05,5.759725e-05
1.282600e+04,3.191973e-05,4.089808e-05,4.817811e-05
1.282700e+04,2.961290e-05,3.793238e-05,4.915577e-05
1.282800e+04,2.718391e-05,3.405286e-05,5.003205e-05
1.282900e+04,2.371840e-05,2.905052e-05,3.651303e-05
1.283000e+04,2.039979e-05,2.382865e-05,2.505540e-05
1.283100e+04,1.541981e-05,1.670313e-05,1.581945e-05
1.283200e+04,9.704310e-06,8.837396e-06,4.574017e-06
1.283300e+04,4.862234e-06,1.537170e-06,-7.091221e-06
1.283400e+04,5.691967e-08,-5.832343e-06,-1.340467e-05
1.283500e+04,-5.375350e-06,-1.328958e-05,-1.384763e-05
1.283600e+04,-9.034283e-06,-1.820382e-05,-2.092036e-05
1.283700e+04,-1.244708e-05,-2.225530e-05,-2.304326e-05
1.283800e+04,-1.487608e-05,-2.445286e-05,-3.179809e-05
1.283900e+04,-1.541470e-05,-2.398215e-05,-3.892671e-05
1.284000e+04,-1.421658e-05,-2.093765e-05,-2.792617e-05
1.284100e+04,-1.438191e-05,-1.902231e-05,-2.160747e-05
1.284200e+04,-1.437060e-05,-1.657797e-05,-1.441339e-05
1.284300e+04,-1.176273e-05,-1.138668e-05,-8.890806e-06
1.284400e+04,-9.682441e-06,-6.515474e-06,-1.134452e-05
1.284500e+04,-7.344147e-06,-1.925264e-06,-8.522085e-06
1.284600e+04,-4.583007e-06,2.540096e-06,-6.018549e-06
1.284700e+04,-3.149799e-06,4.567183e-06,-4.253478e-06
1.284800e+04,-1.730534e-06,6.601636e-06,-1.941820e-06
1.284900e+04,1.014322e-06,8.655135e-06,5.445589e-06
1.285000e+04,2.472122e-06,8.408119e-06,1.462450e-05
1.285100e+04,2.765157e-06,6.557488e-06,1.821798e-05
1.285200e+04,4.698272e-06,5.931447e-06,7.159575e-06
1.285300e+04,5.446406e-06,3.950918e-06,1.553810e-06
1.285400e+04,7.483645e-06,3.419296e-06,5.617837e-06
1.285500e+04,8.412368e-06,1.790446e-06,-4.124902e-06
1.285600e+04,1.097814e-05,2.731878e-06,-5.196614e-06
1.285700e+04,1.249925e-05,3.306578e-06,-2.474022e-06
1.285800e+04,1.407613e-05,4.674305e-06,7.000494e-06
1.285900e+04,1.703170e-05,8.505865e-06,1.839546e-05
1.286000e+04,1.946942e-05,1.254222e-05,2.599389e-05
1.286100e+04,2.161505e-05,1.759415e-05,2.893332e-05
1.286200e+04,2.423780e-05,2.357688e-05,3.254668e-05
1.286300e+04,2.672015e-05,3.011026e-05,3.735356e-05
1.286400e+04,2.760149e-05,3.509628e-05,4.509287e-05
1.286500e+04,2.747803e-05,3.797892e-05,5.550711e-05
1.286600e+04,2.643462e-05,3.979135e-05,5.064192e-05
1.286700e+04,2.293187e-05,3.792410e-05,3.813689e-05
1.286800e+04,1.781010e-05,3.295455e-05,3.126313e-05
1.286900e+04,1.318382e-05,2.777787e-05,3.186196e-05
1.287000e+04,6.808689e-06,1.915880e-05,2.570851e-05
1.287100e+04,3.247496e-07,9.306226e-06,1.232441e-05
1.287200e+04,-6.432492e-06,-1.475989e-06,-7.883869e-06
1.287300e+04,-1.418748e-05,-1.429662e-05,-2.237877e-05
1.287400e+04,-2.098703e-05,-2.576276e-05,-2.908093e-05
1.287500e+04,-2.652068e-05,-3.589344e-05,-4.394560e-05
1.287600e+04,-3.076378e-05,-4.383688e-05,-5.053229e-05
1.287700e+04,-3.429417e-05,-5.049111e-05,-5.996521e-05
1.287800e+04,-3.643854e-05,-5.429587e-05,-7.236178e-05
1.287900e+04,-3.735686e-05,-5.584848e-05,-7.007398e-05
1.288000e+04,-3.723033e-05,-5.426199e-05,-6.312962e-05
1.288100e+04,-3.401041e-05,-4.790390e-05,-5.180278e-05
1.288200e+04,-3.062640e-05,-4.020402e-05,-3.929314e-05
1.288300e+04,-2.566247e-05,-3.037729e-05,-3.224741e-05
1.288400e+04,-2.109125e-05,-1.989724e-05,-2.070926e-05
1.288500e+04,-1.434775e-05,-7.414616e-06,1.233787e-07
1.288600e+04,-8.225795e-06,3.807297e-06,6.296087e-06
1.288700e+04,-3.105561e-06,1.262447e-05,3.824725e-06
1.288800e+04,1.887600e-06,1.996825e-05,1.671046e-05
1.288900e+04,5.673126e-06,2.394621e-05,3.236954e-05
1.289000e+04,6.279533e-06,2.286143e-05,3.633964e-05
1.289100e+04,4.500535e-06,1.771212e-05,2.247062e-05
1.289200e+04,2.179560e-06,1.047617e-05,1.373168e-05
1.289300e+04,-1.178360e-06,1.184137e-06,5.305649e-06
1.289400e+04,-4.424404e-06,-8.505168e-06,-1.365686e-05
1.289500e+04,-8.623124e-06,-1.866224e-05,-2.380111e-05
1.289600e+04,-1.197689e-05,-2.661871e-05,-2.597420e-05
1.289700e+04,-1.415002e-05,-3.173395e-05,-2.755662e-05
1.289800e+04,-1.601971e-05,-3.506694e-05,-3.616712e-05
1.289900e+04,-1.637337e-05,-3.478893e-05,-3.463771e-05
1.290000e+04,-1.635741e-05,-3.262071e-05,-3.400070e-05
1.290100e+04,-1.509982e-05,-2.733485e-05,-2.952932e-05
1.290200e+04,-1.313213e-05,-2.012222e-05,-2.051580e-05
1.290300e+04,-9.798120e-06,-1.095219e-05,-9.241726e-06
1.290400e+04,-5.762055e-06,-3.497164e-07,2.296965e-06
1.290500e+04,-2.408439e-06,8.567221e-06,4.836871e-06
1.290600e+04,2.920615e-07,1.544334e-05,8.640991e-06
1.290700e+04,2.576582e-06,2.041246e-05,1.192052e-05
1.290800e+04,4.151924e-06,2.335988e-05,2.050013e-05
1.290900e+04,5.659213e-06,2.436963e-05,2.844727e-05
1.291000e+04,4.318190e-06,2.064812e-05,2.187457e-05
1.291100e+04,2.844527e-06,1.541141e-05,1.029743e-05
1.291200e+04,1.716851e-06,9.218230e-06,6.126327e-06
1.291300e+04,3.047423e-07,1.819386e-06,4.063432e-06
1.291400e+04,-1.941438e-06,-6.846160e-06,-8.303461e-06
1.291500e+04,-4.244568e-06,-1.506399e-05,-1.748317e-05
1.291600e+04,-4.676799e-06,-2.012680e-05,-2.132958e-05
1.291700e+04,-6.243697e-06,-2.483209e-05,-2.585963e-05
1.291800e+04,-4.906914e-06,-2.447982e-05,-1.921850e-05
1.291900e+04,-3.263696e-06,-2.199601e-05,-1.479426e-05
1.292000e+04,-9.744189e-07,-1.641848e-05,-9.045603e-06
1.292100e+04,4.348562e-07,-1.040682e-05,1.210585e-06
1.292200e+04,3.842827e-06,-1.481237e-06,4.599832e-06
1.292300e+04,7.518904e-06,8.812781e-06,1.744522e-05
1.292400e+04,1.129251e-05,1.934616e-05,2.445224e-05
1.292500e+04,1.291296e-05,2.636704e-05,2.746563e-05
1.292600e+04,1.418383e-05,3.179332e-05,3.776034e-05
1.292700e+04,1.352520e-05,3.378933e-05,3.328550e-05
1.292800e+04,9.652121e-06,2.991075e-05,3.194274e-05
1.292900e+04,5.197907e-06,2.357654e-05,2.727403e-05
1.293000e+04,1.083034e-06,1.586849e-05,1.902130e-05
1.293100e+04,-4.478981e-06,5.263587e-06,8.802946e-06
1.293200e+04,-9.570216e-06,-5.223140e-06,-1.170625e-05
1.293300e+04,-1.435751e-05,-1.634699e-05,-3.299061e-05
1.293400e+04,-1.799808e-05,-2.588438e-05,-4.298408e-05
1.293500e+04,-2.188662e-05,-3.531446e-05,-4.423596e-05
1.293600e+04,-2.329738e-05,-4.063348e-05,-4.672317e-05
1.293700e+04,-2.431696e-05,-4.416259e-05,-5.441273e-05
1.293800e+04,-2.250516e-05,-4.297905e-05,-5.168705e-05
1.293900e+04,-1.956897e-05,-3.851787e-05,-4.525121e-05
1.294000e+04,-1.480744e-05,-3.022850e-05,-3.427059e-05
1.294100e+04,-7.601883e-06,-1.853726e-05,-1.531897e-05
1.294200e+04,-1.730828e-06,-7.349208e-06,-5.468010e-06
1.294300e+04,4.465659e-06,4.718832e-06,5.205557e-06
1.294400e+04,1.087638e-05,1.709524e-05,2.906234e-05
1.294500e+04,1.448441e-05,2.595406e-05,4.292828e-05
1.294600e+04,1.794581e-05,3.347107e-05,3.957567e-05
1.294700e+04,2.185453e-05,4.074447e-05,4.459359e-05
1.294800e+04,2.255181e-05,4.322365e-05,5.504546e-05
1.294900e+04,2.173195e-05,4.250176e-05,4.858376e-05
1.295000e+04,1.900858e-05,3.774700e-05,3.822917e-05
1.295100e+04,1.650749e-05,3.214121e-05,3.840612e-05
1.295200e+04,1.226561e-05,2.311780e-05,3.267069e-05
1.295300e+04,7.061681e-06,1.205178e-05,2.123030e-05
1.295400e+04,1.467278e-06,8.984451e-07,7.427245e-06
1.295500e+04,-3.659351e-06,-1.074177e-05,-1.314035e-05
1.295600e+04,-9.542397e-06,-2.194873e-05,-3.435638e-05
1.295700e+04,-1.333830e-05,-3.013611e-05,-4.993970e-05
1.295800e+04,-1.426933e-05,-3.270406e-05,-4.823436e-05
1.295900e+04,-1.325502e-05,-3.180226e-05,-3.418530e-05
1.296000e+04,-1.144487e-05,-2.851728e-05,-3.408057e-05
1.296100e+04,-7.878284e-06,-2.209609e-05,-3.638475e-05
1.296200e+04,-3.228847e-06,-1.331438e-05,-2.006919e-05
1.296300e+04,1.590813e-06,-3.561402e-06,-7.429469e-06
1.296400e+04,8.528238e-06,8.912733e-06,1.099571e-05
1.296500e+04,1.305524e-05,1.879328e-05,2.508564e-05
1.296600e+04,1.821880e-05,2.937849e-05,3.704833e-05
1.296700e+04,2.099222e-05,3.666011e-05,5.210176e-05
1.296800e+04,2.410883e-05,4.285009e-05,5.688242e-05
1.296900e+04,2.440514e-05,4.391521e-05,5.121642e-05
1.297000e+04,2.401477e-05,4.281539e-05,5.209355e-05
1.297100e+04,2.037267e-05,3.669136e-05,4.742772e-05
1.297200e+04,1.539735e-05,2.874697e-05,3.350134e-05
1.297300e+04,9.832915e-06,1.886076e-05,3.029252e-05
1.297400e+04,3.643482e-06,7.787924e-06,2.040887e-05
1.297500e+04,-2.995495e-06,-4.178263e-06,2.494092e-06
1.297600e+04,-1.017843e-05,-1.642489e-05,-1.329122e-05
1.297700e+04,-1.825266e-05,-2.925328e-05,-3.537793e-05
1.297800e+04,-2.428031e-05,-3.903920e-05,-5.139448e-05
1.297900e+04,-2.894281e-05,-4.621058e-05,-6.298512e-05
1.298000e+04,-3.205916e-05,-4.991086e-05,-6.898873e-05
1.298100e+04,-3.265586e-05,-4.958391e-05,-6.194059e-05
1.298200e+04,-3.151157e-05,-4.618084e-05,-5.398764e-05
1.298300e+04,-2.809475e-05,-3.957398e-05,-5.480299e-05
1.298400e+04,-2.293908e-05,-3.060867e-05,-4.973951e-05
1.298500e+04,-1.822241e-05,-2.206999e-05,-3.416841e-05
1.298600e+04,-1.157360e-05,-1.133009e-05,-2.090774e-05
1.298700e+04,-5.550055e-06,-2.043125e-06,-1.349719e-05
1.298800e+04,1.019442e-06,7.793590e-06,-8.552448e-07
1.298900e+04,8.631429e-06,1.785293e-05,1.242969e-05
1.299000e+04,1.604922e-05,2.698561e-05,2.476565e-05
1.299100e+04,2.200542e-05,3.338950e-05,4.190531e-05
1.299200e+04,2.700249e-05,3.777599e-05,5.755289e-05
1.299300e+04,3.187531e-05,4.178169e-05,6.517431e-05
1.299400e+04,3.456813e-05,4.260467e-05,6.424365e-05
1.299500e+04,3.574275e-05,4.158406e-05,5.348217e-05
1.299600e+04,3.691104e-05,4.034236e-05,5.348942e-05
1.299700e+04,3.546328e-05,3.631625e-05,4.884893e-05
1.299800e+04,3.211724e-05,3.079972e-05,4.215758e-05
1.299900e+04,2.924608e-05,2.611866e-05,3.714929e-05
1.300000e+04,2.613089e-05,2.197631e-05,2.073460e-05
1.300100e+04,2.427496e-05,1.997310e-05,2.324924e-05
1.300200e+04,2.131169e-05,1.733400e-05,2.627002e-05
1.300300e+04,1.867796e-05,1.519088e-05,1.788723e-05
1.300400e+04,1.598993e-05,1.357678e-05,1.212707e-05
1.300500e+04,1.368262e-05,1.250119e-05,4.116672e-06
1.300600e+04,1.123784e-05,1.118953e-05,2.820536e-06
1.300700e+04,1.072055e-05,1.191676e-05,8.952773e-06
1.300800e+04,1.005542e-05,1.222988e-05,8.980760e-06
1.300900e+04,8.251763e-06,1.103569e-05,7.025590e-06
1.301000e+04,7.409796e-06,1.048575e-05,6.212181e-06
1.301100e+04,5.757738e-06,8.735674e-06,5.853244e-06
1.301200e+04,3.826954e-06,6.842749e-06,2.284162e-06
1.301300e+04,3.312028e-06,6.166854e-06,4.512502e-06
1.301400e+04,1.916683e-06,4.909006e-06,1.365336e-05
1.301500e+04,6.680890e-07,3.228006e-06,8.927554e-06
1.301600e+04,-1.293173e-06,7.529462e-07,1.389471e-06
1.301700e+04,-2.822437e-06,-1.337357e-06,8.410190e-06
1.301800e+04,-2.703242e-06,-1.867620e-06,7.350153e-06
1.301900e+04,-3.357020e-06,-3.737620e-06,-1.099381e-05
1.302000e+04,-4.359188e-06,-5.905511e-06,-2.398502e-05
1.302100e+04,-4.358416e-06,-6.906282e-06,-1.357970e-05
1.302200e+04,-4.066293e-06,-7.599215e-06,-2.700096e-06
1.302300e+04,-2.892252e-06,-7.654646e-06,-9.828518e-06
1.302400e+04,-3.052736e-06,-8.365631e-06,-1.206644e-05
1.302500e+04,-1.607293e-07,-5.302525e-06,-5.331781e-07
1.302600e+04,5.483813e-07,-4.131006e-06,-2.702626e-06
1.302700e+04,2.465512e-06,-7.264936e-07,-4.072287e-07
1.302800e+04,4.406261e-06,3.054730e-06,-1.585214e-06
1.302900e+04,6.078023e-06,6.551240e-06,-5.063552e-06
1.303000e+04,9.082666e-06,1.162374e-05,2.225835e-06
1.303100e+04,1.136602e-05,1.553058e-05,1.485334e-05
1.303200e+04,1.217235e-05,1.754469e-05,2.627950e-05
1.303300e+04,1.275488e-05,1.856579e-05,2.572849e-05
1.303400e+04,1.250584e-05,1.860698e-05,2.836412e-05
1.303500e+04,1.185365e-05,1.767446e-05,2.577686e-05
1.303600e+04,1.012868e-05,1.508810e-05,1.963620e-05
1.303700e+04,7.719661e-06,1.192619e-05,1.540802e-05
1.303800e+04,5.779705e-06,9.047909e-06,8.491406e-06
1.303900e+04,3.532449e-06,5.678649e-06,1.162087e-05
1.304000e+04,-2.024410e-06,-1.781172e-06,1.225546e-05
1.304100e+04,-4.485990e-06,-5.027796e-06,8.616563e-06
1.304200e+04,-7.899303e-06,-9.653194e-06,-1.137064e-05
1.304300e+04,-1.289099e-05,-1.541945e-05,-2.179197e-05
1.304400e+04,-1.638686e-05,-1.910830e-05,-1.750823e-05
1.304500e+04,-1.966139e-05,-2.258377e-05,-3.042826e-05
1.304600e+04,-2.295219e-05,-2.607374e-05,-3.273487e-05
1.304700e+04,-2.568718e-05,-2.897581e-05,-3.546426e-05
1.304800e+04,-2.694514e-05,-3.042911e-05,-4.933049e-05
1.304900e+04,-2.739525e-05,-3.112508e-05,-4.900513e-05
1.305000e+04,-2.541700e-05,-2.910005e-05,-4.137931e-05
1.305100e+04,-2.377035e-05,-2.740878e-05,-3.911735e-05
1.305200e+04,-2.246602e-05,-2.592273e-05,-3.252667e-05
1.305300e+04,-1.873896e-05,-2.181087e-05,-2.393037e-05
1.305400e+04,-1.485500e-05,-1.743029e-05,-1.870452e-05
1.305500e+04,-9.752483e-06,-1.204087e-05,-6.678810e-06
1.305600e+04,-5.128791e-06,-6.414501e-06,-5.290318e-06
1.305700e+04,-7.720603e-07,-1.471895e-06,-4.982170e-06
1.305800e+04,3.930383e-06,3.956542e-06,7.930672e-06
1.305900e+04,6.935716e-06,7.515930e-06,1.172603e-05
1.306000e+04,9.957001e-06,1.186407e-05,1.134967e-05
1.306100e+04,1.247637e-05,1.516129e-05,1.643886e-05
1.306200e+04,1.544658e-05,1.893248e-05,2.858439e-05
1.306300e+04,1.763980e-05,2.194490e-05,4.023682e-05
1.306400e+04,1.741005e-05,2.161376e-05,3.694482e-05
1.306500e+04,1.678660e-05,2.117874e-05,3.920820e-05
1.306600e+04,1.499516e-05,1.900586e-05,3.038807e-05
1.306700e+04,1.306423e-05,1.700525e-05,1.494119e-05
1.306800e+04,8.607744e-06,1.194052e-05,9.420104e-06
1.306900e+04,4.576950e-06,7.329478e-06,1.095241e-05
1.307000e+04,7.371627e-07,2.886898e-06,1.351215e-07
1.307100e+04,-3.422857e-06,-2.321252e-06,-3.853555e-06
1.307200e+04,-7.207034e-06,-7.359927e-06,-5.428221e-06
1.307300e+04,-1.185977e-05,-1.299009e-05,-2.647664e-05
1.307400e+04,-1.579057e-05,-1.687458e-05,-2.842453e-05
1.307500e+04,-1.874057e-05,-2.030659e-05,-2.092807e-05
1.307600e+04,-1.977592e-05,-2.187414e-05,-2.886228e-05
1.307700e+04,-2.076517e-05,-2.295548e-05,-3.217541e-05
1.307800e+04,-2.077876e-05,-2.303741e-05,-2.876671e-05
1.307900e+04,-1.992662e-05,-2.165220e-05,-2.666334e-05
1.308000e+04,-1.844191e-05,-1.993605e-05,-2.711115e-05
1.308100e+04,-1.782875e-05,-1.923832e-05,-2.624023e-05
1.308200e+04,-1.482704e-05,-1.599643e-05,-1.467713e-05
1.308300e+04,-1.208011e-05,-1.314895e-05,-1.541317e-05
1.308400e+04,-9.364099e-06,-1.062340e-05,-1.983845e-05
1.308500e+04,-5.746600e-06,-7.520448e-06,-1.781902e-05
1.308600e+04,-2.559113e-06,-4.465574e-06,-7.576825e-06
1.308700e+04,2.044286e-07,-1.599398e-06,6.759679e-06
1.308800e+04,5.116421e-06,3.203916e-06,1.133249e-05
1.308900e+04,8.323647e-06,7.126377e-06,1.814121e-05
1.309000e+04,1.118485e-05,1.054185e-05,2.270025e-05
1.309100e+04,1.335876e-05,1.335481e-05,1.507856e-05
1.309200e+04,1.626631e-05,1.685549e-05,2.347555e-05
1.309300e+04,1.855896e-05,1.997098e-05,3.155419e-05
1.309400e+04,1.830981e-05,2.059226e-05,2.388126e-05
1.309500e+04,1.727701e-05,2.022141e-05,1.853600e-05
1.309600e+04,1.650435e-05,2.018686e-05,2.125479e-05
1.309700e+04,1.525213e-05,1.905264e-05,1.794186e-05
1.309800e+04,1.345526e-05,1.677796e-05,1.991813e-05
1.309900e+04,9.961265e-06,1.242454e-05,2.208000e-05
1.310000e+04,7.254484e-06,8.533738e-06,1.627375e-05
1.310100e+04,3.600448e-06,4.009674e-06,3.723570e-06
1.310200e+04,5.576552e-07,7.539971e-08,-9.288132e-06
1.310300e+04,-2.570513e-06,-3.964684e-06,-1.422590e-05
1.310400e+04,-5.849709e-06,-7.900721e-06,-1.754407e-05
1.310500e+04,-7.727181e-06,-1.005540e-05,-1.332327e-05
1.310600e+04,-9.355626e-06,-1.189018e-05,-1.306497e-05
1.310700e+04,-1.034102e-05,-1.237265e-05,-1.037072e-05
1.310800e+04,-1.167077e-05,-1.340315e-05,-1.367494e-05
1.310900e+04,-1.079465e-05,-1.219957e-05,-1.266203e-05
1.311000e+04,-1.006982e-05,-1.105200e-05,-6.364131e-06
1.311100e+04,-8.842538e-06,-9.020259e-06,-1.314261e-05
1.311200e+04,-7.729288e-06,-7.075451e-06,-1.994092e-05
1.311300e+04,-5.480240e-06,-4.174037e-06,-1.304716e-05
1.311400e+04,-4.115301e-06,-2.502536e-06,-1.240562e-06
1.311500e+04,-3.845153e-06,-1.925452e-06,-1.613134e-06
1.311600e+04,-2.074029e-06,-3.883157e-08,2.993563e-06
1.311700e+04,-4.527370e-07,1.547324e-06,1.046373e-05
1.311800e+04,-3.029665e-07,1.805745e-06,1.417214e-05
1.311900e+04,-1.685372e-06,2.824165e-07,7.084876e-06
1.312000e+04,-3.489566e-06,-1.505774e-06,-2.272839e-06
1.312100e+04,-4.593255e-06,-2.769341e-06,-6.188732e-06
1.312200e+04,-6.407938e-06,-4.896717e-06,-6.876840e-06
1.312300e+04,-8.150667e-06,-6.816330e-06,-7.175933e-06
1.312400e+04,-9.678019e-06,-8.176063e-06,-1.548906e-05
1.312500e+04,-1.111304e-05,-1.000083e-05,-1.179440e-05
1.312600e+04,-1.402482e-05,-1.343851e-05,-3.944314e-06
1.312700e+04,-1.551737e-05,-1.552316e-05,-1.359739e-05
1.312800e+04,-1.621735e-05,-1.691488e-05,-1.735596e-05
1.312900e+04,-1.663467e-05,-1.801924e-05,-2.026581e-05
1.313000e+04,-1.750538e-05,-1.955960e-05,-3.004778e-05
1.313100e+04,-1.824201e-05,-2.064903e-05,-2.367711e-05
1.313200e+04,-1.897848e-05,-2.223424e-05,-1.701645e-05
1.313300e+04,-1.966242e-05,-2.315047e-05,-2.585932e-05
1.313400e+04,-1.944119e-05,-2.271666e-05,-2.767806e-05
1.313500e+04,-1.898695e-05,-2.152976e-05,-1.751978e-05
1.313600e+04,-1.881630e-05,-2.044953e-05,-1.616463e-05
1.313700e+04,-1.832049e-05,-1.886713e-05,-1.743939e-05
1.313800e+04,-1.742937e-05,-1.651676e-05,-1.669771e-05
1.313900e+04,-1.649491e-05,-1.435993e-05,-2.208778e-05
1.314000e+04,-1.563746e-05,-1.219645e-05,-1.821361e-05
1.314100e+04,-1.506839e-05,-1.088991e-05,-1.571168e-05
1.314200e+04,-1.428361e-05,-9.742908e-06,-2.107485e-05
1.314300e+04,-1.437266e-05,-1.033909e-05,-1.745115e-05
1.314400e+04,-1.488544e-05,-1.200508e-05,-9.360864e-06
1.314500e+04,-1.527665e-05,-1.411268e-05,-8.299491e-06
1.314600e+04,-1.606692e-05,-1.696710e-05,-1.147066e-05
1.314700e+04,-1.653083e-05,-1.959410e-05,-1.937636e-05
1.314800e+04,-1.554040e-05,-2.021249e-05,-2.520709e-05
1.314900e+04,-1.585378e-05,-2.173640e-05,-1.683862e-05
1.315000e+04,-1.702921e-05,-2.389067e-05,-1.477009e-05
1.315100e+04,-1.734391e-05,-2.474658e-05,-2.031861e-05
1.315200e+04,-1.706251e-05,-2.421626e-05,-2.142029e-05
1.315300e+04,-1.574279e-05,-2.132267e-05,-2.661577e-05
1.315400e+04,-1.360670e-05,-1.697852e-05,-2.922489e-05
1.315500e+04,-1.058813e-05,-1.133228e-05,-2.094986e-05
1.315600e+04,-7.604670e-06,-5.527068e-06,-8.119240e-06
1.315700e+04,-4.081641e-06,6.110811e-07,3.503924e-06
1.315800e+04,-1.375574e-06,5.233599e-06,3.815387e-07
1.315900e+04,1.505100e-06,9.146468e-06,-1.665688e-06
1.316000e+04,4.099412e-06,1.195951e-05,3.358592e-06
1.316100e+04,5.841431e-06,1.290194e-05,1.408396e-06
1.316200e+04,8.590598e-06,1.421335e-05,1.025850e-05
1.316300e+04,1.112399e-05,1.486475e-05,1.498800e-05
1.316400e+04,1.446339e-05,1.588156e-05,1.651049e-05
1.316500e+04,1.737836e-05,1.631611e-05,2.154695e-05
1.316600e+04,1.960202e-05,1.614285e-05,2.001130e-05
1.316700e+04,2.211387e-05,1.628486e-05,1.751389e-05
1.316800e+04,2.379227e-05,1.635780e-05,2.266109e-05
1.316900e+04,2.543613e-05,1.752957e-05,3.141278e-05
1.317000e+04,2.713940e-05,1.946882e-05,2.744275e-05
1.317100e+04,2.866598e-05,2.212730e-05,3.193977e-05
1.317200e+04,2.864488e-05,2.455353e-05,3.540029e-05
1.317300e+04,2.990761e-05,2.913882e-05,4.103836e-05
1.317400e+04,3.041192e-05,3.365505e-05,5.495824e-05
1.317500e+04,3.012675e-05,3.736306e-05,5.419158e-05
1.317600e+04,2.854418e-05,3.946657e-05,4.639281e-05
1.317700e+04,2.671245e-05,4.064639e-05,4.026382e-05
1.317800e+04,2.339690e-05,3.913732e-05,3.248334e-05
1.317900e+04,1.914325e-05,3.496731e-05,3.281152e-05
1.318000e+04,1.433851e-05,2.861562e-05,3.557128e-05
1.318100e+04,8.943094e-06,1.981284e-05,2.169293e-05
1.318200e+04,2.831608e-06,9.528371e-06,1.798592e-06
1.318300e+04,-2.133019e-06,-1.156529e-07,-6.034469e-06
1.318400e+04,-7.766362e-06,-1.118533e-05,-2.123677e-05
1.318500e+04,-1.136218e-05,-1.978029e-05,-3.591792e-05
1.318600e+04,-1.421669e-05,-2.711136e-05,-4.068088e-05
1.318700e+04,-1.958711e-05,-3.636916e-05,-5.155666e-05
1.318800e+04,-2.139362e-05,-3.984182e-05,-4.410896e-05
1.318900e+04,-2.198401e-05,-4.080578e-05,-3.034852e-05
1.319000e+04,-2.192818e-05,-3.898540e-05,-3.489884e-05
1.319100e+04,-1.817476e-05,-3.126999e-05,-2.923817e-05
1.319200e+04,-1.537829e-05,-2.351219e-05,-1.302122e-05
1.319300e+04,-1.260799e-05,-1.549504e-05,-9.670499e-06
1.319400e+04,-1.083239e-05,-8.246537e-06,1.176655e-06
1.319500e+04,-9.607342e-06,-1.812793e-06,2.450788e-06
1.319600e+04,-8.134038e-06,4.187935e-06,-1.873814e-07
1.319700e+04,-7.780670e-06,7.485727e-06,4.648616e-06
1.319800e+04,-7.613913e-06,9.460159e-06,3.194351e-06
1.319900e+04,-9.274729e-06,7.557328e-06,6.026192e-06
1.320000e+04,-1.263378e-05,1.768538e-06,5.210598e-06
1.320100e+04,-1.544999e-05,-4.648716e-06,-5.346824e-06
1.320200e+04,-1.703291e-05,-1.068594e-05,-2.156027e-05
1.320300e+04,-1.990571e-05,-1.908646e-05,-3.060814e-05
1.320400e+04,-2.216160e-05,-2.713732e-05,-3.594757e-05
1.320500e+04,-2.192287e-05,-3.192297e-05,-4.784792e-05
1.320600e+04,-2.114547e-05,-3.562723e-05,-4.774742e-05
1.320700e+04,-1.998091e-05,-3.802087e-05,-4.720136e-05
1.320800e+04,-1.788771e-05,-3.761205e-05,-4.991606e-05
1.320900e+04,-1.308044e-05,-3.269789e-05,-3.388279e-05
1.321000e+04,-8.293884e-06,-2.560703e-05,-2.269357e-05
1.321100e+04,-1.736312e-06,-1.479870e-05,-1.437925e-05
1.321200e+04,7.150103e-06,-3.231290e-07,7.005450e-06
1.321300e+04,1.405012e-05,1.214471e-05,2.455605e-05
1.321400e+04,2.064605e-05,2.451780e-05,3.912244e-05
1.321500e+04,2.432538e-05,3.386451e-05,5.044743e-05
1.321600e+04,2.924276e-05,4.356936e-05,5.559952e-05
1.321700e+04,3.178746e-05,4.921972e-05,5.487156e-05
1.321800e+04,3.226542e-05,5.089405e-05,5.359178e-05
1.321900e+04,3.229175e-05,5.037509e-05,5.948322e-05
1.322000e+04,3.052160e-05,4.661789e-05,5.251077e-05
1.322100e+04,2.668701e-05,3.928094e-05,3.367831e-05
1.322200e+04,2.157905e-05,2.953417e-05,3.191277e-05
1.322300e+04,1.698176e-05,2.005343e-05,2.905586e-05
1.322400e+04,1.088000e-05,8.393606e-06,1.606391e-05
1.322500e+04,5.235351e-06,-2.252454e-06,4.267550e-06
1.322600e+04,1.138852e-07,-1.142992e-05,-2.257155e-05
1.322700e+04,-2.643467e-06,-1.691671e-05,-3.674985e-05
1.322800e+04,-5.035231e-06,-2.084794e-05,-3.183125e-05
1.322900e+04,-5.449572e-06,-2.157143e-05,-2.652997e-05
1.323000e+04,-4.584914e-06,-1.935389e-05,-2.983783e-05
1.323100e+04,-2.310613e-06,-1.386127e-05,-2.247039e-05
1.323200e+04,1.970072e-06,-5.140893e-06,-4.472858e-06
1.323300e+04,7.757746e-06,5.595468e-06,1.219665e-06
1.323400e+04,1.466178e-05,1.744825e-05,9.545346e-06
1.323500e+04,1.899731e-05,2.584252e-05,2.663523e-05
1.323600e+04,2.344615e-05,3.401049e-05,4.329884e-05
1.323700e+04,2.622319e-05,3.940502e-05,5.062818e-05
1.323800e+04,2.672807e-05,4.098882e-05,5.768609e-05
1.323900e+04,2.525385e-05,3.957492e-05,5.651424e-05
1.324000e+04,2.450452e-05,3.785811e-05,4.668428e-05
1.324100e+04,2.212184e-05,3.353996e-05,4.522390e-05
1.324200e+04,1.857903e-05,2.731091e-05,4.528814e-05
1.324300e+04,1.374994e-05,1.914551e-05,2.461292e-05
1.324400e+04,8.540827e-06,1.031700e-05,1.088169e-05
1.324500e+04,3.453661e-06,1.688358e-06,1.262037e-06
1.324600e+04,-3.056694e-06,-8.515885e-06,-1.048333e-05
1.324700e+04,-9.468377e-06,-1.807076e-05,-2.274036e-05
1.324800e+04,-1.290048e-05,-2.288930e-05,-3.186594e-05
1.324900e+04,-1.702860e-05,-2.781942e-05,-4.050272e-05
1.325000e+04,-1.979248e-05,-3.061794e-05,-4.264474e-05
1.325100e+04,-2.328450e-05,-3.318593e-05,-4.239225e-05
1.325200e+04,-2.584564e-05,-3.424538e-05,-3.810742e-05
1.325300e+04,-2.595982e-05,-3.187561e-05,-2.925936e-05
1.325400e+04,-2.647786e-05,-3.013077e-05,-3.547260e-05
1.325500e+04,-2.372610e-05,-2.482485e-05,-3.805379e-05
1.325600e+04,-2.315796e-05,-2.225373e-05,-3.029972e-05
1.325700e+04,-2.008231e-05,-1.693830e-05,-2.287505e-05
1.325800e+04,-1.890903e-05,-1.393166e-05,-2.031663e-05
1.325900e+04,-1.569081e-05,-9.444567e-06,-4.579136e-06
1.326000e+04,-1.382526e-05,-7.298075e-06,-7.291795e-06
1.326100e+04,-1.215226e-05,-5.763384e-06,-1.396657e-05
1.326200e+04,-1.051407e-05,-4.605902e-06,-9.479421e-06
1.326300e+04,-8.559926e-06,-3.681654e-06,-9.898816e-06
1.326400e+04,-7.175326e-06,-3.894813e-06,-5.856854e-06
1.326500e+04,-5.704130e-06,-4.280463e-06,4.973964e-06
1.326600e+04,-3.821455e-06,-4.510586e-06,1.090360e-06
1.326700e+04,-3.961963e-06,-6.667691e-06,-3.673807e-06
1.326800e+04,-2.070385e-06,-6.558962e-06,-4.653670e-06
1.326900e+04,-3.730128e-07,-6.196047e-06,-5.108006e-06
1.327000e+04,1.725199e-06,-4.795069e-06,-5.839124e-06
1.327100e+04,4.804003e-06,-1.922698e-06,-1.259574e-05
1.327200e+04,7.584885e-06,9.610350e-07,-9.991005e-06
1.327300e+04,9.425720e-06,3.185394e-06,3.168138e-06
1.327400e+04,1.056585e-05,5.139616e-06,8.115993e-06
1.327500e+04,1.029751e-05,6.421803e-06,8.604706e-06
1.327600e+04,1.277965e-05,1.075185e-05,2.219709e-05
1.327700e+04,1.413948e-05,1.466127e-05,2.937581e-05
1.327800e+04,1.710121e-05,2.069833e-05,2.880727e-05
1.327900e+04,1.800999e-05,2.412335e-05,3.113833e-05
1.328000e+04,1.940633e-05,2.788268e-05,3.141094e-05
1.328100e+04,1.939284e-05,2.947174e-05,2.538142e-05
1.328200e+04,1.972116e-05,3.079573e-05,3.300194e-05
1.328300e+04,1.914413e-05,3.024748e-05,3.289774e-05
1.328400e+04,1.773023e-05,2.808880e-05,2.765210e-05
1.328500e+04,1.703510e-05,2.600508e-05,3.073627e-05
1.328600e+04,1.421091e-05,2.072933e-05,3.151718e-05
1.328700e+04,1.136583e-05,1.515749e-05,1.756927e-05
1.328800e+04,8.121189e-06,8.540104e-06,-1.494722e-06
1.328900e+04,6.754529e-06,3.494154e-06,-6.006396e-06
1.329000e+04,3.109619e-06,-3.603996e-06,-4.412083e-06
1.329100e+04,1.651953e-06,-7.988182e-06,-4.969976e-06
1.329200e+04,8.039177e-07,-1.084105e-05,-1.649321e-05
1.329300e+04,1.294156e-08,-1.258237e-05,-2.047296e-05
1.329400e+04,4.858426e-07,-1.161367e-05,-2.027718e-05
1.329500e+04,1.683458e-06,-8.477195e-06,-1.184765e-05
1.329600e+04,3.476233e-06,-3.760471e-06,3.594284e-06
1.329700e+04,4.780499e-06,1.129276e-07,9.948132e-06
1.329800e+04,5.251927e-06,4.384645e-06,1.208537e-05
1.329900e+04,6.782653e-06,9.864195e-06,1.014513e-05
1.330000e+04,7.383660e-06,1.408205e-05,1.628715e-05
1.330100e+04,8.367409e-06,1.854256e-05,2.223518e-05
1.330200e+04,8.802922e-06,2.132936e-05,2.837193e-05
1.330300e+04,8.249697e-06,2.323079e-05,3.894638e-05
1.330400e+04,6.376309e-06,2.229313e-05,2.810458e-05
1.330500e+04,2.770423e-06,1.785631e-05,1.749278e-05
1.330600e+04,-2.237240e-06,1.074541e-05,6.012358e-06
1.330700e+04,-7.125186e-06,2.130452e-06,-3.195930e-06
1.330800e+04,-1.243906e-05,-7.647930e-06,-1.088828e-05
1.330900e+04,-1.688350e-05,-1.749954e-05,-2.899005e-05
1.331000e+04,-2.107992e-05,-2.710573e-05,-3.865245e-05
1.331100e+04,-2.465570e-05,-3.601935e-05,-4.331954e-05
1.331200e+04,-2.928942e-05,-4.571470e-05,-4.802112e-05
1.331300e+04,-3.147290e-05,-5.118121e-05,-5.951115e-05
1.331400e+04,-3.332263e-05,-5.478893e-05,-7.242897e-05
1.331500e+04,-3.280845e-05,-5.486433e-05,-6.536135e-05
1.331600e+04,-2.894358e-05,-4.930701e-05,-5.532457e-05
1.331700e+04,-2.512997e-05,-4.205238e-05,-4.143410e-05
1.331800e+04,-1.810535e-05,-2.938620e-05,-2.602858e-05
1.331900e+04,-1.155874e-05,-1.589255e-05,-1.635365e-05
1.332000e+04,-3.615059e-06,-2.178523e-07,-1.277651e-06
1.332100e+04,3.091352e-06,1.362912e-05,1.128719e-05
1.332200e+04,8.729427e-06,2.542626e-05,2.914091e-05
1.332300e+04,1.305940e-05,3.422459e-05,3.855685e-05
1.332400e+04,1.664590e-05,4.029510e-05,4.048118e-05
1.332500e+04,1.875176e-05,4.284403e-05,5.369314e-05
1.332600e+04,1.976845e-05,4.199945e-05,6.014511e-05
1.332700e+04,1.774982e-05,3.562223e-05,4.087861e-05
1.332800e+04,1.441348e-05,2.620616e-05,2.707130e-05
1.332900e+04,9.435699e-06,1.442603e-05,2.117088e-05
1.333000e+04,3.242222e-06,1.076726e-06,8.889148e-06
1.333100e+04,-1.121302e-06,-9.702111e-06,-8.114554e-06
1.333200e+04,-6.026007e-06,-2.076377e-05,-2.829441e-05
1.333300e+04,-9.681206e-06,-2.900247e-05,-3.224300e-05
1.333400e+04,-1.278517e-05,-3.505623e-05,-3.190437e-05
1.333500e+04,-1.481667e-05,-3.748034e-05,-3.301572e-05
1.333600e+04,-1.559184e-05,-3.633645e-05,-3.840532e-05
1.333700e+04,-1.521741e-05,-3.168530e-05,-4.276411e-05
1.333800e+04,-1.455569e-05,-2.493715e-05,-2.539708e-05
1.333900e+04,-1.309246e-05,-1.645365e-05,-1.362361e-05
1.334000e+04,-8.990943e-06,-4.559400e-06,-5.076682e-06
1.334100e+04,-6.187955e-06,5.201468e-06,2.288395e-06
1.334200e+04,-2.557600e-06,1.483432e-05,5.619162e-06
1.334300e+04,-5.635809e-07,2.072228e-05,1.794016e-05
1.334400e+04,1.055364e-06,2.421136e-05,3.002640e-05
1.334500e+04,8.521725e-07,2.359286e-05,2.140332e-05
1.334600e+04,-2.554367e-07,1.943628e-05,1.536596e-05
1.334700e+04,-2.926171e-06,1.208427e-05,8.386554e-06
1.334800e+04,-6.245032e-06,2.695527e-06,1.183791e-06
1.334900e+04,-9.422206e-06,-7.549876e-06,-6.332431e-07
1.335000e+04,-1.323486e-05,-1.886511e-05,-1.680379e-05
1.335100e+04,-1.626712e-05,-2.889286e-05,-2.386414e-05
1.335200e+04,-1.802963e-05,-3.643721e-05,-3.129250e-05
1.335300e+04,-1.887954e-05,-4.070134e-05,-4.848673e-05
1.335400e+04,-1.748573e-05,-4.081945e-05,-4.915210e-05
1.335500e+04,-1.712871e-05,-3.976119e-05,-4.201019e-05
1.335600e+04,-1.547389e-05,-3.498820e-05,-3.068422e-05
1.335700e+04,-1.307729e-05,-2.749333e-05,-2.335691e-05
1.335800e+04,-9.757764e-06,-1.783043e-05,-1.196546e-05
1.335900e+04,-4.333750e-06,-4.757889e-06,2.692267e-06
1.336000e+04,-1.572829e-06,5.170451e-06,5.142939e-06
1.336100e+04,1.318471e-06,1.479684e-05,1.127144e-05
1.336200e+04,2.641927e-06,2.131395e-05,1.799128e-05
1.336300e+04,3.632716e-06,2.557428e-05,2.567191e-05
1.336400e+04,3.316021e-06,2.593245e-05,2.280829e-05
1.336500e+04,2.673448e-06,2.383758e-05,1.454554e-05
1.336600e+04,-4.829475e-08,1.770855e-05,9.824686e-06
1.336700e+04,-3.990428e-06,8.143918e-06,1.081788e-05
1.336800e+04,-5.798302e-06,-3.891105e-07,9.877334e-06
1.336900e+04,-9.613167e-06,-1.145719e-05,-4.010749e-06
1.337000e+04,-1.361711e-05,-2.254044e-05,-2.704865e-05
1.337100e+04,-1.572709e-05,-3.041182e-05,-4.011828e-05
1.337200e+04,-1.676606e-05,-3.584633e-05,-4.416160e-05
1.337300e+04,-1.595555e-05,-3.757751e-05,-4.779842e-05
1.337400e+04,-1.374697e-05,-3.572649e-05,-3.780516e-05
1.337500e+04,-1.002596e-05,-2.978936e-05,-2.521036e-05
1.337600e+04,-5.252352e-06,-2.180024e-05,-1.867944e-05
1.337700e+04,1.005744e-06,-1.029319e-05,-1.278934e-05
1.337800e+04,8.538091e-06,3.934395e-06,-7.829322e-06
1.337900e+04,1.644446e-05,1.854222e-05,1.601034e-05
1.338000e+04,2.329961e-05,3.219725e-05,4.422967e-05
1.338100e+04,3.040395e-05,4.562055e-05,5.220845e-05
1.338200e+04,3.567660e-05,5.595446e-05,6.044873e-05
1.338300e+04,4.075016e-05,6.468020e-05,7.736471e-05
1.338400e+04,4.268571e-05,6.765087e-05,7.293654e-05
1.338500e+04,4.234889e-05,6.610258e-05,7.232208e-05
1.338600e+04,4.099769e-05,6.170286e-05,7.975958e-05
1.338700e+04,3.599207e-05,5.147274e-05,7.290633e-05
1.338800e+04,2.907570e-05,3.782863e-05,4.974405e-05
1.338900e+04,2.005738e-05,2.170134e-05,2.996405e-05
1.339000e+04,1.060703e-05,5.587886e-06,2.041708e-05
1.339100e+04,3.036730e-06,-8.049592e-06,-4.390608e-06
1.339200e+04,-6.444931e-06,-2.257393e-05,-1.718148e-05
1.339300e+04,-1.573825e-05,-3.487787e-05,-3.049549e-05
1.339400e+04,-2.270192e-05,-4.293313e-05,-4.277376e-05
1.339500e+04,-2.757039e-05,-4.691216e-05,-4.957704e-05
1.339600e+04,-3.188417e-05,-4.845205e-05,-6.382479e-05
1.339700e+04,-3.366553e-05,-4.587453e-05,-5.728731e-05
1.339800e+04,-3.431193e-05,-4.136985e-05,-5.287290e-05
1.339900e+04,-3.422149e-05,-3.540295e-05,-5.252056e-05
1.340000e+04,-3.217645e-05,-2.767924e-05,-3.807437e-05
1.340100e+04,-3.035831e-05,-2.116169e-05,-2.385205e-05
1.340200e+04,-2.890090e-05,-1.669618e-05,-2.386365e-05
1.340300e+04,-2.701999e-05,-1.388803e-05,-2.828593e-05
1.340400e+04,-2.656426e-05,-1.382349e-05,-2.201233e-05
1.340500e+04,-2.608478e-05,-1.507249e-05,-2.672558e-05
1.340600e+04,-2.463442e-05,-1.654177e-05,-2.981504e-05
1.340700e+04,-2.292609e-05,-1.873353e-05,-2.643837e-05
1.340800e+04,-2.226800e-05,-2.267839e-05,-2.785550e-05
1.340900e+04,-2.239293e-05,-2.767949e-05,-2.690793e-05
1.341000e+04,-2.102465e-05,-3.024853e-05,-2.145135e-05
1.341100e+04,-2.028027e-05,-3.276738e-05,-1.961337e-05
1.341200e+04,-2.022994e-05,-3.504409e-05,-2.458104e-05
1.341300e+04,-1.953866e-05,-3.479941e-05,-2.256963e-05
1.341400e+04,-1.775832e-05,-3.204084e-05,-2.628280e-05
1.341500e+04,-1.549420e-05,-2.683701e-05,-2.272812e-05
1.341600e+04,-1.190237e-05,-1.912981e-05,-1.400752e-05
1.341700e+04,-1.054409e-05,-1.334297e-05,-8.500803e-06
1.341800e+04,-6.922115e-06,-4.302773e-06,-4.590936e-06
1.341900e+04,-4.698121e-06,2.909634e-06,-8.043808e-06
1.342000e+04,-2.865527e-06,8.700179e-06,9.036163e-06
1.342100e+04,-2.721371e-06,1.174826e-05,1.347773e-05
1.342200e+04,-3.471096e-06,1.258450e-05,9.868218e-06
1.342300e+04,-3.870817e-06,1.242035e-05,1.635743e-05
1.342400e+04,-5.801430e-06,8.758394e-06,8.462215e-06
1.342500e+04,-8.200861e-06,2.889578e-06,8.777201e-07
1.342600e+04,-1.170697e-05,-5.453909e-06,-3.094203e-06
1.342700e+04,-1.527210e-05,-1.420917e-05,-1.406570e-05
1.342800e+04,-1.923065e-05,-2.312724e-05,-2.453865e-05
1.342900e+04,-2.256049e-05,-3.121645e-05,-3.582447e-05
1.343000e+04,-2.582791e-05,-3.820519e-05,-4.400492e-05
1.343100e+04,-2.880028e-05,-4.365233e-05,-4.870938e-05
1.343200e+04,-3.049194e-05,-4.589378e-05,-4.944748e-05
1.343300e+04,-3.063788e-05,-4.537723e-05,-3.847428e-05
1.343400e+04,-3.116748e-05,-4.346925e-05,-3.587118e-05
1.343500e+04,-2.901971e-05,-3.756629e-05,-3.213499e-05
1.343600e+04,-2.892207e-05,-3.353045e-05,-2.392090e-05
1.343700e+04,-2.741618e-05,-2.757311e-05,-2.266499e-05
1.343800e+04,-2.596918e-05,-2.181817e-05,-2.452864e-05
1.343900e+04,-2.504154e-05,-1.692444e-05,-1.727586e-05
1.344000e+04,-2.480947e-05,-1.372247e-05,-1.790418e-05
1.344100e+04,-2.569397e-05,-1.350289e-05,-2.879207e-05
1.344200e+04,-2.687667e-05,-1.469945e-05,-2.958967e-05
1.344300e+04,-2.846080e-05,-1.763369e-05,-2.323608e-05
1.344400e+04,-2.963006e-05,-2.099093e-05,-1.972944e-05
1.344500e+04,-3.200367e-05,-2.696626e-05,-2.401194e-05
1.344600e+04,-3.446541e-05,-3.341117e-05,-3.531357e-05
1.344700e+04,-3.563197e-05,-3.871742e-05,-5.062119e-05
1.344800e+04,-3.654340e-05,-4.353264e-05,-5.751843e-05
1.344900e+04,-3.572167e-05,-4.613914e-05,-5.379411e-05
1.345000e+04,-3.449596e-05,-4.681865e-05,-4.590397e-05
1.345100e+04,-3.395762e-05,-4.774180e-05,-4.165259e-05
1.345200e+04,-3.179669e-05,-4.539676e-05,-4.706070e-05
1.345300e+04,-2.829943e-05,-3.978163e-05,-4.539850e-05
1.345400e+04,-2.491843e-05,-3.298066e-05,-3.735750e-05
1.345500e+04,-2.024344e-05,-2.381943e-05,-1.949333e-05
1.345600e+04,-1.642551e-05,-1.527842e-05,-9.139348e-06
1.345700e+04,-1.373179e-05,-7.990839e-06,-4.627311e-06
1.345800e+04,-1.141219e-05,-1.569378e-06,9.203793e-06
1.345900e+04,-1.005912e-05,2.966710e-06,1.187087e-05
1.346000e+04,-9.986648e-06,4.507523e-06,1.254890e-05
1.346100e+04,-1.133026e-05,3.243655e-06,5.133074e-06
1.346200e+04,-1.410318e-05,-8.744232e-07,-4.134114e-06
1.346300e+04,-1.664684e-05,-6.149969e-06,-4.705779e-06
1.346400e+04,-2.013169e-05,-1.336887e-05,-1.418461e-05
1.346500e+04,-2.346165e-05,-2.114426e-05,-2.511750e-05
1.346600e+04,-2.695057e-05,-2.929895e-05,-3.724719e-05
1.346700e+04,-3.010540e-05,-3.684241e-05,-4.473995e-05
1.346800e+04,-3.280066e-05,-4.325806e-05,-4.497619e-05
1.346900e+04,-3.315610e-05,-4.652753e-05,-5.240762e-05
1.347000e+04,-3.152562e-05,-4.601213e-05,-5.956101e-05
1.347100e+04,-2.967363e-05,-4.448206e-05,-5.546844e-05
1.347200e+04,-2.540205e-05,-3.883936e-05,-4.525797e-05
1.347300e+04,-2.129736e-05,-3.218980e-05,-3.730123e-05
1.347400e+04,-1.418939e-05,-2.106022e-05,-2.251863e-05
1.347500e+04,-7.031205e-06,-9.517628e-06,-1.229825e-05
1.347600e+04,5.362472e-07,2.407493e-06,-6.413679e-06
1.347700e+04,8.998292e-06,1.488818e-05,1.249581e-05
1.347800e+04,1.731592e-05,2.680840e-05,3.135082e-05
1.347900e+04,2.290951e-05,3.547471e-05,4.295221e-05
1.348000e+04,2.864748e-05,4.333094e-05,5.600579e-05
1.348100e+04,3.197609e-05,4.765979e-05,5.815115e-05
1.348200e+04,3.511739e-05,5.082418e-05,6.540123e-05
1.348300e+04,3.507618e-05,4.915937e-05,6.642366e-05
1.348400e+04,3.342362e-05,4.485028e-05,6.205396e-05
1.348500e+04,3.056720e-05,3.930809e-05,6.233572e-05
1.348600e+04,2.651187e-05,3.173958e-05,5.069302e-05
1.348700e+04,2.134640e-05,2.299849e-05,3.989788e-05
1.348800e+04,1.410320e-05,1.240935e-05,2.871649e-05
1.348900e+04,6.996130e-06,1.760590e-06,3.317899e-06
1.349000e+04,-5.643955e-07,-8.167670e-06,-8.043186e-06
1.349100e+04,-8.013213e-06,-1.747718e-05,-1.642022e-05
1.349200e+04,-1.570631e-05,-2.575724e-05,-3.756048e-05
1.349300e+04,-2.188766e-05,-3.156407e-05,-3.890962e-05
1.349400e+04,-2.760046e-05,-3.635226e-05,-3.643591e-05
1.349500e+04,-3.327006e-05,-4.048423e-05,-3.990198e-05
1.349600e+04,-3.794756e-05,-4.334810e-05,-4.986977e-05
1.349700e+04,-4.071529e-05,-4.387866e-05,-6.554416e-05
1.349800e+04,-4.290288e-05,-4.427853e-05,-6.764937e-05
1.349900e+04,-4.300325e-05,-4.293230e-05,-5.783780e-05
1.350000e+04,-4.123357e-05,-3.970843e-05,-5.790488e-05
1.350100e+04,-3.773676e-05,-3.505542e-05,-5.694473e-05
1.350200e+04,-3.430540e-05,-3.125721e-05,-4.239795e-05
1.350300e+04,-3.058461e-05,-2.791888e-05,-3.626390e-05
1.350400e+04,-2.714758e-05,-2.487675e-05,-3.607734e-05
1.350500e+04,-2.225280e-05,-2.080733e-05,-2.887782e-05
1.350600e+04,-1.750381e-05,-1.739723e-05,-1.625753e-05
1.350700e+04,-1.258943e-05,-1.365771e-05,-1.014199e-05
1.350800e+04,-7.896313e-06,-1.026542e-05,-2.468616e-06
1.350900e+04,-2.709505e-06,-6.032531e-06,8.681778e-06
1.351000e+04,1.117230e-06,-2.955669e-06,3.997267e-06
1.351100e+04,4.622205e-06,2.612555e-08,1.042016e-05
1.351200e+04,7.110057e-06,2.371034e-06,2.220740e-05
1.351300e+04,9.907122e-06,5.685352e-06,1.546371e-05
1.351400e+04,1.237590e-05,9.064911e-06,1.195852e-05
1.351500e+04,1.413770e-05,1.218717e-05,2.464035e-05
1.351600e+04,1.658103e-05,1.643393e-05,2.515134e-05
1.351700e+04,1.691402e-05,1.824129e-05,1.859336e-05
1.351800e+04,1.620389e-05,1.901859e-05,2.532967e-05
1.351900e+04,1.433413e-05,1.837706e-05,2.919446e-05
1.352000e+04,1.373630e-05,1.925328e-05,2.190371e-05
1.352100e+04,1.131801e-05,1.754441e-05,9.925198e-06
1.352200e+04,8.819209e-06,1.525642e-05,5.347991e-06
1.352300e+04,5.683596e-06,1.166430e-05,8.368688e-06
1.352400e+04,3.384774e-06,8.604363e-06,2.494656e-06
1.352500e+04,1.519715e-06,5.100093e-06,-6.172506e-06
1.352600e+04,1.092087e-06,2.595386e-06,6.269159e-06
1.352700e+04,-1.899524e-06,-3.302371e-06,3.275446e-06
1.352800e+04,-3.301945e-06,-6.620599e-06,-1.525318e-06
1.352900e+04,-5.859739e-06,-1.120013e-05,-1.260235e-05
1.353000e+04,-7.013373e-06,-1.373472e-05,-1.942045e-05
1.353100e+04,-8.718972e-06,-1.610378e-05,-1.386541e-05
1.353200e+04,-9.061326e-06,-1.594953e-05,-1.355714e-05
1.353300e+04,-1.012330e-05,-1.608554e-05,-1.172104e-05
1.353400e+04,-1.090127e-05,-1.545936e-05,-1.169108e-05
1.353500e+04,-1.020324e-05,-1.241157e-05,-8.422593e-06
1.353600e+04,-1.136781e-05,-1.143790e-05,9.717391e-07
1.353700e+04,-1.291167e-05,-1.116520e-05,-5.455796e-06
1.353800e+04,-1.554333e-05,-1.210040e-05,-1.427564e-05
1.353900e+04,-1.730038e-05,-1.245206e-05,-7.091280e-06
1.354000e+04,-1.967740e-05,-1.424211e-05,-1.400957e-05
1.354100e+04,-2.188137e-05,-1.609764e-05,-2.569289e-05
1.354200e+04,-2.401293e-05,-1.883425e-05,-2.951450e-05
1.354300e+04,-2.743001e-05,-2.321568e-05,-3.371543e-05
1.354400e+04,-3.027895e-05,-2.750575e-05,-2.912141e-05
1.354500e+04,-3.375818e-05,-3.364331e-05,-3.911757e-05
1.354600e+04,-3.545135e-05,-3.780152e-05,-5.366109e-05
1.354700e+04,-3.650204e-05,-4.158363e-05,-5.288677e-05
1.354800e+04,-3.658773e-05,-4.421192e-05,-5.487133e-05
1.354900e+04,-3.758318e-05,-4.770372e-05,-6.226002e-05
1.355000e+04,-3.684963e-05,-4.875725e-05,-5.179363e-05
1.355100e+04,-3.579299e-05,-4.788869e-05,-4.814047e-05
1.355200e+04,-3.366645e-05,-4.539168e-05,-4.800515e-05
1.355300e+04,-3.002836e-05,-4.007051e-05,-4.293795e-05
1.355400e+04,-2.353549e-05,-3.101029e-05,-3.680048e-05
1.355500e+04,-1.799098e-05,-2.285291e-05,-1.893942e-05
1.355600e+04,-1.361548e-05,-1.503187e-05,-5.803122e-06
1.355700e+04,-8.187718e-06,-5.670136e-06,6.339355e-07
1.355800e+04,-3.270002e-06,2.671458e-06,4.289468e-06
1.355900e+04,1.640544e-06,1.046700e-05,3.140712e-06
1.356000e+04,5.016096e-06,1.583590e-05,1.291661e-05
1.356100e+04,8.097044e-06,2.010080e-05,2.756361e-05
1.356200e+04,9.785947e-06,2.187497e-05,3.203891e-05
1.356300e+04,1.034822e-05,2.166895e-05,3.399011e-05
1.356400e+04,8.451337e-06,1.829687e-05,2.150434e-05
1.356500e+04,6.717405e-06,1.430323e-05,8.283782e-06
1.356600e+04,3.770341e-06,8.123873e-06,2.446891e-06
1.356700e+04,2.566258e-06,3.579711e-06,-2.177718e-06
1.356800e+04,7.330802e-07,-2.161002e-06,-1.434205e-06
1.356900e+04,-8.039757e-07,-7.225819e-06,-4.611700e-06
1.357000e+04,-1.073061e-06,-9.862752e-06,-8.820135e-06
1.357100e+04,-1.303859e-06,-1.242225e-05,-8.960806e-06
1.357200e+04,-4.907090e-07,-1.250233e-05,-2.158114e-05
1.357300e+04,-7.210596e-07,-1.290734e-05,-2.212098e-05
1.357400e+04,1.119487e-06,-9.754128e-06,-1.281001e-05
1.357500e+04,4.394087e-06,-4.200122e-06,-4.286426e-06
1.357600e+04,6.695036e-06,1.333029e-06,9.757153e-06
1.357700e+04,9.620331e-06,8.283166e-06,1.913620e-05
1.357800e+04,1.309634e-05,1.618317e-05,1.959180e-05
1.357900e+04,1.641729e-05,2.393928e-05,2.686136e-05
1.358000e+04,1.927490e-05,3.067353e-05,4.534112e-05
1.358100e+04,2.004061e-05,3.413488e-05,4.833602e-05
1.358200e+04,1.938927e-05,3.480986e-05,4.084848e-05
1.358300e+04,1.752379e-05,3.280523e-05,3.208142e-05
1.358400e+04,1.469524e-05,2.846327e-05,2.557667e-05
1.358500e+04,1.073803e-05,2.163408e-05,2.474005e-05
1.358600e+04,5.407915e-06,1.221007e-05,1.399104e-05
1.358700e+04,1.163651e-06,3.086101e-06,-3.343666e-06
1.358800e+04,-6.334989e-06,-9.417161e-06,-1.697055e-05
1.358900e+04,-1.096588e-05,-1.872037e-05,-2.736442e-05
1.359000e+04,-1.502158e-05,-2.712308e-05,-3.041935e-05
1.359100e+04,-1.703684e-05,-3.211591e-05,-2.700721e-05
1.359200e+04,-2.013374e-05,-3.720148e-05,-4.174504e-05
1.359300e+04,-2.155157e-05,-3.867798e-05,-5.500164e-05
1.359400e+04,-2.251140e-05,-3.815619e-05,-4.732049e-05
1.359500e+04,-2.060275e-05,-3.304375e-05,-2.859274e-05
1.359600e+04,-1.813051e-05,-2.656283e-05,-2.388682e-05
1.359700e+04,-1.515098e-05,-1.874020e-05,-2.117407e-05
1.359800e+04,-1.191772e-05,-1.025697e-05,-1.073456e-05
1.359900e+04,-7.632459e-06,-7.291105e-07,-5.869251e-06
1.360000e+04,-5.001236e-06,6.523402e-06,-5.323395e-06
1.360100e+04,-1.615740e-06,1.319330e-05,6.287069e-06
1.360200e+04,7.440190e-08,1.663821e-05,2.043297e-05
1.360300e+04,1.915044e-06,1.864057e-05,2.628012e-05
1.360400e+04,3.135251e-06,1.825267e-05,2.242635e-05
1.360500e+04,2.638117e-06,1.427209e-05,2.096671e-05
1.360600e+04,1.866889e-06,8.819172e-06,1.320592e-05
1.360700e+04,-1.765183e-06,-7.217870e-07,3.133933e-06
1.360800e+04,-4.820738e-06,-9.685309e-06,-5.482633e-06
1.360900e+04,-7.560480e-06,-1.757446e-05,-1.425485e-05
1.361000e+04,-1.007885e-05,-2.381374e-05,-2.173187e-05
1.361100e+04,-1.212491e-05,-2.763385e-05,-3.390045e-05
1.361200e+04,-1.401407e-05,-3.034619e-05,-3.112732e-05
1.361300e+04,-1.468479e-05,-2.991196e-05,-3.232947e-05
1.361400e+04,-1.347778e-05,-2.573799e-05,-2.917473e-05
1.361500e+04,-1.179766e-05,-2.013463e-05,-2.710076e-05
1.361600e+04,-9.612543e-06,-1.286053e-05,-1.820018e-05
1.361700e+04,-7.308777e-06,-5.695011e-06,2.915054e-06
1.361800e+04,-5.116766e-06,1.168210e-06,2.294030e-06
1.361900e+04,-2.563775e-06,8.040625e-06,-4.390970e-06
1.362000e+04,9.659813e-07,1.435718e-05,6.172167e-06
1.362100e+04,1.587127e-06,1.601989e-05,9.425125e-06
1.362200e+04,2.924795e-06,1.710492e-05,4.985539e-06
1.362300e+04,2.744805e-06,1.516433e-05,8.759652e-06
1.362400e+04,2.463900e-06,1.129094e-05,1.684671e-05
1.362500e+04,-3.031574e-07,3.519869e-06,1.937519e-05
1.362600e+04,-1.472385e-06,-2.924789e-06,1.198128e-05
1.362700e+04,-3.892122e-06,-1.030149e-05,-8.524368e-06
1.362800e+04,-5.683486e-06,-1.681866e-05,-1.694041e-05
1.362900e+04,-8.069427e-06,-2.282418e-05,-2.223019e-05
1.363000e+04,-1.044145e-05,-2.709404e-05,-2.584506e-05
1.363100e+04,-1.116323e-05,-2.784406e-05,-2.271463e-05
1.363200e+04,-1.115687e-05,-2.649876e-05,-2.693986e-05
1.363300e+04,-1.187336e-05,-2.412474e-05,-2.596056e-05
1.363400e+04,-1.046627e-05,-1.832544e-05,-2.167114e-05
1.363500e+04,-9.240708e-06,-1.188162e-05,-1.939209e-05
1.363600e+04,-5.744298e-06,-2.924505e-06,-1.127213e-05
1.363700e+04,-1.775318e-06,5.830202e-06,-3.051085e-07
1.363800e+04,6.720175e-07,1.210532e-05,9.694360e-06
1.363900e+04,4.129655e-06,1.842285e-05,4.821019e-06
1.364000e+04,6.873222e-06,2.204871e-05,4.930619e-06
1.364100e+04,9.256213e-06,2.309728e-05,1.525688e-05
1.364200e+04,1.091427e-05,2.207788e-05,1.793415e-05
1.364300e+04,1.197591e-05,1.888451e-05,1.858176e-05
1.364400e+04,1.458164e-05,1.681584e-05,2.012822e-05
1.364500e+04,1.700331e-05,1.421585e-05,1.072118e-05
1.364600e+04,1.927008e-05,1.167354e-05,4.890008e-06
1.364700e+04,2.081900e-05,9.422084e-06,5.720622e-06
1.364800e+04,2.273215e-05,8.675092e-06,1.185589e-05
1.364900e+04,2.850083e-05,1.359179e-05,2.720258e-05
1.365000e+04,3.260458e-05,1.866891e-05,3.732287e-05
1.365100e+04,3.757368e-05,2.659002e-05,4.464186e-05
1.365200e+04,4.163662e-05,3.506202e-05,5.190093e-05
1.365300e+04,4.557884e-05,4.446780e-05,5.236059e-05
1.365400e+04,4.914084e-05,5.415452e-05,5.459463e-05
1.365500e+04,5.190628e-05,6.283526e-05,6.670895e-05
1.365600e+04,5.284240e-05,6.916370e-05,8.076489e-05
1.365700e+04,5.344281e-05,7.333121e-05,8.904138e-05
1.365800e+04,5.204588e-05,7.389114e-05,8.324104e-05
1.365900e+04,4.900622e-05,7.011763e-05,7.003435e-05
1.366000e+04,4.472813e-05,6.303085e-05,5.871786e-05
1.366100e+04,3.933136e-05,5.331837e-05,5.724181e-05
1.366200e+04,3.297657e-05,4.111024e-05,4.094274e-05
1.366300e+04,2.667761e-05,2.826799e-05,2.361516e-05
1.366400e+04,1.965651e-05,1.444541e-05,1.430159e-05
1.366500e+04,1.268360e-05,1.145134e-06,4.684794e-06
1.366600e+04,7.954897e-06,-8.450432e-06,-3.717608e-06
1.366700e+04,4.022812e-06,-1.572039e-05,-1.851146e-05
1.366800e+04,1.682585e-06,-1.917129e-05,-3.178541e-05
1.366900e+04,1.853490e-06,-1.762244e-05,-2.547040e-05
1.367000e+04,2.982620e-06,-1.293928e-05,-1.661161e-05
1.367100e+04,6.015428e-06,-4.862237e-06,-5.775042e-06
1.367200e+04,1.070332e-05,6.033536e-06,1.119909e-05
1.367300e+04,1.484306e-05,1.653676e-05,1.102680e-05
1.367400e+04,1.942630e-05,2.694736e-05,1.734649e-05
1.367500e+04,2.497777e-05,3.766101e-05,3.847689e-05
1.367600e+04,3.013785e-05,4.682929e-05,4.797296e-05
1.367700e+04,3.298220e-05,5.211325e-05,4.747273e-05
1.367800e+04,3.469181e-05,5.389399e-05,5.716050e-05
1.367900e+04,3.547489e-05,5.324082e-05,6.624115e-05
1.368000e+04,3.395308e-05,4.827571e-05,5.590198e-05
1.368100e+04,3.180760e-05,4.175403e-05,3.953396e-05
1.368200e+04,2.804694e-05,3.251512e-05,3.763323e-05
1.368300e+04,2.317482e-05,2.177131e-05,3.721033e-05
1.368400e+04,1.834012e-05,1.139348e-05,2.599171e-05
1.368500e+04,1.223001e-05,4.972056e-07,4.834808e-06
1.368600e+04,7.699494e-06,-7.120713e-06,-2.234643e-06
1.368700e+04,3.365869e-06,-1.286487e-05,-5.282475e-06
1.368800e+04,-8.475142e-09,-1.574659e-05,-1.135308e-05
1.368900e+04,-2.021726e-06,-1.573038e-05,-1.355418e-05
1.369000e+04,-4.296090e-06,-1.414659e-05,-2.261992e-05
1.369100e+04,-6.034702e-06,-1.135822e-05,-1.830584e-05
1.369200e+04,-8.106991e-06,-8.636265e-06,-1.579254e-05
1.369300e+04,-8.505047e-06,-3.773848e-06,-1.028736e-05
1.369400e+04,-9.303035e-06,-8.118662e-08,-1.131642e-06
1.369500e+04,-8.827781e-06,3.318327e-06,-8.648297e-06
1.369600e+04,-9.167573e-06,4.010011e-06,-1.489219e-05
1.369700e+04,-9.075321e-06,3.802276e-06,-6.235245e-06
1.369800e+04,-9.740051e-06,9.551719e-07,-1.357833e-06
1.369900e+04,-9.662851e-06,-2.563152e-06,-7.600873e-06
1.370000e+04,-9.843275e-06,-7.212138e-06,-1.780945e-05
1.370100e+04,-1.049185e-05,-1.323818e-05,-2.244969e-05
1.370200e+04,-1.174259e-05,-2.024395e-05,-2.373836e-05
1.370300e+04,-1.100312e-05,-2.405152e-05,-2.660537e-05
1.370400e+04,-1.022160e-05,-2.645184e-05,-2.757105e-05
1.370500e+04,-7.699785e-06,-2.535939e-05,-2.013741e-05
1.370600e+04,-4.659289e-06,-2.188179e-05,-1.604878e-05
1.370700e+04,-1.727451e-06,-1.655064e-05,-1.366190e-05
1.370800e+04,3.167165e-06,-7.859306e-06,-5.941695e-07
1.370900e+04,7.647225e-06,1.961651e-06,8.295787e-06
1.371000e+04,1.170028e-05,1.213904e-05,1.532383e-05
1.371100e+04,1.644503e-05,2.282670e-05,2.574069e-05
1.371200e+04,2.089215e-05,3.289268e-05,3.621256e-05
1.371300e+04,2.359509e-05,3.952379e-05,3.985341e-05
1.371400e+04,2.469148e-05,4.292046e-05,4.306358e-05
1.371500e+04,2.406088e-05,4.268063e-05,4.857462e-05
1.371600e+04,2.378095e-05,4.127116e-05,4.458432e-05
1.371700e+04,2.343996e-05,3.826397e-05,3.562818e-05
1.371800e+04,2.129420e-05,3.131956e-05,2.262141e-05
1.371900e+04,1.851430e-05,2.336829e-05,1.182675e-05
1.372000e+04,1.406511e-05,1.301191e-05,1.083868e-05
1.372100e+04,1.143689e-05,5.204217e-06,1.361059e-05
1.372200e+04,9.300330e-06,-1.909361e-06,-1.133287e-06
1.372300e+04,8.379365e-06,-6.234920e-06,-9.673458e-06
1.372400e+04,9.052471e-06,-7.227665e-06,-5.649036e-06
1.372500e+04,9.453218e-06,-7.109873e-06,-1.953732e-06
1.372600e+04,1.198417e-05,-3.000543e-06,1.488684e-06
1.372700e+04,1.428113e-05,2.611935e-06,5.072943e-06
1.372800e+04,1.717510e-05,1.030712e-05,1.384786e-05
1.372900e+04,1.956865e-05,1.843454e-05,2.609078e-05
1.373000e+04,2.144958e-05,2.633776e-05,3.692393e-05
1.373100e+04,2.344581e-05,3.370251e-05,4.523772e-05
1.373200e+04,2.570704e-05,4.060063e-05,4.305738e-05
1.373300e+04,2.570440e-05,4.370417e-05,4.165435e-05
1.373400e+04,2.378064e-05,4.259331e-05,3.989341e-05
1.373500e+04,2.207385e-05,4.026496e-05,3.809902e-05
1.373600e+04,1.874672e-05,3.425970e-05,3.335655e-05
1.373700e+04,1.361574e-05,2.445015e-05,2.146158e-05
1.373800e+04,9.581342e-06,1.482218e-05,1.087404e-05
1.373900e+04,3.814378e-06,2.990280e-06,-3.180887e-06
1.374000e+04,-5.567048e-07,-6.974782e-06,-5.319256e-06
1.374100e+04,-4.425646e-06,-1.569308e-05,-1.111175e-05
1.374200e+04,-6.744643e-06,-2.170324e-05,-2.364930e-05
1.374300e+04,-6.910549e-06,-2.429893e-05,-3.499798e-05
1.374400e+04,-8.431781e-06,-2.628514e-05,-3.415776e-05
1.374500e+04,-5.775697e-06,-2.219448e-05,-2.105161e-05
1.374600e+04,-3.118955e-06,-1.602825e-05,-1.691326e-05
1.374700e+04,-3.409837e-08,-8.617929e-06,-1.359792e-05
1.374800e+04,4.560506e-06,1.277875e-06,-5.514685e-06
1.374900e+04,9.208603e-06,1.121699e-05,6.361836e-06
1.375000e+04,1.429332e-05,2.145709e-05,1.582562e-05
1.375100e+04,1.906833e-05,3.015114e-05,2.356946e-05
1.375200e+04,2.395459e-05,3.763928e-05,4.013260e-05
1.375300e+04,2.660396e-05,4.114476e-05,5.383828e-05
1.375400e+04,2.712487e-05,4.112670e-05,5.386590e-05
1.375500e+04,2.724742e-05,3.952923e-05,5.146062e-05
1.375600e+04,2.507661e-05,3.436529e-05,4.472945e-05
1.375700e+04,2.283168e-05,2.828669e-05,2.743603e-05
1.375800e+04,1.966647e-05,2.131600e-05,1.615471e-05
1.375900e+04,1.578958e-05,1.344668e-05,1.629514e-05
1.376000e+04,1.368172e-05,7.771417e-06,1.138809e-05
1.376100e+04,1.031168e-05,1.110599e-06,5.592364e-06
1.376200e+04,7.677883e-06,-3.161250e-06,1.947805e-06
1.376300e+04,6.489827e-06,-4.921784e-06,-2.931211e-06
1.376400e+04,5.580229e-06,-5.308135e-06,-2.374247e-06
1.376500e+04,5.352629e-06,-3.964885e-06,-5.315025e-06
1.376600e+04,4.969037e-06,-2.003455e-06,-1.466837e-05
1.376700e+04,6.285756e-06,2.269196e-06,-1.212776e-05
1.376800e+04,9.500693e-06,8.950373e-06,1.816368e-06
1.376900e+04,1.318153e-05,1.564634e-05,1.460647e-05
1.377000e+04,1.664737e-05,2.198854e-05,2.312889e-05
1.377100e+04,1.907371e-05,2.586784e-05,1.902604e-05
1.377200e+04,2.126384e-05,2.877453e-05,2.175877e-05
1.377300e+04,2.409457e-05,3.139665e-05,2.665828e-05
1.377400e+04,2.626838e-05,3.238128e-05,2.370995e-05
1.377500e+04,2.736705e-05,3.208197e-05,2.740589e-05
1.377600e+04,2.801993e-05,3.060582e-05,3.624151e-05
1.377700e+04,2.852082e-05,2.883257e-05,4.078015e-05
1.377800e+04,2.862498e-05,2.706956e-05,3.980595e-05
1.377900e+04,2.910657e-05,2.608778e-05,3.756070e-05
1.378000e+04,2.961971e-05,2.555681e-05,3.029215e-05
1.378100e+04,2.910902e-05,2.469477e-05,2.557890e-05
1.378200e+04,2.695186e-05,2.224615e-05,3.020668e-05
1.378300e+04,2.625763e-05,2.236762e-05,3.563959e-05
1.378400e+04,2.563677e-05,2.323617e-05,3.379275e-05
1.378500e+04,2.405752e-05,2.319864e-05,2.461989e-05
1.378600e+04,2.305798e-05,2.438950e-05,2.154954e-05
1.378700e+04,2.175552e-05,2.544112e-05,1.874141e-05
1.378800e+04,2.054061e-05,2.630534e-05,2.408867e-05
1.378900e+04,1.866701e-05,2.573948e-05,3.290558e-05
1.379000e+04,1.665646e-05,2.436674e-05,2.333225e-05
1.379100e+04,1.397041e-05,2.133403e-05,1.880591e-05
1.379200e+04,1.200079e-05,1.820850e-05,1.968875e-05
1.379300e+04,8.311528e-06,1.219004e-05,9.913585e-06
1.379400e+04,5.580307e-06,7.008653e-06,-8.073448e-07
1.379500e+04,3.790527e-06,2.605137e-06,-9.616028e-06
1.379600e+04,2.756677e-06,-1.275592e-06,-1.920026e-05
1.379700e+04,2.586354e-06,-3.912457e-06,-1.401351e-05
1.379800e+04,3.245397e-06,-5.225377e-06,-6.591636e-07
1.379900e+04,5.375588e-06,-3.739576e-06,-7.338583e-06
1.380000e+04,6.173627e-06,-3.227801e-06,-2.439433e-06
1.380100e+04,8.667987e-06,1.943103e-07,1.340723e-05
1.380200e+04,1.140246e-05,4.435693e-06,9.479465e-06
1.380300e+04,1.382078e-05,9.333213e-06,1.328045e-05
1.380400e+04,1.724568e-05,1.580761e-05,2.242969e-05
1.380500e+04,1.961577e-05,2.129938e-05,2.279629e-05
1.380600e+04,2.100682e-05,2.536355e-05,3.191363e-05
1.380700e+04,2.369191e-05,3.075203e-05,4.478344e-05
1.380800e+04,2.402300e-05,3.284219e-05,3.935540e-05
1.380900e+04,2.237640e-05,3.198796e-05,3.025721e-05
1.381000e+04,2.009937e-05,2.929145e-05,2.809929e-05
1.381100e+04,1.715500e-05,2.490717e-05,2.406045e-05
1.381200e+04,1.398971e-05,1.947988e-05,2.296297e-05
1.381300e+04,8.388217e-06,1.096545e-05,1.474833e-05
1.381400e+04,2.733261e-06,2.243248e-06,2.362035e-06
1.381500e+04,-6.220651e-07,-4.143244e-06,1.507304e-06
1.381600e+04,-5.316774e-06,-1.133822e-05,-1.268593e-05
1.381700e+04,-7.811876e-06,-1.563258e-05,-2.769826e-05
1.381800e+04,-9.421157e-06,-1.801054e-05,-3.029941e-05
1.381900e+04,-1.001829e-05,-1.886881e-05,-2.339561e-05
1.382000e+04,-9.904579e-06,-1.842587e-05,-2.392406e-05
1.382100e+04,-9.168030e-06,-1.677091e-05,-2.275043e-05
1.382200e+04,-6.864286e-06,-1.302365e-05,-1.762651e-05
1.382300e+04,-3.792054e-06,-8.009448e-06,-1.225507e-05
1.382400e+04,-1.298655e-06,-3.355848e-06,1.011524e-06
1.382500e+04,2.744806e-06,3.546952e-06,4.944487e-06
1.382600e+04,4.656456e-06,7.638552e-06,5.435926e-06
1.382700e+04,7.442679e-06,1.242493e-05,7.468840e-06
1.382800e+04,8.375091e-06,1.468513e-05,1.601484e-05
1.382900e+04,9.311310e-06,1.633695e-05,2.025284e-05
1.383000e+04,1.113571e-05,1.801104e-05,1.714582e-05
1.383100e+04,1.062004e-05,1.687348e-05,2.296627e-05
1.383200e+04,9.391489e-06,1.442846e-05,2.758541e-05
1.383300e+04,7.115978e-06,1.009979e-05,1.743461e-05
1.383400e+04,4.680273e-06,5.485623e-06,4.085754e-06
1.383500e+04,1.394321e-06,-1.210041e-07,-1.477381e-06
1.383600e+04,-8.889826e-07,-4.285066e-06,-8.004832e-06
1.383700e+04,-2.579867e-06,-7.779562e-06,-1.023469e-05
1.383800e+04,-5.695831e-06,-1.224418e-05,-1.029540e-05
1.383900e+04,-7.931356e-06,-1.558731e-05,-6.552792e-06
1.384000e+04,-1.013011e-05,-1.825006e-05,-1.142382e-05
1.384100e+04,-1.107055e-05,-1.875757e-05,-2.082179e-05
1.384200e+04,-1.137576e-05,-1.805091e-05,-2.600331e-05
1.384300e+04,-1.144262e-05,-1.665905e-05,-2.785139e-05
1.384400e+04,-1.183638e-05,-1.556203e-05,-2.204778e-05
1.384500e+04,-1.129941e-05,-1.282210e-05,-2.440693e-05
1.384600e+04,-1.078331e-05,-1.016492e-05,-2.066043e-05
1.384700e+04,-9.417146e-06,-6.748550e-06,-1.465348e-05
1.384800e+04,-7.365829e-06,-2.987733e-06,-1.184624e-05
1.384900e+04,-5.136984e-06,1.260928e-07,-3.287933e-06
1.385000e+04,-2.387363e-06,3.213629e-06,4.192797e-07
1.385100e+04,5.849676e-07,5.690857e-06,8.665596e-06
1.385200e+04,3.951267e-06,8.643003e-06,8.455882e-06
1.385300e+04,7.518948e-06,1.135323e-05,1.253026e-05
1.385400e+04,9.508428e-06,1.247903e-05,1.601874e-05
1.385500e+04,1.133569e-05,1.313327e-05,1.390432e-05
1.385600e+04,1.351171e-05,1.419937e-05,1.799027e-05
1.385700e+04,1.437620e-05,1.367221e-05,2.718915e-05
1.385800e+04,1.442792e-05,1.290243e-05,3.041720e-05
1.385900e+04,1.508763e-05,1.319344e-05,2.541435e-05
1.386000e+04,1.451067e-05,1.299374e-05,2.270449e-05
1.386100e+04,1.297635e-05,1.230420e-05,1.823513e-05
1.386200e+04,1.096255e-05,1.154737e-05,1.607915e-05
1.386300e+04,8.256586e-06,1.002185e-05,1.759553e-05
1.386400e+04,5.092521e-06,8.221104e-06,2.055812e-05
1.386500e+04,1.872445e-06,6.466457e-06,1.905705e-05
1.386600e+04,-2.701466e-06,2.492401e-06,3.950026e-06
1.386700e+04,-8.149021e-06,-3.080397e-06,-1.541912e-05
1.386800e+04,-1.301257e-05,-8.246625e-06,-2.030456e-05
1.386900e+04,-1.827856e-05,-1.459728e-05,-2.025908e-05
1.387000e+04,-2.266614e-05,-2.058947e-05,-2.175085e-05
1.387100e+04,-2.733889e-05,-2.735246e-05,-3.818456e-05
1.387200e+04,-3.176067e-05,-3.430691e-05,-5.964853e-05
1.387300e+04,-3.523692e-05,-4.000834e-05,-5.967811e-05
1.387400e+04,-3.832332e-05,-4.501626e-05,-5.383591e-05
1.387500e+04,-3.792139e-05,-4.587785e-05,-5.499392e-05
1.387600e+04,-3.604441e-05,-4.451564e-05,-5.382549e-05
1.387700e+04,-3.425861e-05,-4.273994e-05,-5.528601e-05
1.387800e+04,-3.162876e-05,-3.942586e-05,-4.654363e-05
1.387900e+04,-2.655626e-05,-3.252397e-05,-3.007635e-05
1.388000e+04,-2.092459e-05,-2.434435e-05,-2.576740e-05
1.388100e+04,-1.518442e-05,-1.592491e-05,-1.749825e-05
1.388200e+04,-9.048990e-06,-7.100950e-06,-3.576341e-06
1.388300e+04,-3.397623e-06,8.147463e-07,1.418643e-06
1.388400e+04,1.436032e-06,7.528145e-06,1.287712e-05
1.388500e+04,6.024249e-06,1.386084e-05,2.266092e-05
1.388600e+04,1.084507e-05,1.962605e-05,3.021318e-05
1.388700e+04,1.266041e-05,2.143094e-05,2.695156e-05
1.388800e+04,1.357673e-05,2.175336e-05,2.419922e-05
1.388900e+04,1.397369e-05,2.113450e-05,3.163428e-05
1.389000e+04,1.387404e-05,1.947661e-05,2.813312e-05
1.389100e+04,1.098281e-05,1.435823e-05,1.653597e-05
1.389200e+04,7.652513e-06,8.383266e-06,6.526677e-06
1.389300e+04,5.227414e-06,3.686870e-06,6.652370e-06
1.389400e+04,3.602808e-06,-5.305689e-08,8.052252e-07
1.389500e+04,9.962695e-07,-4.457309e-06,-1.064592e-05
1.389600e+04,-1.765313e-06,-8.708158e-06,-5.579552e-06
1.389700e+04,-4.995496e-06,-1.278471e-05,-9.973375e-06
1.389800e+04,-7.664227e-06,-1.554097e-05,-1.886361e-05
1.389900e+04,-9.000178e-06,-1.585516e-05,-1.824464e-05
1.390000e+04,-9.765016e-06,-1.550971e-05,-1.847277e-05
1.390100e+04,-1.009689e-05,-1.392053e-05,-1.921676e-05
1.390200e+04,-9.037840e-06,-1.072248e-05,-1.804911e-05
1.390300e+04,-6.901202e-06,-6.640564e-06,-3.935057e-06
1.390400e+04,-6.153175e-06,-4.101268e-06,4.396128e-06
1.390500e+04,-5.258132e-06,-2.235763e-06,-2.965745e-06
1.390600e+04,-3.846035e-06,-3.452366e-07,-5.663787e-07
1.390700e+04,-3.274375e-06,3.691421e-08,2.056946e-07
1.390800e+04,-1.826357e-06,8.605193e-07,-5.892936e-06
1.390900e+04,-1.431935e-06,1.633853e-07,-6.660766e-08
1.391000e+04,-1.027627e-06,-8.266025e-07,-4.413323e-06
1.391100e+04,-8.668489e-07,-1.782265e-06,-1.493635e-05
1.391200e+04,1.175941e-06,-9.264306e-07,-2.601937e-06
1.391300e+04,2.136899e-06,-7.961381e-07,6.473363e-06
1.391400e+04,3.195193e-06,-2.736503e-07,5.082131e-06
1.391500e+04,4.094747e-06,5.019942e-07,1.379875e-06
1.391600e+04,5.781567e-06,2.639634e-06,5.779890e-06
1.391700e+04,6.326434e-06,3.922663e-06,4.685883e-06
1.391800e+04,8.131254e-06,6.665693e-06,1.049087e-05
1.391900e+04,9.598930e-06,9.502332e-06,1.539966e-05
1.392000e+04,1.095988e-05,1.198360e-05,9.371659e-06
1.392100e+04,1.109869e-05,1.277559e-05,1.133459e-05
1.392200e+04,1.070083e-05,1.282318e-05,2.183299e-05
1.392300e+04,1.062115e-05,1.317187e-05,1.962048e-05
1.392400e+04,8.903314e-06,1.141590e-05,8.357103e-06
1.392500e+04,6.713261e-06,8.924459e-06,1.571174e-05
1.392600e+04,3.773759e-06,5.109868e-06,1.309918e-05
1.392700e+04,-5.369646e-07,2.132322e-07,9.675716e-06
1.392800e+04,-3.719564e-06,-3.314865e-06,1.277895e-05
1.392900e+04,-7.874758e-06,-8.269691e-06,-1.745644e-06
1.393000e+04,-1.188694e-05,-1.294754e-05,-1.064404e-05
1.393100e+04,-1.585976e-05,-1.726702e-05,-2.016391e-05
1.393200e+04,-1.882024e-05,-2.039012e-05,-3.226282e-05
1.393300e+04,-2.063752e-05,-2.242427e-05,-3.916575e-05
1.393400e+04,-2.254982e-05,-2.458408e-05,-3.547745e-05
1.393500e+04,-2.365780e-05,-2.559335e-05,-2.628205e-05
1.393600e+04,-2.405410e-05,-2.573571e-05,-3.399692e-05
1.393700e+04,-2.344525e-05,-2.529780e-05,-4.016427e-05
1.393800e+04,-2.289622e-05,-2.485318e-05,-3.181907e-05
1.393900e+04,-2.088231e-05,-2.293880e-05,-3.197172e-05
1.394000e+04,-1.849090e-05,-2.042390e-05,-3.809709e-05
1.394100e+04,-1.505216e-05,-1.683372e-05,-3.475060e-05
1.394200e+04,-1.099719e-05,-1.270975e-05,-1.999527e-05
1.394300e+04,-6.320094e-06,-7.706560e-06,-5.505340e-06
1.394400e+04,-1.557740e-06,-2.805807e-06,6.475515e-06
1.394500e+04,3.089843e-06,2.096265e-06,1.005114e-05
1.394600e+04,6.867483e-06,5.993649e-06,1.227459e-05
1.394700e+04,1.124909e-05,1.079389e-05,2.860285e-05
1.394800e+04,1.356662e-05,1.353619e-05,2.341841e-05
1.394900e+04,1.662883e-05,1.779822e-05,2.284995e-05
1.395000e+04,1.860826e-05,2.111022e-05,2.939959e-05
1.395100e+04,1.992635e-05,2.391453e-05,3.103729e-05
1.395200e+04,2.063339e-05,2.621104e-05,3.239723e-05
1.395300e+04,2.074682e-05,2.786317e-05,3.008707e-05
1.395400e+04,1.898322e-05,2.698998e-05,3.591641e-05
1.395500e+04,1.796069e-05,2.611825e-05,3.877598e-05
1.395600e+04,1.519531e-05,2.281725e-05,2.354548e-05
1.395700e+04,1.284896e-05,1.953909e-05,1.816174e-05
1.395800e+04,1.023726e-05,1.533420e-05,2.094349e-05
1.395900e+04,7.991854e-06,1.121344e-05,1.063812e-05
1.396000e+04,5.508418e-06,6.039258e-06,-2.333893e-06
1.396100e+04,2.561731e-06,4.873859e-09,-1.923554e-06
1.396200e+04,5.631436e-08,-5.097057e-06,-4.100410e-06
1.396300e+04,-2.368244e-06,-9.553121e-06,-1.386192e-05
1.396400e+04,-3.023394e-06,-1.202373e-05,-1.599250e-05
1.396500e+04,-4.859471e-06,-1.455976e-05,-1.705895e-05
1.396600e+04,-6.530016e-06,-1.640955e-05,-1.642819e-05
1.396700e+04,-7.782541e-06,-1.670450e-05,-5.345823e-06
1.396800e+04,-8.311555e-06,-1.482003e-05,-2.135296e-07
1.396900e+04,-9.369014e-06,-1.256865e-05,1.416225e-06
1.397000e+04,-1.143652e-05,-1.075878e-05,5.270641e-07
1.397100e+04,-1.196661e-05,-7.582922e-06,-5.149504e-06
1.397200e+04,-1.412537e-05,-6.719361e-06,-6.849969e-07
1.397300e+04,-1.675032e-05,-6.847706e-06,-2.324698e-06
1.397400e+04,-2.111545e-05,-9.863759e-06,-7.791399e-06
1.397500e+04,-2.652623e-05,-1.547591e-05,-2.222567e-05
1.397600e+04,-3.073444e-05,-2.065963e-05,-3.997439e-05
1.397700e+04,-3.725238e-05,-2.942102e-05,-4.057843e-05
1.397800e+04,-4.419656e-05,-3.986308e-05,-4.336286e-05
1.397900e+04,-5.020744e-05,-5.024415e-05,-5.496039e-05
1.398000e+04,-5.516812e-05,-5.970612e-05,-6.487992e-05
1.398100e+04,-5.999833e-05,-6.936379e-05,-8.307760e-05
1.398200e+04,-6.249220e-05,-7.625850e-05,-9.953433e-05
1.398300e+04,-6.427712e-05,-8.151719e-05,-1.042769e-04
1.398400e+04,-6.324945e-05,-8.255508e-05,-1.023178e-04
1.398500e+04,-5.987438e-05,-8.009953e-05,-8.937030e-05
1.398600e+04,-5.643421e-05,-7.596315e-05,-8.106210e-05
1.398700e+04,-5.146552e-05,-6.840346e-05,-8.017872e-05
1.398800e+04,-4.393132e-05,-5.692106e-05,-6.931307e-05
1.398900e+04,-3.524121e-05,-4.292354e-05,-4.813818e-05
1.399000e+04,-2.710103e-05,-2.898689e-05,-2.031638e-05
1.399100e+04,-1.792057e-05,-1.433173e-05,-7.087149e-06
1.399200e+04,-9.153553e-06,1.908143e-07,5.363865e-06
1.399300e+04,-1.811965e-06,1.241223e-05,2.465362e-05
1.399400e+04,4.834938e-06,2.258458e-05,3.587089e-05
1.399500e+04,9.766396e-06,2.953140e-05,3.852430e-05
1.399600e+04,1.200722e-05,3.168608e-05,3.739676e-05
1.399700e+04,1.294518e-05,3.091755e-05,3.930748e-05
1.399800e+04,1.179949e-05,2.624170e-05,3.534834e-05
1.399900e+04,9.098448e-06,1.812383e-05,1.739040e-05
1.400000e+04,5.767155e-06,8.751070e-06,3.859463e-06
1.400100e+04,1.833346e-06,-1.423777e-06,4.662914e-06
1.400200e+04,-3.306606e-06,-1.281213e-05,-3.739368e-06
1.400300e+04,-7.294633e-06,-2.181672e-05,-1.378916e-05
1.400400e+04,-9.283406e-06,-2.732614e-05,-2.588262e-05
1.400500e+04,-1.143687e-05,-3.153329e-05,-4.275084e-05
1.400600e+04,-1.350419e-05,-3.330229e-05,-4.816813e-05
1.400700e+04,-1.321394e-05,-3.057757e-05,-3.587846e-05
1.400800e+04,-1.057475e-05,-2.385625e-05,-2.141197e-05
1.400900e+04,-7.632349e-06,-1.533804e-05,-2.190148e-05
1.401000e+04,-3.545640e-06,-4.920247e-06,-1.794000e-05
1.401100e+04,1.470535e-06,6.374682e-06,2.235992e-06
1.401200e+04,4.366011e-06,1.501310e-05,1.888843e-05
1.401300e+04,8.549106e-06,2.407448e-05,2.385967e-05
1.401400e+04,1.074345e-05,2.972042e-05,3.243726e-05
1.401500e+04,1.243538e-05,3.298394e-05,3.710388e-05
1.401600e+04,1.296261e-05,3.327322e-05,3.776063e-05
1.401700e+04,1.177211e-05,2.991441e-05,3.999160e-05
1.401800e+04,9.024926e-06,2.356844e-05,2.538392e-05
1.401900e+04,4.326446e-06,1.361787e-05,1.991235e-05
1.402000e+04,-8.981037e-07,2.235362e-06,1.809130e-05
1.402100e+04,-5.976529e-06,-8.893321e-06,-4.434105e-06
1.402200e+04,-1.223736e-05,-2.094502e-05,-2.051871e-05
1.402300e+04,-1.644229e-05,-2.950643e-05,-2.959632e-05
1.402400e+04,-2.107095e-05,-3.740275e-05,-3.697128e-05
1.402500e+04,-2.395323e-05,-4.214910e-05,-4.121848e-05
1.402600e+04,-2.550745e-05,-4.373357e-05,-4.598358e-05
1.402700e+04,-2.800122e-05,-4.496504e-05,-5.068619e-05
1.402800e+04,-2.794759e-05,-4.168998e-05,-5.444626e-05
1.402900e+04,-2.628386e-05,-3.588131e-05,-4.945239e-05
1.403000e+04,-2.417111e-05,-2.856478e-05,-3.938268e-05
1.403100e+04,-2.154804e-05,-2.025468e-05,-2.196057e-05
1.403200e+04,-1.767430e-05,-1.107368e-05,-1.200051e-05
1.403300e+04,-1.446337e-05,-3.580933e-06,-8.665344e-06
1.403400e+04,-1.259733e-05,1.129051e-06,2.612426e-06
1.403500e+04,-1.084328e-05,4.647006e-06,6.409771e-06
1.403600e+04,-9.868052e-06,4.976162e-06,1.839134e-06
1.403700e+04,-9.926942e-06,3.069658e-06,-1.600385e-06
1.403800e+04,-1.041800e-05,-5.692763e-07,-8.621229e-06
1.403900e+04,-1.129405e-05,-5.806866e-06,-8.873743e-06
1.404000e+04,-1.162456e-05,-1.032069e-05,-1.026888e-05
1.404100e+04,-1.357135e-05,-1.694903e-05,-1.589884e-05
1.404200e+04,-1.541792e-05,-2.312647e-05,-1.392844e-05
1.404300e+04,-1.790789e-05,-2.918210e-05,-1.294791e-05
1.404400e+04,-1.846128e-05,-3.176859e-05,-1.850653e-05
1.404500e+04,-1.849293e-05,-3.227358e-05,-3.396753e-05
1.404600e+04,-1.752402e-05,-3.049402e-05,-4.031011e-05
1.404700e+04,-1.594511e-05,-2.672239e-05,-2.701535e-05
1.404800e+04,-1.411623e-05,-2.172280e-05,-2.090270e-05
1.404900e+04,-1.198048e-05,-1.573413e-05,-2.256453e-05
1.405000e+04,-9.259959e-06,-8.632722e-06,-1.082291e-05
1.405100e+04,-6.477400e-06,-1.934341e-06,-1.504712e-07
1.405200e+04,-4.518639e-06,3.453838e-06,2.863672e-06
1.405300e+04,-2.934185e-06,7.618027e-06,7.325243e-06
1.405400e+04,-2.433897e-06,9.585549e-06,1.042778e-05
1.405500e+04,-1.544346e-06,1.097528e-05,1.470110e-05
1.405600e+04,-7.472468e-07,1.084660e-05,8.078822e-06
1.405700e+04,-1.891281e-06,7.718222e-06,4.418372e-06
1.405800e+04,-3.779329e-06,3.225376e-06,1.071702e-05
1.405900e+04,-6.635430e-06,-3.345495e-06,8.829192e-07
1.406000e+04,-7.895788e-06,-8.390550e-06,-5.684088e-06
1.406100e+04,-9.646527e-06,-1.413533e-05,-1.292145e-05
1.406200e+04,-1.248147e-05,-2.062869e-05,-2.614694e-05
1.406300e+04,-1.459722e-05,-2.550191e-05,-2.461895e-05
1.406400e+04,-1.706855e-05,-2.964619e-05,-2.780196e-05
1.406500e+04,-1.672820e-05,-2.926180e-05,-2.922536e-05
1.406600e+04,-1.677815e-05,-2.832044e-05,-2.184427e-05
1.406700e+04,-1.597653e-05,-2.554697e-05,-1.839653e-05
1.406800e+04,-1.577488e-05,-2.286793e-05,-2.151440e-05
1.406900e+04,-1.479689e-05,-1.854691e-05,-1.992778e-05
1.407000e+04,-1.294311e-05,-1.371534e-05,-1.956048e-05
1.407100e+04,-1.201470e-05,-9.831683e-06,-2.426292e-05
1.407200e+04,-1.118864e-05,-6.352845e-06,-1.417712e-05
1.407300e+04,-9.380632e-06,-2.444926e-06,-1.707335e-06
1.407400e+04,-8.199636e-06,1.880763e-07,-6.692684e-07
1.407500e+04,-6.969807e-06,1.951277e-06,-2.500648e-06
1.407600e+04,-7.182572e-06,1.215988e-06,2.861069e-06
1.407700e+04,-6.230864e-06,1.115003e-06,4.547459e-06
1.407800e+04,-5.973483e-06,-4.702690e-07,-7.308122e-06
1.407900e+04,-6.682021e-06,-3.686644e-06,-1.219422e-05
1.408000e+04,-5.622211e-06,-5.159567e-06,-4.399966e-06
1.408100e+04,-5.272361e-06,-7.606902e-06,-7.575772e-07
1.408200e+04,-5.909974e-06,-1.081816e-05,-4.161935e-06
1.408300e+04,-6.659943e-06,-1.408652e-05,-6.516805e-06
1.408400e+04,-7.174385e-06,-1.612728e-05,-1.904879e-05
1.408500e+04,-7.105484e-06,-1.646328e-05,-2.193893e-05
1.408600e+04,-6.377239e-06,-1.493673e-05,-1.525158e-05
1.408700e+04,-3.887379e-06,-1.093081e-05,-1.126529e-05
1.408800e+04,-2.126175e-06,-7.585127e-06,-5.769067e-06
1.408900e+04,-3.626078e-07,-3.288747e-06,1.457884e-06
1.409000e+04,2.263844e-06,2.319629e-06,3.825692e-06
1.409100e+04,4.400387e-06,7.244671e-06,2.158613e-06
1.409200e+04,6.585322e-06,1.215810e-05,1.493552e-05
1.409300e+04,8.066294e-06,1.597483e-05,2.454094e-05
1.409400e+04,9.596358e-06,1.913907e-05,1.678556e-05
1.409500e+04,1.044161e-05,2.081557e-05,1.860142e-05
1.409600e+04,1.020132e-05,2.038406e-05,2.898713e-05
1.409700e+04,8.489208e-06,1.742804e-05,2.910840e-05
1.409800e+04,5.806318e-06,1.246758e-05,1.796158e-05
1.409900e+04,4.442128e-06,8.436515e-06,3.966182e-06
1.410000e+04,1.247003e-06,2.087357e-06,-5.525327e-06
1.410100e+04,9.369396e-08,-1.825998e-06,-2.001645e-06
1.410200e+04,-2.374698e-06,-6.800442e-06,-6.573545e-06
1.410300e+04,-3.848926e-06,-1.034192e-05,-1.298122e-05
1.410400e+04,-5.799120e-06,-1.368169e-05,-1.384197e-05
1.410500e+04,-5.763809e-06,-1.427188e-05,-1.299050e-05
1.410600e+04,-5.346986e-06,-1.365801e-05,-1.483391e-05
1.410700e+04,-4.704802e-06,-1.192211e-05,-1.241229e-05
1.410800e+04,-4.696619e-06,-9.989393e-06,-1.173425e-05
1.410900e+04,-3.346565e-06,-6.055062e-06,-1.376348e-05
1.411000e+04,-9.826617e-07,-7.375966e-07,2.515952e-06
1.411100e+04,9.536523e-07,3.809652e-06,1.623106e-05
1.411200e+04,2.130646e-06,7.585441e-06,1.133945e-05
1.411300e+04,3.356610e-06,1.079048e-05,1.518169e-05
1.411400e+04,4.084736e-06,1.275373e-05,2.316697e-05
1.411500e+04,2.981224e-06,1.187311e-05,1.653794e-05
1.411600e+04,1.217787e-06,9.769238e-06,1.025378e-05
1.411700e+04,-1.186120e-06,5.966166e-06,5.141116e-06
1.411800e+04,-4.292038e-06,1.289667e-06,-2.341600e-06
1.411900e+04,-6.995766e-06,-3.890959e-06,-8.143069e-06
1.412000e+04,-1.042085e-05,-1.018192e-05,-1.264293e-05
1.412100e+04,-1.247342e-05,-1.525176e-05,-1.831823e-05
1.412200e+04,-1.443414e-05,-2.033287e-05,-2.343771e-05
1.412300e+04,-1.706509e-05,-2.557939e-05,-2.089620e-05
1.412400e+04,-1.964429e-05,-3.036825e-05,-3.120683e-05
1.412500e+04,-2.067510e-05,-3.256618e-05,-3.637769e-05
1.412600e+04,-2.055897e-05,-3.253206e-05,-3.659204e-05
1.412700e+04,-2.003024e-05,-3.148693e-05,-4.669357e-05
1.412800e+04,-1.774043e-05,-2.757574e-05,-3.992385e-05
1.412900e+04,-1.434436e-05,-2.156128e-05,-3.292422e-05
1.413000e+04,-9.548496e-06,-1.400342e-05,-2.558537e-05
1.413100e+04,-4.850502e-06,-5.848282e-06,-9.688540e-06
1.413200e+04,9.364558e-07,3.516870e-06,4.450210e-06
1.413300e+04,6.249220e-06,1.185863e-05,1.729040e-05
1.413400e+04,1.154513e-05,2.014035e-05,2.768663e-05
1.413500e+04,1.645261e-05,2.712376e-05,3.880767e-05
1.413600e+04,1.986797e-05,3.147096e-05,4.836567e-05
1.413700e+04,2.156309e-05,3.327609e-05,4.784578e-05
1.413800e+04,2.198335e-05,3.297546e-05,4.401442e-05
1.413900e+04,2.042253e-05,2.957139e-05,3.797390e-05
1.414000e+04,1.726509e-05,2.392221e-05,3.093533e-05
1.414100e+04,1.366955e-05,1.743744e-05,3.136489e-05
1.414200e+04,7.597193e-06,8.236905e-06,1.863147e-05
1.414300e+04,2.116851e-06,-1.281170e-07,-8.242698e-07
1.414400e+04,-3.091459e-06,-8.311669e-06,-1.307690e-05
1.414500e+04,-8.130907e-06,-1.582934e-05,-1.878214e-05
1.414600e+04,-1.208128e-05,-2.146952e-05,-2.326736e-05
1.414700e+04,-1.603011e-05,-2.632642e-05,-3.245438e-05
1.414800e+04,-1.857156e-05,-2.917341e-05,-3.541121e-05
1.414900e+04,-1.969365e-05,-2.944295e-05,-3.524856e-05
1.415000e+04,-2.061801e-05,-2.923853e-05,-3.816015e-05
1.415100e+04,-1.997757e-05,-2.667601e-05,-4.114143e-05
1.415200e+04,-1.726591e-05,-2.136315e-05,-3.135917e-05
1.415300e+04,-1.662423e-05,-1.779372e-05,-2.125689e-05
1.415400e+04,-1.302043e-05,-1.124073e-05,-1.457556e-05
1.415500e+04,-1.055999e-05,-6.340935e-06,-1.172031e-05
1.415600e+04,-8.213796e-06,-2.246982e-06,-1.198363e-05
1.415700e+04,-6.781146e-06,3.415151e-07,2.291560e-06
1.415800e+04,-5.989013e-06,1.347382e-06,1.246222e-05
1.415900e+04,-5.348050e-06,1.796635e-06,1.561967e-06
1.416000e+04,-6.039824e-06,-5.441188e-08,2.725106e-06
1.416100e+04,-7.067598e-06,-2.651371e-06,1.118553e-05
1.416200e+04,-9.181670e-06,-7.351908e-06,5.364456e-06
1.416300e+04,-1.171263e-05,-1.204004e-05,1.433294e-07
1.416400e+04,-1.448408e-05,-1.690660e-05,-4.615671e-06
1.416500e+04,-1.726524e-05,-2.173406e-05,-1.934445e-05
1.416600e+04,-2.067550e-05,-2.661757e-05,-3.576635e-05
1.416700e+04,-2.300078e-05,-2.973587e-05,-3.305053e-05
1.416800e+04,-2.567051e-05,-3.302368e-05,-3.063101e-05
1.416900e+04,-2.694307e-05,-3.389429e-05,-4.355417e-05
1.417000e+04,-2.851757e-05,-3.453431e-05,-4.436125e-05
1.417100e+04,-2.973029e-05,-3.450109e-05,-4.114761e-05
1.417200e+04,-2.935419e-05,-3.251151e-05,-4.025785e-05
1.417300e+04,-2.844656e-05,-2.953336e-05,-4.603071e-05
1.417400e+04,-2.638417e-05,-2.543006e-05,-5.086435e-05
1.417500e+04,-2.444126e-05,-2.189392e-05,-3.457284e-05
1.417600e+04,-2.133519e-05,-1.773792e-05,-2.319511e-05
1.417700e+04,-1.703254e-05,-1.276043e-05,-1.833031e-05
1.417800e+04,-1.244159e-05,-8.306179e-06,-9.485695e-06
1.417900e+04,-7.992747e-06,-4.491059e-06,-8.593419e-06
1.418000e+04,-4.395101e-06,-2.282493e-06,-2.648344e-06
1.418100e+04,-7.997978e-07,-2.992223e-07,2.937552e-06
1.418200e+04,3.907548e-06,2.949551e-06,6.708479e-06
1.418300e+04,7.519446e-06,5.360804e-06,1.456115e-05
1.418400e+04,1.056626e-05,7.409570e-06,1.576898e-05
1.418500e+04,1.326450e-05,9.677098e-06,1.841377e-05
1.418600e+04,1.544185e-05,1.201475e-05,1.863599e-05
1.418700e+04,1.621109e-05,1.339092e-05,1.943067e-05
1.418800e+04,1.767573e-05,1.609956e-05,3.058937e-05
1.418900e+04,1.774419e-05,1.779393e-05,3.296808e-05
1.419000e+04,1.658120e-05,1.879925e-05,3.448362e-05
1.419100e+04,1.686418e-05,2.113252e-05,3.852452e-05
1.419200e+04,1.533183e-05,2.126543e-05,3.484118e-05
1.419300e+04,1.185061e-05,1.924304e-05,2.323161e-05
1.419400e+04,7.672428e-06,1.571919e-05,9.325318e-06
1.419500e+04,4.101077e-06,1.189697e-05,-1.193627e-06
1.419600e+04,4.083499e-08,6.671141e-06,-1.125887e-05
1.419700e+04,-4.125632e-06,5.910229e-07,-1.732971e-05
1.419800e+04,-8.525452e-06,-6.530039e-06,-1.596364e-05
1.419900e+04,-1.261993e-05,-1.343279e-05,-1.605619e-05
1.420000e+04,-1.545000e-05,-1.918703e-05,-2.423252e-05
1.420100e+04,-1.751374e-05,-2.352180e-05,-2.730249e-05
1.420200e+04,-1.776075e-05,-2.558894e-05,-3.533506e-05
1.420300e+04,-1.686452e-05,-2.567565e-05,-4.000443e-05
1.420400e+04,-1.354621e-05,-2.245691e-05,-3.249804e-05
1.420500e+04,-1.001599e-05,-1.837308e-05,-2.306187e-05
1.420600e+04,-4.856283e-06,-1.168439e-05,-8.648792e-06
1.420700e+04,1.174351e-06,-3.479209e-06,-2.895165e-06
1.420800e+04,7.466223e-06,5.645814e-06,6.372329e-06
1.420900e+04,1.390247e-05,1.534607e-05,2.313720e-05
1.421000e+04,1.986523e-05,2.465313e-05,3.128818e-05
1.421100e+04,2.657674e-05,3.439259e-05,4.218088e-05
1.421200e+04,3.122752e-05,4.117317e-05,4.745944e-05
1.421300e+04,3.506325e-05,4.678851e-05,5.625650e-05
1.421400e+04,3.607469e-05,4.843547e-05,6.330895e-05
1.421500e+04,3.584564e-05,4.766257e-05,6.284136e-05
1.421600e+04,3.507217e-05,4.566826e-05,5.499386e-05
1.421700e+04,3.270083e-05,4.135900e-05,5.090044e-05
1.421800e+04,2.941859e-05,3.513804e-05,5.042963e-05
1.421900e+04,2.453533e-05,2.667615e-05,3.349401e-05
1.422000e+04,1.906194e-05,1.732011e-05,1.924949e-05
1.422100e+04,1.423196e-05,9.015945e-06,9.045841e-06
1.422200e+04,8.678932e-06,8.478115e-07,-4.969201e-06
1.422300e+04,3.112669e-06,-6.671350e-06,-8.125286e-06
1.422400e+04,-2.491346e-06,-1.317582e-05,-1.024784e-05
1.422500e+04,-6.569291e-06,-1.703623e-05,-1.541873e-05
1.422600e+04,-1.061232e-05,-1.993246e-05,-2.429470e-05
1.422700e+04,-1.188457e-05,-1.951874e-05,-3.078870e-05
1.422800e+04,-1.389443e-05,-1.910388e-05,-2.064671e-05
1.422900e+04,-1.412008e-05,-1.593928e-05,-9.707715e-06
1.423000e+04,-1.482999e-05,-1.363937e-05,-1.836839e-05
1.423100e+04,-1.401384e-05,-9.494833e-06,-2.070807e-05
1.423200e+04,-1.434973e-05,-7.531809e-06,-1.111114e-05
1.423300e+04,-1.499394e-05,-6.538326e-06,-1.036581e-05
1.423400e+04,-1.516974e-05,-6.103829e-06,-1.636499e-05
1.423500e+04,-1.618347e-05,-7.821119e-06,-1.733967e-05
1.423600e+04,-1.573530e-05,-9.102416e-06,-1.395553e-05
1.423700e+04,-1.606353e-05,-1.204598e-05,-1.645856e-05
1.423800e+04,-1.837487e-05,-1.768264e-05,-2.180991e-05
1.423900e+04,-2.050097e-05,-2.352154e-05,-2.418966e-05
1.424000e+04,-2.046848e-05,-2.656781e-05,-3.056746e-05
1.424100e+04,-1.983792e-05,-2.843436e-05,-2.938612e-05
1.424200e+04,-1.948623e-05,-2.998172e-05,-3.373612e-05
1.424300e+04,-1.888601e-05,-3.049585e-05,-3.389494e-05
1.424400e+04,-1.642896e-05,-2.772573e-05,-2.773521e-05
1.424500e+04,-1.432360e-05,-2.364453e-05,-2.537644e-05
1.424600e+04,-1.099836e-05,-1.741608e-05,-1.909015e-05
1.424700e+04,-6.266086e-06,-9.014130e-06,-1.320588e-05
1.424800e+04,-2.243582e-06,-1.141139e-06,2.746691e-06
1.424900e+04,1.863496e-06,6.540698e-06,1.636350e-05
1.425000e+04,4.352987e-06,1.197146e-05,1.416070e-05
1.425100e+04,6.885317e-06,1.702857e-05,1.260127e-05
1.425200e+04,9.118343e-06,2.025492e-05,1.807700e-05
1.425300e+04,9.872375e-06,2.084015e-05,2.699146e-05
1.425400e+04,9.043421e-06,1.883508e-05,2.415884e-05
1.425500e+04,9.893751e-06,1.787556e-05,1.841907e-05
1.425600e+04,8.519086e-06,1.394501e-05,1.653854e-05
1.425700e+04,8.000357e-06,1.037462e-05,1.485191e-05
1.425800e+04,6.705671e-06,5.627542e-06,9.561431e-06
1.425900e+04,6.099405e-06,2.495625e-06,2.903917e-06
1.426000e+04,4.634485e-06,-1.267433e-06,-4.578725e-06
1.426100e+04,4.439455e-06,-2.861000e-06,-3.880483e-07
1.426200e+04,3.431450e-06,-4.288288e-06,4.011777e-08
1.426300e+04,2.899652e-06,-4.638107e-06,1.652237e-06
1.426400e+04,4.105447e-06,-2.038731e-06,4.550125e-08
1.426500e+04,5.618830e-06,1.430547e-06,-1.925631e-06
1.426600e+04,5.362240e-06,3.164088e-06,6.543709e-06
1.426700e+04,5.405986e-06,5.342836e-06,3.595799e-06
1.426800e+04,5.977114e-06,8.353377e-06,-4.423580e-06
1.426900e+04,6.997074e-06,1.157501e-05,7.294426e-06
1.427000e+04,7.229344e-06,1.311867e-05,1.878588e-05
1.427100e+04,6.403356e-06,1.285717e-05,1.851091e-05
1.427200e+04,4.771831e-06,1.111378e-05,1.960182e-05
1.427300e+04,1.183392e-06,6.351600e-06,1.548528e-05
1.427400e+04,-2.415388e-06,1.020138e-06,1.013171e-05
1.427500e+04,-5.211140e-06,-3.672997e-06,-3.723187e-06
1.427600e+04,-7.515446e-06,-7.813240e-06,-1.590308e-05
1.427700e+04,-9.954010e-06,-1.204311e-05,-2.096042e-05
1.427800e+04,-1.146525e-05,-1.498423e-05,-2.133051e-05
1.427900e+04,-1.245010e-05,-1.729184e-05,-2.258560e-05
1.428000e+04,-1.372229e-05,-1.938931e-05,-1.872586e-05
1.428100e+04,-1.290975e-05,-1.894879e-05,-1.341718e-05
1.428200e+04,-1.295758e-05,-1.888280e-05,-1.933655e-05
1.428300e+04,-1.253496e-05,-1.796053e-05,-2.415411e-05
1.428400e+04,-1.282422e-05,-1.739883e-05,-2.340132e-05
1.428500e+04,-1.185144e-05,-1.490245e-05,-1.339521e-05
1.428600e+04,-1.056418e-05,-1.226823e-05,-1.165335e-05
1.428700e+04,-8.957653e-06,-9.245065e-06,-9.967976e-06
1.428800e+04,-7.371913e-06,-6.365181e-06,-8.615019e-06
1.428900e+04,-6.361272e-06,-4.322657e-06,-1.411825e-05
1.429000e+04,-7.314699e-06,-4.876656e-06,-1.197463e-05
1.429100e+04,-7.643611e-06,-4.536302e-06,-2.158659e-06
1.429200e+04,-8.538526e-06,-5.181564e-06,-2.389169e-06
1.429300e+04,-8.626904e-06,-5.086180e-06,8.871761e-08
1.429400e+04,-8.647743e-06,-5.335065e-06,-2.944267e-06
1.429500e+04,-8.413687e-06,-5.718956e-06,-9.947721e-06
1.429600e+04,-8.567670e-06,-6.405274e-06,-8.804370e-06
1.429700e+04,-9.141919e-06,-7.549438e-06,-7.933898e-06
1.429800e+04,-9.910424e-06,-9.307240e-06,-1.406105e-05
1.429900e+04,-1.136946e-05,-1.196648e-05,-1.008768e-05
1.430000e+04,-1.211975e-05,-1.370133e-05,-1.512118e-06
1.430100e+04,-1.298527e-05,-1.560085e-05,-6.938620e-06
1.430200e+04,-1.417487e-05,-1.737052e-05,-1.235578e-05
1.430300e+04,-1.679605e-05,-2.086210e-05,-2.518581e-05
1.430400e+04,-1.792359e-05,-2.210393e-05,-3.834365e-05
1.430500e+04,-1.780009e-05,-2.158085e-05,-3.388948e-05
1.430600e+04,-1.734209e-05,-2.020622e-05,-2.215226e-05
1.430700e+04,-1.684144e-05,-1.868705e-05,-1.823898e-05
1.430800e+04,-1.583867e-05,-1.669610e-05,-2.687669e-05
1.430900e+04,-1.347489e-05,-1.385320e-05,-2.668030e-05
1.431000e+04,-1.414653e-05,-1.420280e-05,-1.556471e-05
1.431100e+04,-1.247347e-05,-1.216088e-05,-1.004217e-05
1.431200e+04,-1.182031e-05,-1.152765e-05,-1.402004e-05
1.431300e+04,-1.072148e-05,-1.036129e-05,-1.881417e-05
1.431400e+04,-8.365955e-06,-7.924490e-06,-1.726881e-05
1.431500e+04,-6.708543e-06,-6.441378e-06,-7.957656e-06
1.431600e+04,-5.668293e-06,-5.445749e-06,2.190772e-06
1.431700e+04,-4.253762e-06,-4.020493e-06,2.004283e-06
1.431800e+04,-2.054275e-06,-1.748354e-06,2.219204e-06
1.431900e+04,-1.076991e-07,7.161054e-07,4.240933e-06
1.432000e+04,-1.136538e-07,7.644573e-07,5.717788e-06
1.432100e+04,1.218542e-06,2.331883e-06,1.196441e-05
1.432200e+04,2.242787e-06,3.401302e-06,4.207794e-06
1.432300e+04,2.052586e-06,3.053408e-06,-4.425926e-06
1.432400e+04,1.156987e-06,2.020234e-06,6.506105e-07
1.432500e+04,1.737121e-08,3.920357e-07,9.098965e-06
1.432600e+04,-1.363725e-06,-1.573877e-06,4.960057e-06
1.432700e+04,-1.281957e-06,-1.782612e-06,-4.531687e-06
1.432800e+04,-2.366874e-06,-3.079690e-06,-1.273227e-05
1.432900e+04,-1.606973e-06,-2.762805e-06,-7.229417e-06
1.433000e+04,-8.153268e-07,-2.051369e-06,1.097048e-06
1.433100e+04,7.321530e-07,-5.984450e-07,-3.824010e-06
1.433200e+04,2.980459e-06,1.776516e-06,-7.129116e-06
1.433300e+04,5.461614e-06,5.069127e-06,-4.699473e-06
1.433400e+04,7.591691e-06,7.785416e-06,1.163396e-07
1.433500e+04,1.004746e-05,1.071242e-05,1.278880e-05
1.433600e+04,1.193196e-05,1.281205e-05,1.755894e-05
1.433700e+04,1.284154e-05,1.411313e-05,1.751931e-05
1.433800e+04,1.528689e-05,1.697896e-05,1.527039e-05
1.433900e+04,1.683000e-05,1.881950e-05,1.981435e-05
1.434000e+04,1.843109e-05,2.064173e-05,3.222254e-05
1.434100e+04,1.981667e-05,2.231555e-05,3.128050e-05
1.434200e+04,2.048770e-05,2.319611e-05,3.205444e-05
1.434300e+04,2.096914e-05,2.430096e-05,2.879267e-05
1.434400e+04,2.056236e-05,2.429409e-05,2.962349e-05
1.434500e+04,1.923069e-05,2.280196e-05,3.041354e-05
1.434600e+04,1.868841e-05,2.212388e-05,2.942748e-05
1.434700e+04,1.544085e-05,1.851284e-05,3.129197e-05
1.434800e+04,1.277647e-05,1.526345e-05,2.659197e-05
1.434900e+04,9.128202e-06,1.047244e-05,1.056665e-05
1.435000e+04,5.136987e-06,5.475215e-06,-6.135310e-06
1.435100e+04,2.150366e-06,1.649840e-06,-9.170263e-06
1.435200e+04,-1.245095e-06,-2.569713e-06,-1.394496e-05
1.435300e+04,-3.789112e-06,-5.733892e-06,-1.732446e-05
1.435400e+04,-6.053896e-06,-8.560863e-06,-9.644704e-06
1.435500e+04,-8.013602e-06,-1.097883e-05,-1.466649e-05
1.435600e+04,-8.871170e-06,-1.222524e-05,-2.542303e-05
1.435700e+04,-8.132714e-06,-1.167948e-05,-2.430892e-05
1.435800e+04,-6.900330e-06,-1.061390e-05,-2.119989e-05
1.435900e+04,-3.936048e-06,-7.693679e-06,-1.669857e-05
1.436000e+04,-1.074381e-06,-5.177738e-06,-1.402308e-05
1.436100e+04,2.001691e-06,-2.252585e-06,-4.518054e-06
1.436200e+04,6.045333e-06,2.254623e-06,3.352951e-06
1.436300e+04,1.074294e-05,7.683843e-06,3.354141e-06
1.436400e+04,1.539832e-05,1.302061e-05,1.466381e-05
1.436500e+04,2.140218e-05,2.008860e-05,2.909373e-05
1.436600e+04,2.460688e-05,2.448135e-05,3.404820e-05
1.436700e+04,2.785029e-05,2.915580e-05,4.191478e-05
1.436800e+04,3.024246e-05,3.288119e-05,4.370279e-05
1.436900e+04,3.289817e-05,3.701341e-05,4.282356e-05
1.437000e+04,3.457129e-05,3.989250e-05,4.332979e-05
1.437100e+04,3.606720e-05,4.209569e-05,5.012400e-05
1.437200e+04,3.565864e-05,4.200520e-05,5.239227e-05
1.437300e+04,3.428243e-05,4.063933e-05,4.895142e-05
1.437400e+04,3.226519e-05,3.828970e-05,4.473334e-05
1.437500e+04,3.138521e-05,3.656790e-05,3.606211e-05
1.437600e+04,2.845152e-05,3.225784e-05,3.094343e-05
1.437700e+04,2.624592e-05,2.843174e-05,2.626829e-05
1.437800e+04,2.476555e-05,2.508453e-05,1.891465e-05
1.437900e+04,2.227151e-05,2.031632e-05,1.820199e-05
1.438000e+04,2.105647e-05,1.723591e-05,2.144134e-05
1.438100e+04,1.986593e-05,1.418904e-05,1.792066e-05
1.438200e+04,1.868954e-05,1.181740e-05,2.792689e-06
1.438300e+04,1.745671e-05,9.736209e-06,2.987961e-06
1.438400e+04,1.702610e-05,9.364266e-06,4.046741e-06
1.438500e+04,1.671103e-05,9.779577e-06,2.302509e-06
1.438600e+04,1.788886e-05,1.262193e-05,1.556573e-05
1.438700e+04,2.093213e-05,1.832229e-05,2.451748e-05
1.438800e+04,2.230837e-05,2.249036e-05,3.415189e-05
1.438900e+04,2.425606e-05,2.743747e-05,2.954944e-05
1.439000e+04,2.482210e-05,3.058910e-05,2.332218e-05
1.439100e+04,2.722456e-05,3.548856e-05,3.737493e-05
1.439200e+04,2.860485e-05,3.877786e-05,4.956850e-05
1.439300e+04,2.719937e-05,3.835533e-05,4.720923e-05
1.439400e+04,2.376045e-05,3.454735e-05,4.303677e-05
1.439500e+04,2.009720e-05,2.970234e-05,4.672800e-05
1.439600e+04,1.507750e-05,2.238847e-05,3.350538e-05
1.439700e+04,9.653281e-06,1.400928e-05,1.275246e-05
1.439800e+04,4.312506e-06,5.264074e-06,-1.580998e-06
1.439900e+04,-2.667709e-06,-5.396206e-06,-1.516654e-05
1.440000e+04,-9.230882e-06,-1.529345e-05,-1.865232e-05
1.440100e+04,-1.589041e-05,-2.489622e-05,-2.277622e-05
1.440200e+04,-2.047288e-05,-3.141656e-05,-3.169842e-05
1.440300e+04,-2.480597e-05,-3.703637e-05,-4.564949e-05
1.440400e+04,-2.698764e-05,-3.902571e-05,-5.108303e-05
1.440500e+04,-2.665728e-05,-3.762218e-05,-4.199452e-05
1.440600e+04,-2.418545e-05,-3.270353e-05,-4.130457e-05
1.440700e+04,-2.161230e-05,-2.708082e-05,-4.590803e-05
1.440800e+04,-1.796231e-05,-2.023351e-05,-3.935004e-05
1.440900e+04,-1.196463e-05,-1.097173e-05,-2.155341e-05
1.441000e+04,-6.053572e-06,-2.122839e-06,-1.411278e-05
1.441100e+04,7.440934e-08,6.575193e-06,-1.197606e-08
1.441200e+04,5.518125e-06,1.303794e-05,1.584936e-05
1.441300e+04,1.185776e-05,1.919998e-05,1.771799e-05
1.441400e+04,1.753545e-05,2.439846e-05,1.650292e-05
1.441500e+04,2.428893e-05,3.090854e-05,3.175661e-05
1.441600e+04,2.931934e-05,3.478405e-05,5.029592e-05
1.441700e+04,3.307093e-05,3.678930e-05,5.159440e-05
1.441800e+04,3.479933e-05,3.655076e-05,4.942896e-05
1.441900e+04,3.500356e-05,3.517880e-05,5.623198e-05
1.442000e+04,3.486680e-05,3.387850e-05,5.530365e-05
1.442100e+04,3.237281e-05,3.076706e-05,5.148714e-05
1.442200e+04,2.898983e-05,2.707945e-05,5.342010e-05
1.442300e+04,2.433809e-05,2.298608e-05,3.722690e-05
1.442400e+04,1.950901e-05,1.912783e-05,2.256042e-05
1.442500e+04,1.332703e-05,1.393861e-05,1.206704e-05
1.442600e+04,7.241325e-06,9.390878e-06,8.341190e-06
1.442700e+04,4.842847e-07,3.928242e-06,6.793126e-06
1.442800e+04,-6.694778e-06,-2.530860e-06,-7.203224e-06
1.442900e+04,-1.365601e-05,-8.739759e-06,-1.983719e-05
1.443000e+04,-1.934853e-05,-1.453864e-05,-1.981239e-05
1.443100e+04,-2.460227e-05,-2.067981e-05,-2.955503e-05
1.443200e+04,-2.996170e-05,-2.773733e-05,-3.945009e-05
1.443300e+04,-3.423559e-05,-3.437241e-05,-4.933030e-05
1.443400e+04,-3.592209e-05,-3.863616e-05,-6.419247e-05
1.443500e+04,-3.699456e-05,-4.250209e-05,-6.963005e-05
1.443600e+04,-3.729957e-05,-4.554889e-05,-6.638984e-05
1.443700e+04,-3.483697e-05,-4.534227e-05,-6.272616e-05
1.443800e+04,-3.097089e-05,-4.316878e-05,-5.946275e-05
1.443900e+04,-2.627239e-05,-3.893962e-05,-4.668100e-05
1.444000e+04,-1.963101e-05,-3.173747e-05,-3.972567e-05
1.444100e+04,-1.265823e-05,-2.311606e-05,-2.165362e-05
1.444200e+04,-4.909177e-06,-1.284004e-05,-2.871647e-06
1.444300e+04,3.331994e-06,-1.328679e-06,8.198604e-06
1.444400e+04,1.005100e-05,9.006198e-06,1.959917e-05
1.444500e+04,1.666919e-05,1.943994e-05,2.657617e-05
1.444600e+04,2.291641e-05,2.936493e-05,3.845917e-05
1.444700e+04,2.682478e-05,3.609380e-05,4.512884e-05
1.444800e+04,2.940139e-05,4.091871e-05,5.353917e-05
1.444900e+04,3.032753e-05,4.316271e-05,6.084499e-05
1.445000e+04,3.036233e-05,4.340099e-05,5.737811e-05
1.445100e+04,2.921856e-05,4.128411e-05,4.934631e-05
1.445200e+04,2.550667e-05,3.526657e-05,3.554806e-05
1.445300e+04,2.186683e-05,2.874338e-05,3.259803e-05
1.445400e+04,1.825443e-05,2.192925e-05,2.524876e-05
1.445500e+04,1.342033e-05,1.349194e-05,6.057901e-06
1.445600e+04,1.025217e-05,6.694688e-06,-5.315174e-06
1.445700e+04,7.219673e-06,2.647384e-07,-1.508635e-05
1.445800e+04,3.697012e-06,-6.587910e-06,-2.338198e-05
1.445900e+04,2.245373e-06,-1.007158e-05,-2.068506e-05
1.446000e+04,3.347105e-06,-9.921449e-06,-1.160787e-05
1.446100e+04,4.788672e-06,-8.118563e-06,-8.494659e-06
1.446200e+04,7.384690e-06,-3.909508e-06,-8.370554e-06
1.446300e+04,1.132479e-05,2.448591e-06,-4.420796e-08
1.446400e+04,1.587981e-05,1.034639e-05,5.395180e-06
1.446500e+04,2.048704e-05,1.892549e-05,1.451327e-05
1.446600e+04,2.591451e-05,2.846942e-05,3.632976e-05
1.446700e+04,3.105970e-05,3.780998e-05,4.334907e-05
1.446800e+04,3.670260e-05,4.699485e-05,4.716281e-05
1.446900e+04,4.108875e-05,5.435673e-05,6.171130e-05
1.447000e+04,4.338676e-05,5.853209e-05,7.364288e-05
1.447100e+04,4.429422e-05,6.014083e-05,7.964224e-05
1.447200e+04,4.316555e-05,5.848636e-05,8.048771e-05
1.447300e+04,4.024785e-05,5.372853e-05,6.369466e-05
1.447400e+04,3.609439e-05,4.672086e-05,5.566108e-05
1.447500e+04,2.981080e-05,3.639379e-05,5.645389e-05
1.447600e+04,2.328239e-05,2.560525e-05,3.386756e-05
1.447700e+04,1.602437e-05,1.385816e-05,8.589626e-06
1.447800e+04,9.265828e-06,3.220701e-06,-3.951399e-06
1.447900e+04,2.644404e-06,-6.955062e-06,-1.394842e-05
1.448000e+04,-4.459574e-06,-1.663921e-05,-1.852778e-05
1.448100e+04,-1.040325e-05,-2.399519e-05,-3.320115e-05
1.448200e+04,-1.298901e-05,-2.690084e-05,-4.027868e-05
1.448300e+04,-1.487290e-05,-2.764681e-05,-4.028234e-05
1.448400e+04,-1.646899e-05,-2.717117e-05,-4.065129e-05
1.448500e+04,-1.611825e-05,-2.415957e-05,-3.032687e-05
1.448600e+04,-1.451270e-05,-1.879908e-05,-2.358408e-05
1.448700e+04,-1.143399e-05,-1.235336e-05,-2.557351e-05
1.448800e+04,-8.132519e-06,-5.532123e-06,-2.651642e-05
1.448900e+04,-5.143881e-06,6.057292e-07,-5.158967e-06
1.449000e+04,-2.168515e-06,6.089836e-06,4.014461e-06
1.449100e+04,1.860016e-06,1.180277e-05,1.013776e-05
1.449200e+04,4.711293e-06,1.599728e-05,2.691416e-05
1.449300e+04,7.222489e-06,1.884438e-05,3.347049e-05
1.449400e+04,9.052823e-06,1.940770e-05,2.889854e-05
1.449500e+04,1.033258e-05,1.880918e-05,1.925911e-05
1.449600e+04,1.059441e-05,1.663895e-05,1.685013e-05
1.449700e+04,9.069955e-06,1.203423e-05,1.440098e-05
1.449800e+04,7.507473e-06,7.512219e-06,1.408437e-05
1.449900e+04,6.311754e-06,3.926518e-06,1.557673e-05
1.450000e+04,4.298403e-06,-3.527199e-07,1.402129e-05
1.450100e+04,2.544530e-06,-3.940899e-06,5.707389e-07
1.450200e+04,2.593742e-07,-7.535824e-06,-6.408682e-06
1.450300e+04,-9.279078e-07,-9.028763e-06,-7.619551e-06
1.450400e+04,-1.355699e-06,-8.681199e-06,-1.554305e-05
1.450500e+04,-2.680669e-06,-8.721350e-06,-2.104446e-05
1.450600e+04,-3.207040e-06,-7.332050e-06,-1.559358e-05
1.450700e+04,-2.368789e-06,-4.299009e-06,-4.367607e-06
1.450800e+04,-2.186284e-06,-2.119207e-06,-9.866941e-06
1.450900e+04,-1.276582e-06,1.021339e-06,-7.688473e-06
1.451000e+04,5.619989e-07,5.111622e-06,5.788679e-06
1.451100e+04,2.421584e-06,8.609252e-06,1.252359e-05
1.451200e+04,3.893265e-06,1.136654e-05,1.532045e-05
1.451300e+04,5.849809e-06,1.431355e-05,1.110741e-05
1.451400e+04,7.224631e-06,1.591001e-05,1.486435e-05
1.451500e+04,7.987005e-06,1.589063e-05,1.898359e-05
1.451600e+04,8.858987e-06,1.528947e-05,1.574597e-05
1.451700e+04,9.573922e-06,1.433660e-05,1.530226e-05
1.451800e+04,9.404828e-06,1.166136e-05,1.818430e-05
1.451900e+04,9.698513e-06,9.642845e-06,2.443743e-05
1.452000e+04,9.097777e-06,6.993049e-06,1.480129e-05
1.452100e+04,7.721347e-06,3.190054e-06,7.104960e-06
1.452200e+04,5.965890e-06,-3.943920e-07,-1.418081e-06
1.452300e+04,4.937389e-06,-2.393289e-06,-1.107968e-05
1.452400e+04,5.183701e-06,-2.305646e-06,-4.582084e-06
1.452500e+04,6.554396e-06,-1.215790e-07,3.905120e-06
1.452600e+04,7.254354e-06,1.709298e-06,6.971592e-06
1.452700e+04,8.108578e-06,4.318183e-06,2.184146e-06
1.452800e+04,1.067003e-05,8.783997e-06,-2.197847e-06
1.452900e+04,1.268148e-05,1.240313e-05,-2.389036e-07
1.453000e+04,1.500858e-05,1.658552e-05,1.196800e-05
1.453100e+04,1.617102e-05,1.928972e-05,2.621498e-05
1.453200e+04,1.810476e-05,2.218759e-05,2.753356e-05
1.453300e+04,1.941125e-05,2.422744e-05,2.980690e-05
1.453400e+04,2.005079e-05,2.525612e-05,2.870617e-05
1.453500e+04,2.007658e-05,2.526872e-05,2.272804e-05
1.453600e+04,1.935226e-05,2.399302e-05,2.028951e-05
1.453700e+04,1.820520e-05,2.190486e-05,2.775791e-05
1.453800e+04,1.593157e-05,1.831292e-05,2.887333e-05
1.453900e+04,1.438650e-05,1.527186e-05,2.221031e-05
1.454000e+04,1.237328e-05,1.191513e-05,2.390333e-05
1.454100e+04,1.085502e-05,8.917939e-06,1.334862e-05
1.454200e+04,8.424433e-06,5.275794e-06,6.693432e-06
1.454300e+04,5.333353e-06,1.473937e-06,9.216062e-06
1.454400e+04,3.249149e-06,1.335799e-07,4.419297e-07
1.454500e+04,2.201937e-06,3.371133e-07,1.011944e-06
1.454600e+04,2.229794e-06,1.536156e-06,-1.856436e-06
1.454700e+04,7.987849e-07,1.470338e-06,-1.295745e-05
1.454800e+04,-2.155937e-07,9.242985e-07,-1.213256e-05
1.454900e+04,-1.361418e-06,1.828552e-07,-5.554149e-06
1.455000e+04,-1.308607e-06,1.277287e-07,6.338738e-07
1.455100e+04,-1.751151e-06,-9.577711e-07,-5.968571e-06
1.455200e+04,-2.216184e-06,-2.254189e-06,-1.177795e-05
1.455300e+04,-1.929627e-06,-2.691106e-06,-8.465914e-06
1.455400e+04,-1.680865e-06,-3.385797e-06,1.847314e-06
1.455500e+04,-1.360266e-06,-3.852915e-06,4.159552e-06
1.455600e+04,-9.038257e-07,-3.804465e-06,-4.466187e-06
1.455700e+04,1.532478e-06,-1.054350e-06,1.906035e-06
1.455800e+04,3.468563e-06,1.205506e-06,5.846446e-06
1.455900e+04,4.572746e-06,2.587543e-06,1.321029e-06
1.456000e+04,5.043437e-06,3.019719e-06,2.063888e-06
1.456100e+04,6.280035e-06,5.262873e-06,1.263040e-05
1.456200e+04,6.346361e-06,6.402451e-06,1.759959e-05
1.456300e+04,6.428800e-06,8.074970e-06,1.370780e-05
1.456400e+04,4.830715e-06,7.821159e-06,1.454123e-05
1.456500e+04,3.172042e-06,7.569459e-06,1.222628e-05
1.456600e+04,1.445421e-07,5.726274e-06,8.296900e-06
1.456700e+04,-1.264215e-06,5.126246e-06,1.051949e-05
1.456800e+04,-3.020703e-06,3.546432e-06,-8.179641e-07
1.456900e+04,-4.753936e-06,1.230746e-06,-1.024470e-05
1.457000e+04,-6.784654e-06,-2.046457e-06,-7.162297e-06
1.457100e+04,-9.128379e-06,-6.554179e-06,-1.025313e-05
1.457200e+04,-1.267410e-05,-1.265363e-05,-2.281298e-05
1.457300e+04,-1.485857e-05,-1.744080e-05,-2.255853e-05
1.457400e+04,-1.654483e-05,-2.133092e-05,-2.018660e-05
1.457500e+04,-1.819652e-05,-2.496073e-05,-3.309776e-05
1.457600e+04,-1.842792e-05,-2.650223e-05,-3.363731e-05
1.457700e+04,-1.776452e-05,-2.666413e-05,-2.582745e-05
1.457800e+04,-1.738862e-05,-2.625760e-05,-3.148041e-05
1.457900e+04,-1.562078e-05,-2.365960e-05,-3.240930e-05
1.458000e+04,-1.263335e-05,-1.889822e-05,-2.190003e-05
1.458100e+04,-9.113123e-06,-1.271031e-05,-6.431493e-06
1.458200e+04,-5.249978e-06,-5.731108e-06,-2.954915e-07
1.458300e+04,-1.875199e-06,7.370273e-07,5.210698e-06
1.458400e+04,1.104927e-06,6.543320e-06,1.072969e-05
1.458500e+04,3.101297e-06,1.125617e-05,9.978309e-06
1.458600e+04,5.578081e-06,1.595113e-05,2.526991e-05
1.458700e+04,6.568745e-06,1.811478e-05,2.896146e-05
1.458800e+04,6.008934e-06,1.756135e-05,2.725808e-05
1.458900e+04,3.651155e-06,1.370840e-05,2.055196e-05
1.459000e+04,1.529984e-06,9.500729e-06,5.499585e-06
1.459100e+04,-1.705588e-06,3.412693e-06,-4.653766e-06
1.459200e+04,-5.715232e-06,-4.120826e-06,-5.732539e-06
1.459300e+04,-1.122974e-05,-1.342355e-05,-4.784186e-06
1.459400e+04,-1.577126e-05,-2.134937e-05,-1.312244e-05
1.459500e+04,-2.037840e-05,-2.856863e-05,-2.864587e-05
1.459600e+04,-2.297644e-05,-3.318226e-05,-4.690191e-05
1.459700e+04,-2.556760e-05,-3.698797e-05,-4.972170e-05
1.459800e+04,-2.741517e-05,-3.881748e-05,-4.752651e-05
1.459900e+04,-2.796246e-05,-3.823792e-05,-4.413377e-05
1.460000e+04,-2.650442e-05,-3.464628e-05,-4.029133e-05
1.460100e+04,-2.329970e-05,-2.830523e-05,-4.012587e-05
1.460200e+04,-2.016900e-05,-2.159348e-05,-3.628736e-05
1.460300e+04,-1.542857e-05,-1.340746e-05,-3.186211e-05
1.460400e+04,-9.956516e-06,-4.993440e-06,-1.612098e-05
1.460500e+04,-4.612943e-06,2.622932e-06,7.135840e-06
1.460600e+04,5.020898e-07,8.924250e-06,8.707701e-06
1.460700e+04,4.058972e-06,1.231611e-05,7.608134e-06
1.460800e+04,8.644623e-06,1.599754e-05,2.173148e-05
1.460900e+04,1.122919e-05,1.694717e-05,2.028100e-05
1.461000e+04,1.430605e-05,1.804695e-05,2.395982e-05
1.461100e+04,1.720919e-05,1.850871e-05,3.348624e-05
1.461200e+04,1.828874e-05,1.686379e-05,3.148923e-05
1.461300e+04,2.012274e-05,1.677393e-05,2.483445e-05
1.461400e+04,2.176322e-05,1.671899e-05,1.614501e-05
1.461500e+04,2.177035e-05,1.589037e-05,2.108671e-05
1.461600e+04,2.101242e-05,1.496675e-05,3.119526e-05
1.461700e+04,2.046573e-05,1.545578e-05,3.339595e-05
1.461800e+04,2.008719e-05,1.662234e-05,2.530550e-05
1.461900e+04,1.915267e-05,1.803605e-05,2.192413e-05
1.462000e+04,1.741823e-05,1.932382e-05,2.121268e-05
1.462100e+04,1.708863e-05,2.218869e-05,1.570301e-05
1.462200e+04,1.515307e-05,2.295806e-05,2.070518e-05
1.462300e+04,1.290112e-05,2.265257e-05,2.159649e-05
1.462400e+04,1.114675e-05,2.220519e-05,1.225446e-05
1.462500e+04,8.876116e-06,1.998758e-05,1.725764e-05
1.462600e+04,5.625586e-06,1.538141e-05,2.077805e-05
1.462700e+04,1.748592e-06,9.226460e-06,3.367125e-06
1.462800e+04,-1.711509e-06,2.657634e-06,-6.131234e-06
1.462900e+04,-4.880650e-06,-4.537608e-06,-6.509257e-06
1.463000e+04,-8.084951e-06,-1.201140e-05,-7.009353e-06
1.463100e+04,-1.175429e-05,-1.999436e-05,-1.017512e-05
1.463200e+04,-1.427566e-05,-2.547417e-05,-2.703016e-05
1.463300e+04,-1.631540e-05,-2.952708e-05,-3.580777e-05
1.463400e+04,-1.736246e-05,-3.141075e-05,-3.302202e-05
1.463500e+04,-1.842185e-05,-3.171787e-05,-2.746012e-05
1.463600e+04,-1.895715e-05,-2.982956e-05,-2.589482e-05
1.463700e+04,-1.698124e-05,-2.418011e-05,-2.615771e-05
1.463800e+04,-1.566415e-05,-1.836770e-05,-1.535330e-05
1.463900e+04,-1.347189e-05,-1.143773e-05,-1.381262e-05
1.464000e+04,-1.186372e-05,-5.315503e-06,-1.379141e-05
1.464100e+04,-8.562669e-06,1.490800e-06,-1.167336e-05
1.464200e+04,-6.013775e-06,6.622453e-06,-1.818888e-05
1.464300e+04,-2.897537e-06,1.022571e-05,-1.036309e-05
1.464400e+04,2.338093e-08,1.224997e-05,-1.705429e-06
1.464500e+04,2.914681e-06,1.243998e-05,6.106821e-06
1.464600e+04,4.686671e-06,9.508419e-06,2.383960e-06
1.464700e+04,6.829925e-06,6.654236e-06,-5.469634e-07
1.464800e+04,9.046724e-06,3.350907e-06,7.542827e-06
1.464900e+04,1.133131e-05,8.387039e-07,5.220949e-06
1.465000e+04,1.449440e-05,1.470175e-07,7.088176e-06
1.465100e+04,1.746259e-05,7.539328e-07,2.117094e-05
1.465200e+04,2.139984e-05,4.611486e-06,2.818227e-05
1.465300e+04,2.412429e-05,9.058402e-06,2.785289e-05
1.465400e+04,2.760156e-05,1.662043e-05,3.304255e-05
1.465500e+04,2.999658e-05,2.468911e-05,3.545511e-05
1.465600e+04,3.144812e-05,3.298770e-05,4.742600e-05
1.465700e+04,3.231432e-05,4.080229e-05,6.321607e-05
1.465800e+04,3.179108e-05,4.655840e-05,6.292955e-05
1.465900e+04,3.089795e-05,5.103735e-05,5.170761e-05
1.466000e+04,2.849128e-05,5.187870e-05,4.263315e-05
1.466100e+04,2.410238e-05,4.839033e-05,3.626350e-05
1.466200e+04,1.890911e-05,4.146636e-05,3.698336e-05
1.466300e+04,1.182851e-05,3.064174e-05,2.276114e-05
1.466400e+04,4.473989e-06,1.740559e-05,6.023405e-06
1.466500e+04,-3.481761e-06,1.655491e-06,-7.160268e-06
1.466600e+04,-1.044283e-05,-1.392648e-05,-3.051746e-05
1.466700e+04,-1.774943e-05,-2.998606e-05,-4.613307e-05
1.466800e+04,-2.316877e-05,-4.321817e-05,-5.677722e-05
1.466900e+04,-2.546005e-05,-5.136555e-05,-6.107457e-05
1.467000e+04,-2.644517e-05,-5.553474e-05,-6.411791e-05
1.467100e+04,-2.320467e-05,-5.277832e-05,-5.632090e-05
1.467200e+04,-1.820660e-05,-4.534065e-05,-4.200431e-05
1.467300e+04,-1.137514e-05,-3.307255e-05,-3.243504e-05
1.467400e+04,-3.886245e-06,-1.818392e-05,-1.479306e-05
1.467500e+04,5.727286e-06,2.023958e-07,9.479059e-06
1.467600e+04,1.556680e-05,2.010908e-05,2.296861e-05
1.467700e+04,2.358017e-05,3.754105e-05,3.621810e-05
1.467800e+04,3.143044e-05,5.380305e-05,5.292240e-05
1.467900e+04,3.772477e-05,6.597943e-05,6.513007e-05
1.468000e+04,4.099403e-05,7.224948e-05,8.146233e-05
1.468100e+04,4.386011e-05,7.541157e-05,8.605479e-05
1.468200e+04,4.514844e-05,7.394577e-05,8.059093e-05
1.468300e+04,4.414679e-05,6.722029e-05,7.779354e-05
1.468400e+04,4.217109e-05,5.712818e-05,5.674534e-05
1.468500e+04,3.927877e-05,4.428568e-05,3.246321e-05
1.468600e+04,3.612617e-05,3.098967e-05,2.835227e-05
1.468700e+04,3.207629e-05,1.702682e-05,2.004217e-05
1.468800e+04,3.020459e-05,7.395690e-06,2.721465e-06
1.468900e+04,2.830433e-05,2.423496e-07,6.831732e-07
1.469000e+04,2.874249e-05,-1.730661e-06,2.907036e-06
1.469100e+04,2.970978e-05,5.686139e-07,7.811776e-06
1.469200e+04,3.194656e-05,7.346468e-06,2.571897e-05
1.469300e+04,3.657050e-05,1.969380e-05,4.207557e-05
1.469400e+04,4.070381e-05,3.288880e-05,4.729530e-05
1.469500e+04,4.406288e-05,4.680607e-05,5.243002e-05
1.469600e+04,4.839640e-05,6.152841e-05,6.911349e-05
1.469700e+04,5.101873e-05,7.352636e-05,8.606303e-05
1.469800e+04,5.193602e-05,8.193592e-05,9.049955e-05
1.469900e+04,4.948036e-05,8.417088e-05,9.082705e-05
1.470000e+04,4.576462e-05,8.232008e-05,8.940502e-05
1.470100e+04,4.165502e-05,7.628169e-05,7.384181e-05
1.470200e+04,3.393591e-05,6.343356e-05,6.465537e-05
1.470300e+04,2.606305e-05,4.782129e-05,4.633194e-05
1.470400e+04,1.641443e-05,2.770085e-05,1.325712e-05
1.470500e+04,6.215505e-06,5.832943e-06,-1.120859e-05
1.470600e+04,-1.908043e-06,-1.383809e-05,-2.432692e-05
1.470700e+04,-1.076127e-05,-3.337464e-05,-3.670932e-05
1.470800e+04,-1.663889e-05,-4.819333e-05,-5.524187e-05
1.470900e+04,-2.148022e-05,-5.881891e-05,-6.775630e-05
1.471000e+04,-2.332232e-05,-6.263755e-05,-6.273842e-05
1.471100e+04,-2.125994e-05,-5.841768e-05,-6.563959e-05
1.471200e+04,-1.712148e-05,-4.943829e-05,-6.153727e-05
1.471300e+04,-1.127727e-05,-3.498180e-05,-4.011411e-05
1.471400e+04,-3.615047e-06,-1.660231e-05,-2.126504e-05
1.471500e+04,3.625942e-06,2.672229e-06,5.066557e-06
1.471600e+04,1.221032e-05,2.357826e-05,2.833390e-05
1.471700e+04,1.986500e-05,4.219370e-05,4.280564e-05
1.471800e+04,2.560616e-05,5.674921e-05,6.551737e-05
1.471900e+04,3.032395e-05,6.660418e-05,8.203955e-05
1.472000e+04,3.247851e-05,7.100146e-05,7.855158e-05
1.472100e+04,3.173794e-05,6.827310e-05,7.584337e-05
1.472200e+04,2.861716e-05,5.967836e-05,6.870536e-05
1.472300e+04,2.423842e-05,4.689826e-05,4.780864e-05
1.472400e+04,1.671298e-05,2.824512e-05,3.121842e-05
1.472500e+04,9.394526e-06,9.306432e-06,1.036024e-05
1.472600e+04,1.674563e-06,-1.003379e-05,-1.140929e-05
1.472700e+04,-4.689301e-06,-2.652506e-05,-2.363270e-05
1.472800e+04,-9.423885e-06,-3.923682e-05,-3.647096e-05
1.472900e+04,-1.448856e-05,-4.938952e-05,-5.214021e-05
1.473000e+04,-1.607537e-05,-5.248036e-05,-6.354165e-05
1.473100e+04,-1.527609e-05,-4.949493e-05,-5.535197e-05
1.473200e+04,-1.323548e-05,-4.183567e-05,-4.250482e-05
1.473300e+04,-8.461450e-06,-2.863627e-05,-2.460565e-05
1.473400e+04,-2.966807e-06,-1.282625e-05,-8.101673e-06
1.473500e+04,3.543981e-06,5.279257e-06,2.001356e-06
1.473600e+04,9.288615e-06,2.199190e-05,1.580457e-05
1.473700e+04,1.425151e-05,3.615075e-05,3.851890e-05
1.473800e+04,1.697201e-05,4.558743e-05,5.413678e-05
1.473900e+04,1.956434e-05,5.267529e-05,5.419772e-05
1.474000e+04,1.762084e-05,5.101709e-05,4.792012e-05
1.474100e+04,1.559378e-05,4.651608e-05,5.287605e-05
1.474200e+04,1.005263e-05,3.546899e-05,4.914161e-05
1.474300e+04,2.599277e-06,1.968845e-05,2.344735e-05
1.474400e+04,-5.074037e-06,2.181290e-06,5.709752e-06
1.474500e+04,-1.385880e-05,-1.707349e-05,-1.301668e-05
1.474600e+04,-2.240524e-05,-3.552816e-05,-4.120368e-05
1.474700e+04,-3.002208e-05,-5.196488e-05,-5.676272e-05
1.474800e+04,-3.560978e-05,-6.389352e-05,-6.846688e-05
1.474900e+04,-3.916613e-05,-7.089379e-05,-7.433003e-05
1.475000e+04,-4.097239e-05,-7.330187e-05,-6.886506e-05
1.475100e+04,-4.095016e-05,-7.096787e-05,-7.590481e-05
1.475200e+04,-3.774614e-05,-6.246328e-05,-7.977419e-05
1.475300e+04,-3.273041e-05,-4.950660e-05,-5.990823e-05
1.475400e+04,-2.612061e-05,-3.362185e-05,-3.680442e-05
1.475500e+04,-1.983645e-05,-1.792727e-05,-2.701818e-05
1.475600e+04,-1.260413e-05,-2.228107e-06,-7.461708e-06
1.475700e+04,-6.760490e-06,1.166452e-05,5.401111e-06
1.475800e+04,-7.856726e-07,2.342570e-05,1.032658e-05
1.475900e+04,3.185117e-06,3.101508e-05,2.834142e-05
1.476000e+04,5.896515e-06,3.501712e-05,4.358542e-05
1.476100e+04,5.754090e-06,3.333267e-05,4.699959e-05
1.476200e+04,2.874435e-06,2.622419e-05,3.695549e-05
1.476300e+04,5.460179e-07,1.769437e-05,2.097753e-05
1.476400e+04,-4.428715e-06,4.711460e-06,1.134212e-05
1.476500e+04,-1.078366e-05,-1.004191e-05,-2.775984e-06
1.476600e+04,-1.803945e-05,-2.543827e-05,-1.783381e-05
1.476700e+04,-2.375632e-05,-3.841433e-05,-3.233090e-05
1.476800e+04,-2.933972e-05,-4.942252e-05,-4.634793e-05
1.476900e+04,-3.387451e-05,-5.732704e-05,-5.758372e-05
1.477000e+04,-3.659520e-05,-6.135254e-05,-7.137829e-05
1.477100e+04,-3.698082e-05,-6.064840e-05,-7.310397e-05
1.477200e+04,-3.675592e-05,-5.739371e-05,-6.087021e-05
1.477300e+04,-3.489384e-05,-5.034348e-05,-4.987661e-05
1.477400e+04,-3.108676e-05,-3.981933e-05,-5.460535e-05
1.477500e+04,-2.575477e-05,-2.729227e-05,-4.614582e-05
1.477600e+04,-2.004184e-05,-1.464346e-05,-2.243337e-05
1.477700e+04,-1.377381e-05,-2.144760e-06,-1.324476e-05
1.477800e+04,-7.608914e-06,9.100425e-06,-7.735851e-06
1.477900e+04,-1.809894e-06,1.832757e-05,1.041828e-05
1.478000e+04,2.160741e-06,2.334028e-05,2.300723e-05
1.478100e+04,6.686032e-06,2.709978e-05,2.587442e-05
1.478200e+04,9.347967e-06,2.696034e-05,2.765505e-05
1.478300e+04,1.111893e-05,2.449437e-05,3.087049e-05
1.478400e+04,1.135022e-05,1.905037e-05,3.803047e-05
1.478500e+04,1.149959e-05,1.308994e-05,4.258431e-05
1.478600e+04,9.037100e-06,4.991455e-06,2.566906e-05
1.478700e+04,6.649566e-06,-2.371368e-06,1.383436e-05
1.478800e+04,4.390475e-06,-8.713383e-06,3.968041e-06
1.478900e+04,-2.753932e-07,-1.564033e-05,-9.308716e-06
1.479000e+04,-3.386616e-06,-1.942011e-05,-8.437985e-06
1.479100e+04,-7.848112e-06,-2.306011e-05,-1.290200e-05
1.479200e+04,-1.232299e-05,-2.531639e-05,-1.707322e-05
1.479300e+04,-1.580535e-05,-2.496930e-05,-1.623754e-05
1.479400e+04,-1.884475e-05,-2.337080e-05,-2.122174e-05
1.479500e+04,-2.104308e-05,-2.024614e-05,-2.728380e-05
1.479600e+04,-2.400034e-05,-1.839443e-05,-3.097227e-05
1.479700e+04,-2.585013e-05,-1.659940e-05,-3.314731e-05
1.479800e+04,-2.730064e-05,-1.560179e-05,-4.055331e-05
1.479900e+04,-2.845904e-05,-1.582692e-05,-3.976845e-05
1.480000e+04,-2.727568e-05,-1.496160e-05,-3.221937e-05
1.480100e+04,-2.606435e-05,-1.555530e-05,-3.575834e-05
1.480200e+04,-2.439431e-05,-1.724721e-05,-3.779837e-05
1.480300e+04,-2.260926e-05,-1.948084e-05,-3.002564e-05
1.480400e+04,-1.878914e-05,-2.006132e-05,-2.864181e-05
1.480500e+04,-1.463978e-05,-2.015297e-05,-3.103113e-05
1.480600e+04,-9.646908e-06,-1.900658e-05,-2.554903e-05
1.480700e+04,-3.808353e-06,-1.601025e-05,-1.230436e-05
1.480800e+04,2.357982e-06,-1.182619e-05,2.321677e-06
1.480900e+04,1.038771e-05,-4.044086e-06,1.048796e-05
1.481000e+04,1.790185e-05,5.222111e-06,2.197284e-05
1.481100e+04,2.537651e-05,1.571580e-05,3.272601e-05
1.481200e+04,3.245289e-05,2.721828e-05,4.110711e-05
1.481300e+04,3.772228e-05,3.785534e-05,5.492551e-05
1.481400e+04,4.118446e-05,4.706545e-05,6.747145e-05
1.481500e+04,4.515691e-05,5.702880e-05,8.152642e-05
1.481600e+04,4.545626e-05,6.214997e-05,9.067722e-05
1.481700e+04,4.371496e-05,6.397334e-05,8.222787e-05
1.481800e+04,4.001603e-05,6.254608e-05,6.860651e-05
1.481900e+04,3.439071e-05,5.659544e-05,6.594533e-05
1.482000e+04,2.603771e-05,4.655259e-05,5.664710e-05
1.482100e+04,1.621627e-05,3.323571e-05,3.156896e-05
1.482200e+04,5.250468e-06,1.687483e-05,8.950606e-06
1.482300e+04,-6.990587e-06,-1.313026e-06,-5.776435e-06
1.482400e+04,-1.832743e-05,-1.918360e-05,-2.491268e-05
1.482500e+04,-2.835976e-05,-3.577141e-05,-4.576821e-05
1.482600e+04,-3.807715e-05,-5.171715e-05,-7.389487e-05
1.482700e+04,-4.581491e-05,-6.501867e-05,-8.677868e-05
1.482800e+04,-5.101566e-05,-7.374023e-05,-8.078540e-05
1.482900e+04,-5.222341e-05,-7.642715e-05,-8.980371e-05
1.483000e+04,-5.277152e-05,-7.668864e-05,-8.978590e-05
1.483100e+04,-5.018144e-05,-7.128656e-05,-8.377847e-05
1.483200e+04,-4.531362e-05,-6.233322e-05,-7.899906e-05
1.483300e+04,-3.894325e-05,-5.052660e-05,-6.064574e-05
1.483400e+04,-3.102422e-05,-3.699452e-05,-3.972774e-05
1.483500e+04,-2.347477e-05,-2.331056e-05,-2.635413e-05
1.483600e+04,-1.438656e-05,-7.529675e-06,-1.549634e-05
1.483700e+04,-5.862876e-06,6.602982e-06,7.662982e-06
1.483800e+04,8.835138e-07,1.765421e-05,2.595741e-05
1.483900e+04,7.404467e-06,2.700032e-05,3.557592e-05
1.484000e+04,1.240331e-05,3.304665e-05,3.704882e-05
1.484100e+04,1.616536e-05,3.606784e-05,3.796229e-05
1.484200e+04,1.828155e-05,3.571218e-05,4.656860e-05
1.484300e+04,1.895063e-05,3.264848e-05,4.402512e-05
1.484400e+04,1.781679e-05,2.644407e-05,3.015855e-05
1.484500e+04,1.546973e-05,1.824969e-05,1.930685e-05
1.484600e+04,1.174510e-05,8.418099e-06,1.050476e-05
1.484700e+04,8.990045e-06,1.030374e-07,2.844772e-06
1.484800e+04,7.193230e-06,-5.820773e-06,-4.170229e-06
1.484900e+04,4.587043e-06,-1.158252e-05,-1.095179e-05
1.485000e+04,4.716432e-06,-1.285127e-05,-7.223480e-06
1.485100e+04,5.307249e-06,-1.227009e-05,-1.017350e-05
1.485200e+04,6.685184e-06,-9.004524e-06,-1.155232e-05
1.485300e+04,9.733543e-06,-2.047238e-06,4.193934e-06
1.485400e+04,1.278747e-05,5.204552e-06,7.324981e-06
1.485500e+04,1.655732e-05,1.396689e-05,1.413754e-05
1.485600e+04,1.985003e-05,2.244142e-05,1.928748e-05
1.485700e+04,2.355559e-05,3.142098e-05,2.216187e-05
1.485800e+04,2.694300e-05,3.901513e-05,4.012015e-05
1.485900e+04,2.910409e-05,4.456134e-05,5.390409e-05
1.486000e+04,3.249438e-05,5.049859e-05,6.132458e-05
1.486100e+04,3.321492e-05,5.188020e-05,6.264481e-05
1.486200e+04,3.310153e-05,5.055608e-05,5.745976e-05
1.486300e+04,3.040644e-05,4.505364e-05,4.915014e-05
1.486400e+04,2.712518e-05,3.738073e-05,4.083628e-05
1.486500e+04,2.375514e-05,2.934946e-05,3.112489e-05
1.486600e+04,2.104039e-05,2.109375e-05,2.224016e-05
1.486700e+04,1.673387e-05,1.149738e-05,2.012006e-05
1.486800e+04,1.085332e-05,6.795482e-07,9.909646e-06
1.486900e+04,5.842489e-06,-7.944266e-06,-1.128832e-05
1.487000e+04,1.845566e-06,-1.423264e-05,-1.675949e-05
1.487100e+04,-1.377517e-06,-1.812151e-05,-1.429676e-05
1.487200e+04,-3.916112e-06,-1.956279e-05,-2.348371e-05
1.487300e+04,-5.534529e-06,-1.885176e-05,-2.657932e-05
1.487400e+04,-6.590114e-06,-1.629910e-05,-1.475485e-05
1.487500e+04,-7.881476e-06,-1.274695e-05,-1.047220e-05
1.487600e+04,-9.037939e-06,-9.181173e-06,-8.149994e-06
1.487700e+04,-8.354832e-06,-3.422359e-06,-2.440794e-06
1.487800e+04,-7.950025e-06,1.210089e-06,-7.161586e-06
1.487900e+04,-7.099278e-06,5.658919e-06,-3.184113e-06
1.488000e+04,-7.937826e-06,6.828182e-06,7.343489e-06
1.488100e+04,-9.639552e-06,5.458108e-06,1.524298e-06
1.488200e+04,-1.172559e-05,2.355357e-06,-6.398659e-06
1.488300e+04,-1.338416e-05,-1.896867e-06,-2.566967e-06
1.488400e+04,-1.548053e-05,-7.821542e-06,-1.867762e-06
1.488500e+04,-1.863992e-05,-1.567050e-05,-1.973257e-05
1.488600e+04,-2.044175e-05,-2.260491e-05,-3.575685e-05
1.488700e+04,-2.345376e-05,-3.070049e-05,-4.082346e-05
1.488800e+04,-2.577616e-05,-3.749868e-05,-3.925598e-05
1.488900e+04,-2.758426e-05,-4.267768e-05,-4.029779e-05
1.489000e+04,-2.648949e-05,-4.360305e-05,-3.906735e-05
1.489100e+04,-2.595272e-05,-4.321964e-05,-3.466428e-05
1.489200e+04,-2.325896e-05,-3.905140e-05,-3.844416e-05
1.489300e+04,-1.933570e-05,-3.219282e-05,-4.497660e-05
1.489400e+04,-1.657576e-05,-2.531870e-05,-3.475068e-05
1.489500e+04,-1.276034e-05,-1.657848e-05,-1.887900e-05
1.489600e+04,-8.979785e-06,-7.969802e-06,-3.883129e-06
1.489700e+04,-5.611550e-06,-1.210531e-07,6.769328e-06
1.489800e+04,-2.159097e-06,7.569516e-06,1.507427e-05
1.489900e+04,4.487654e-08,1.327539e-05,1.820947e-05
1.490000e+04,1.255868e-06,1.678469e-05,1.841075e-05
1.490100e+04,1.646551e-06,1.808492e-05,2.129657e-05
1.490200e+04,1.401919e-06,1.713600e-05,1.543700e-05
1.490300e+04,-1.072219e-06,1.256013e-05,1.077611e-05
1.490400e+04,-4.226176e-06,5.803665e-06,6.739873e-06
1.490500e+04,-7.367921e-06,-1.618285e-06,2.937622e-06
1.490600e+04,-1.144528e-05,-1.083853e-05,-1.220233e-05
1.490700e+04,-1.564465e-05,-2.019289e-05,-2.190454e-05
1.490800e+04,-1.794446e-05,-2.728276e-05,-3.041263e-05
1.490900e+04,-2.092395e-05,-3.408012e-05,-4.721057e-05
1.491000e+04,-2.242612e-05,-3.805575e-05,-4.685206e-05
1.491100e+04,-2.280111e-05,-3.970092e-05,-4.186852e-05
1.491200e+04,-2.095862e-05,-3.701125e-05,-3.817238e-05
1.491300e+04,-1.932130e-05,-3.338855e-05,-3.768717e-05
1.491400e+04,-1.522865e-05,-2.541085e-05,-3.236011e-05
1.491500e+04,-1.028638e-05,-1.574483e-05,-1.238123e-05
1.491600e+04,-5.608325e-06,-6.003383e-06,-3.131592e-07
1.491700e+04,4.323022e-08,4.735012e-06,-1.883151e-06
1.491800e+04,4.919509e-06,1.400377e-05,1.361696e-05
1.491900e+04,9.828874e-06,2.276879e-05,3.660378e-05
1.492000e+04,1.302773e-05,2.866203e-05,3.397911e-05
1.492100e+04,1.602692e-05,3.315863e-05,2.881640e-05
1.492200e+04,1.790497e-05,3.461410e-05,2.956876e-05
1.492300e+04,1.786162e-05,3.268870e-05,3.508504e-05
1.492400e+04,1.768050e-05,2.952614e-05,4.296570e-05
1.492500e+04,1.398866e-05,2.133425e-05,3.591125e-05
1.492600e+04,1.084332e-05,1.335853e-05,2.451590e-05
1.492700e+04,7.997307e-06,6.100879e-06,1.585043e-05
1.492800e+04,4.818868e-06,-1.160352e-06,8.335110e-06
1.492900e+04,6.123423e-07,-8.607154e-06,-1.027564e-05
1.493000e+04,-4.390610e-06,-1.600100e-05,-2.628678e-05
1.493100e+04,-7.905752e-06,-2.017301e-05,-2.350410e-05
1.493200e+04,-8.601871e-06,-2.035504e-05,-1.827436e-05
1.493300e+04,-1.089635e-05,-2.108459e-05,-2.132705e-05
1.493400e+04,-1.294538e-05,-2.059429e-05,-2.455590e-05
1.493500e+04,-1.306954e-05,-1.762450e-05,-1.926662e-05
1.493600e+04,-1.154991e-05,-1.236394e-05,-1.192083e-05
1.493700e+04,-1.177202e-05,-9.143281e-06,-2.008935e-05
1.493800e+04,-1.109412e-05,-5.304771e-06,-1.629774e-05
1.493900e+04,-1.067390e-05,-2.795177e-06,-4.921148e-06
1.494000e+04,-9.338981e-06,2.340074e-07,1.948254e-06
1.494100e+04,-9.082370e-06,7.242250e-07,3.490060e-06
1.494200e+04,-1.026228e-05,-9.216803e-07,3.202442e-06
1.494300e+04,-1.165769e-05,-3.450421e-06,-3.333722e-06
1.494400e+04,-1.301193e-05,-6.797447e-06,-4.440439e-06
1.494500e+04,-1.462056e-05,-1.116960e-05,-4.714178e-06
1.494600e+04,-1.698968e-05,-1.676777e-05,-1.669135e-05
1.494700e+04,-2.009247e-05,-2.281154e-05,-2.821262e-05
1.494800e+04,-2.214046e-05,-2.754295e-05,-2.947734e-05
1.494900e+04,-2.319719e-05,-3.102960e-05,-2.850907e-05
1.495000e+04,-2.352900e-05,-3.366957e-05,-2.773397e-05
1.495100e+04,-2.395010e-05,-3.501662e-05,-3.592722e-05
1.495200e+04,-2.296770e-05,-3.371434e-05,-4.617748e-05
1.495300e+04,-2.296169e-05,-3.243277e-05,-3.271497e-05
1.495400e+04,-2.232588e-05,-2.988256e-05,-2.053154e-05
1.495500e+04,-2.063217e-05,-2.548088e-05,-2.119673e-05
1.495600e+04,-1.927340e-05,-2.119679e-05,-2.195040e-05
1.495700e+04,-1.776473e-05,-1.695033e-05,-2.514225e-05
1.495800e+04,-1.622282e-05,-1.241986e-05,-2.675984e-05
1.495900e+04,-1.616114e-05,-1.005711e-05,-2.180747e-05
1.496000e+04,-1.574039e-05,-7.602598e-06,-5.068617e-06
1.496100e+04,-1.600599e-05,-6.958695e-06,1.587523e-07
1.496200e+04,-1.721295e-05,-8.497002e-06,-1.391683e-06
1.496300e+04,-1.769234e-05,-9.378600e-06,-1.598108e-07
1.496400e+04,-1.886388e-05,-1.217244e-05,-1.292392e-05
1.496500e+04,-1.952614e-05,-1.502429e-05,-2.083479e-05
1.496600e+04,-1.989016e-05,-1.751760e-05,-1.526673e-05
1.496700e+04,-2.144911e-05,-2.196367e-05,-2.597760e-05
1.496800e+04,-2.246041e-05,-2.521607e-05,-3.031759e-05
1.496900e+04,-2.355407e-05,-2.861046e-05,-2.503608e-05
1.497000e+04,-2.451262e-05,-3.136257e-05,-3.408031e-05
1.497100e+04,-2.496835e-05,-3.320717e-05,-4.291621e-05
1.497200e+04,-2.421688e-05,-3.296829e-05,-3.861271e-05
1.497300e+04,-2.263991e-05,-3.099770e-05,-3.232632e-05
1.497400e+04,-2.060381e-05,-2.796740e-05,-3.491588e-05
1.497500e+04,-1.688614e-05,-2.240657e-05,-2.309179e-05
1.497600e+04,-1.397637e-05,-1.765272e-05,-9.740608e-06
1.497700e+04,-1.040777e-05,-1.159730e-05,-3.599990e-06
1.497800e+04,-8.149079e-06,-7.156348e-06,-1.053444e-05
1.497900e+04,-5.519408e-06,-2.439614e-06,-6.479777e-06
1.498000e+04,-3.302082e-06,1.646599e-06,5.028015e-06
1.498100e+04,-2.418000e-06,3.823643e-06,2.830898e-06
1.498200e+04,-1.258511e-06,5.882847e-06,8.697094e-06
1.498300e+04,-2.805901e-07,7.599827e-06,2.101516e-05
1.498400e+04,-2.932325e-06,4.631567e-06,2.184259e-05
1.498500e+04,-5.062960e-06,1.603636e-06,1.049055e-05
1.498600e+04,-8.056677e-06,-2.126912e-06,-1.290716e-07
1.498700e+04,-1.199216e-05,-7.746326e-06,-8.670731e-07
1.498800e+04,-1.748853e-05,-1.526946e-05,-1.066787e-05
1.498900e+04,-2.258026e-05,-2.231844e-05,-2.470206e-05
1.499000e+04,-2.954910e-05,-3.139453e-05,-2.598936e-05
1.499100e+04,-3.576513e-05,-3.944446e-05,-3.101896e-05
1.499200e+04,-4.150901e-05,-4.667710e-05,-5.277371e-05
1.499300e+04,-4.615432e-05,-5.226378e-05,-6.770737e-05
1.499400e+04,-4.968173e-05,-5.639749e-05,-7.185410e-05
1.499500e+04,-5.230839e-05,-5.958377e-05,-7.140912e-05
1.499600e+04,-5.348235e-05,-6.065519e-05,-6.783672e-05
1.499700e+04,-5.316667e-05,-5.995910e-05,-7.033966e-05
1.499800e+04,-5.231347e-05,-5.834224e-05,-7.258218e-05
1.499900e+04,-5.116101e-05,-5.667371e-05,-7.446421e-05
1.500000e+04,-4.845978e-05,-5.301510e-05,-6.772958e-05
1.500100e+04,-4.403318e-05,-4.748385e-05,-5.933761e-05
1.500200e+04,-3.902234e-05,-4.115267e-05,-5.659821e-05
1.500300e+04,-3.331140e-05,-3.435406e-05,-3.981175e-05
1.500400e+04,-2.767648e-05,-2.746902e-05,-2.799797e-05
1.500500e+04,-2.186757e-05,-2.011945e-05,-1.635987e-05
1.500600e+04,-1.603760e-05,-1.321370e-05,-8.525777e-06
1.500700e+04,-1.185779e-05,-8.227833e-06,-2.160236e-06
1.500800e+04,-8.119929e-06,-3.621494e-06,9.962516e-06
1.500900e+04,-5.064399e-06,-4.227983e-07,9.060796e-06
1.501000e+04,-1.379240e-06,3.903866e-06,1.694465e-05
1.501100e+04,1.444009e-06,7.396230e-06,2.357989e-05
1.501200e+04,2.920009e-06,9.005473e-06,1.636111e-05
1.501300e+04,1.614515e-06,7.206354e-06,8.417381e-06
1.501400e+04,9.893474e-07,5.805898e-06,7.482376e-06
1.501500e+04,-8.926291e-07,2.632488e-06,7.147469e-06
1.501600e+04,-4.679311e-06,-2.586925e-06,9.575023e-06
1.501700e+04,-8.466300e-06,-8.188509e-06,2.067515e-06
1.501800e+04,-1.222882e-05,-1.355116e-05,-1.379233e-05
1.501900e+04,-1.739702e-05,-2.032531e-05,-2.215662e-05
1.502000e+04,-1.996717e-05,-2.416497e-05,-2.691935e-05
1.502100e+04,-2.534941e-05,-3.104739e-05,-4.150240e-05
1.502200e+04,-2.900459e-05,-3.545818e-05,-4.091533e-05
1.502300e+04,-3.123255e-05,-3.742955e-05,-4.085525e-05
1.502400e+04,-3.271284e-05,-3.898346e-05,-4.711780e-05
1.502500e+04,-3.244799e-05,-3.768936e-05,-4.846768e-05
1.502600e+04,-3.231487e-05,-3.611242e-05,-4.428243e-05
1.502700e+04,-3.126410e-05,-3.306495e-05,-3.212199e-05
1.502800e+04,-2.984492e-05,-2.954587e-05,-2.326045e-05
1.502900e+04,-2.851799e-05,-2.616744e-05,-2.160767e-05
1.503000e+04,-2.799248e-05,-2.401894e-05,-2.828426e-05
1.503100e+04,-2.788762e-05,-2.277681e-05,-3.306142e-05
1.503200e+04,-2.724158e-05,-2.125208e-05,-2.504087e-05
1.503300e+04,-2.681404e-05,-2.039399e-05,-1.439479e-05
1.503400e+04,-2.770969e-05,-2.144156e-05,-1.348312e-05
1.503500e+04,-2.653989e-05,-2.056056e-05,-1.687604e-05
1.503600e+04,-2.676310e-05,-2.159507e-05,-2.712416e-05
1.503700e+04,-2.727745e-05,-2.397563e-05,-3.372454e-05
1.503800e+04,-2.827013e-05,-2.703765e-05,-3.309244e-05
1.503900e+04,-2.988761e-05,-3.077039e-05,-3.184106e-05
1.504000e+04,-2.986674e-05,-3.268944e-05,-3.430256e-05
1.504100e+04,-2.942992e-05,-3.402014e-05,-3.534928e-05
1.504200e+04,-2.983774e-05,-3.594305e-05,-3.389739e-05
1.504300e+04,-2.949016e-05,-3.675423e-05,-3.281432e-05
1.504400e+04,-2.723201e-05,-3.471013e-05,-3.859336e-05
1.504500e+04,-2.528623e-05,-3.242379e-05,-3.745904e-05
1.504600e+04,-2.366686e-05,-2.950557e-05,-3.262659e-05
1.504700e+04,-2.122376e-05,-2.511686e-05,-2.636539e-05
1.504800e+04,-1.869422e-05,-2.030060e-05,-1.322610e-05
1.504900e+04,-1.785390e-05,-1.658338e-05,-8.671839e-06
1.505000e+04,-1.629453e-05,-1.217110e-05,-1.064783e-05
1.505100e+04,-1.492464e-05,-8.116525e-06,-7.394503e-06
1.505200e+04,-1.422395e-05,-5.138298e-06,-1.995541e-06
1.505300e+04,-1.360907e-05,-3.005925e-06,1.096436e-06
1.505400e+04,-1.564146e-05,-4.859602e-06,-3.432777e-06
1.505500e+04,-1.590106e-05,-5.946585e-06,-1.303292e-05
1.505600e+04,-1.830829e-05,-1.060005e-05,-1.318466e-05
1.505700e+04,-2.111852e-05,-1.650072e-05,-1.124076e-05
1.505800e+04,-2.231877e-05,-2.088500e-05,-1.872738e-05
1.505900e+04,-2.528467e-05,-2.793739e-05,-3.361161e-05
1.506000e+04,-2.716129e-05,-3.310824e-05,-4.480905e-05
1.506100e+04,-2.869509e-05,-3.777637e-05,-4.797241e-05
1.506200e+04,-3.054363e-05,-4.176533e-05,-3.719751e-05
1.506300e+04,-3.169358e-05,-4.394141e-05,-3.427787e-05
1.506400e+04,-3.070883e-05,-4.268476e-05,-4.672131e-05
1.506500e+04,-2.936674e-05,-3.984620e-05,-5.012655e-05
1.506600e+04,-2.596462e-05,-3.470169e-05,-4.378419e-05
1.506700e+04,-2.290918e-05,-2.893101e-05,-3.955359e-05
1.506800e+04,-1.881305e-05,-2.157074e-05,-3.287691e-05
1.506900e+04,-1.356868e-05,-1.270301e-05,-1.497731e-05
1.507000e+04,-6.651169e-06,-1.807416e-06,-4.532605e-07
1.507100e+04,-3.152517e-06,4.433773e-06,8.039818e-06
1.507200e+04,1.061442e-06,1.077670e-05,1.542131e-05
1.507300e+04,3.647792e-06,1.457365e-05,1.397195e-05
1.507400e+04,6.550363e-06,1.752351e-05,2.292716e-05
1.507500e+04,8.080553e-06,1.832255e-05,2.519220e-05
1.507600e+04,9.562814e-06,1.841352e-05,1.880527e-05
1.507700e+04,1.034944e-05,1.737633e-05,2.063341e-05
1.507800e+04,9.875069e-06,1.435681e-05,1.966527e-05
1.507900e+04,8.489032e-06,9.785904e-06,1.517435e-05
1.508000e+04,5.672634e-06,3.646819e-06,1.500170e-05
1.508100e+04,2.856222e-06,-1.920744e-06,1.119410e-05
1.508200e+04,-4.173582e-07,-7.117734e-06,4.675741e-06
1.508300e+04,-3.089552e-06,-1.088631e-05,-7.870343e-06
1.508400e+04,-4.565598e-06,-1.272708e-05,-1.984500e-05
1.508500e+04,-4.357154e-06,-1.161089e-05,-2.133132e-05
1.508600e+04,-2.855861e-06,-8.551113e-06,-1.519165e-05
1.508700e+04,-3.658037e-06,-7.763857e-06,-1.356223e-05
1.508800e+04,-2.388304e-06,-3.663976e-06,-5.452963e-06
1.508900e+04,-8.352498e-07,1.287673e-06,7.372637e-06
1.509000e+04,1.778106e-06,6.410430e-06,7.851625e-06
1.509100e+04,3.374773e-06,9.679256e-06,2.586166e-06
1.509200e+04,5.088414e-06,1.221629e-05,4.303264e-06
1.509300e+04,6.093671e-06,1.329470e-05,3.351266e-06
1.509400e+04,6.172957e-06,1.307007e-05,1.049548e-05
1.509500e+04,6.280384e-06,1.177347e-05,2.060151e-05
1.509600e+04,6.361195e-06,9.603466e-06,1.580040e-05
1.509700e+04,5.729477e-06,6.204458e-06,4.194350e-06
1.509800e+04,5.577123e-06,3.405370e-06,1.638027e-06
1.509900e+04,4.282308e-06,-9.914575e-07,4.126081e-06
1.510000e+04,3.237262e-06,-4.141025e-06,4.574469e-06
1.510100e+04,1.437342e-06,-6.991453e-06,3.268781e-06
1.510200e+04,-1.223426e-08,-8.761253e-06,-4.926239e-06
1.510300e+04,-1.864723e-06,-1.040832e-05,-7.806526e-06
1.510400e+04,-4.041322e-06,-1.062792e-05,-6.377184e-06
1.510500e+04,-4.386992e-06,-8.171263e-06,-2.866102e-06
1.510600e+04,-6.103339e-06,-6.790578e-06,1.739764e-06
1.510700e+04,-6.913830e-06,-4.287329e-06,5.823841e-06
1.510800e+04,-8.021803e-06,-3.005911e-06,-7.970561e-07
1.510900e+04,-1.060818e-05,-3.277138e-06,-6.815059e-06
1.511000e+04,-1.145040e-05,-1.960822e-06,-1.308104e-06
1.511100e+04,-1.221741e-05,-1.682055e-06,-1.215363e-05
1.511200e+04,-1.494313e-05,-5.352395e-06,-2.670061e-05
1.511300e+04,-1.594281e-05,-7.794998e-06,-2.361137e-05
1.511400e+04,-1.718630e-05,-1.185604e-05,-1.992901e-05
1.511500e+04,-1.832484e-05,-1.640131e-05,-1.973659e-05
1.511600e+04,-1.852065e-05,-2.079208e-05,-2.910039e-05
1.511700e+04,-2.005470e-05,-2.676587e-05,-4.375845e-05
1.511800e+04,-1.973002e-05,-3.097387e-05,-4.602852e-05
1.511900e+04,-1.794827e-05,-3.275375e-05,-4.149528e-05
1.512000e+04,-1.593139e-05,-3.341099e-05,-3.061829e-05
1.512100e+04,-1.367324e-05,-3.211848e-05,-1.661946e-05
1.512200e+04,-1.021702e-05,-2.765722e-05,-1.507338e-05
1.512300e+04,-4.236979e-06,-1.875258e-05,-1.343368e-05
1.512400e+04,4.713637e-07,-9.485443e-06,-2.112036e-06
1.512500e+04,7.003480e-06,3.048758e-06,1.018048e-05
1.512600e+04,1.109012e-05,1.369961e-05,2.560852e-05
1.512700e+04,1.457494e-05,2.338238e-05,3.424230e-05
1.512800e+04,1.706405e-05,3.177536e-05,3.752432e-05
1.512900e+04,1.747757e-05,3.666175e-05,4.752551e-05
1.513000e+04,1.653013e-05,3.883297e-05,4.520299e-05
1.513100e+04,1.349951e-05,3.695713e-05,4.318768e-05
1.513200e+04,9.519998e-06,3.202144e-05,4.259612e-05
1.513300e+04,3.091101e-06,2.231334e-05,2.866914e-05
1.513400e+04,-5.151072e-06,8.192825e-06,5.486002e-06
1.513500e+04,-1.272239e-05,-6.638124e-06,-1.241337e-05
1.513600e+04,-2.027211e-05,-2.238942e-05,-2.992240e-05
1.513700e+04,-2.738309e-05,-3.771286e-05,-4.366033e-05
1.513800e+04,-3.454921e-05,-5.185803e-05,-6.031682e-05
1.513900e+04,-3.947479e-05,-6.269574e-05,-7.767684e-05
1.514000e+04,-4.331955e-05,-7.007957e-05,-8.531174e-05
1.514100e+04,-4.397964e-05,-7.186985e-05,-8.714226e-05
1.514200e+04,-4.221811e-05,-6.858468e-05,-8.303154e-05
1.514300e+04,-3.849698e-05,-6.022625e-05,-6.944685e-05
1.514400e+04,-3.308283e-05,-4.851620e-05,-5.072608e-05
1.514500e+04,-2.575992e-05,-3.328152e-05,-3.795559e-05
1.514600e+04,-1.771278e-05,-1.674597e-05,-1.597083e-05
1.514700e+04,-1.009774e-05,-1.079643e-06,9.969913e-06
1.514800e+04,-2.996624e-06,1.361173e-05,1.987448e-05
1.514900e+04,3.284842e-06,2.591983e-05,2.874716e-05
1.515000e+04,7.322260e-06,3.331102e-05,3.991872e-05
1.515100e+04,9.622933e-06,3.711212e-05,4.071505e-05
1.515200e+04,8.749699e-06,3.486642e-05,3.780198e-05
1.515300e+04,6.385766e-06,2.852771e-05,3.677351e-05
1.515400e+04,2.162431e-06,1.808829e-05,3.088234e-05
1.515500e+04,-3.176353e-06,5.093865e-06,2.359518e-05
1.515600e+04,-9.794019e-06,-9.793878e-06,6.056395e-06
1.515700e+04,-1.839228e-05,-2.673754e-05,-2.251388e-05
1.515800e+04,-2.577164e-05,-4.138758e-05,-4.718472e-05
1.515900e+04,-3.163937e-05,-5.277340e-05,-5.056796e-05
1.516000e+04,-3.732523e-05,-6.198130e-05,-6.392381e-05
1.516100e+04,-4.035401e-05,-6.560398e-05,-7.588380e-05
1.516200e+04,-4.111312e-05,-6.476948e-05,-7.435295e-05
1.516300e+04,-4.030975e-05,-6.077171e-05,-7.116106e-05
1.516400e+04,-3.672158e-05,-5.146172e-05,-6.006817e-05
1.516500e+04,-3.313990e-05,-4.111691e-05,-5.465656e-05
1.516600e+04,-2.672271e-05,-2.695430e-05,-3.656006e-05
1.516700e+04,-2.002298e-05,-1.279005e-05,-2.582489e-05
1.516800e+04,-1.512455e-05,-1.698422e-06,-1.506569e-05
1.516900e+04,-9.095515e-06,9.291844e-06,6.952220e-06
1.517000e+04,-2.709553e-06,1.853680e-05,2.307824e-05
1.517100e+04,2.031018e-07,2.200294e-05,2.501816e-05
1.517200e+04,2.576389e-06,2.281826e-05,3.383086e-05
1.517300e+04,2.692315e-06,1.947187e-05,3.476060e-05
1.517400e+04,2.060646e-06,1.367745e-05,1.600332e-05
1.517500e+04,2.788653e-07,5.381656e-06,9.417568e-06
1.517600e+04,-2.251177e-06,-3.567028e-06,6.792007e-06
1.517700e+04,-6.253673e-06,-1.362570e-05,-3.276252e-06
1.517800e+04,-9.835495e-06,-2.204416e-05,-6.827359e-06
1.517900e+04,-1.371273e-05,-2.947164e-05,-1.355475e-05
1.518000e+04,-1.673294e-05,-3.371862e-05,-1.976183e-05
1.518100e+04,-1.936343e-05,-3.594143e-05,-3.101832e-05
1.518200e+04,-2.324350e-05,-3.787189e-05,-4.844812e-05
1.518300e+04,-2.526496e-05,-3.631688e-05,-3.751679e-05
1.518400e+04,-2.655371e-05,-3.311610e-05,-2.673903e-05
1.518500e+04,-2.671397e-05,-2.827481e-05,-3.807018e-05
1.518600e+04,-2.658720e-05,-2.378228e-05,-4.277937e-05
1.518700e+04,-2.724194e-05,-2.068318e-05,-4.003599e-05
1.518800e+04,-2.698974e-05,-1.771470e-05,-3.202401e-05
1.518900e+04,-2.845748e-05,-1.790710e-05,-2.688425e-05
1.519000e+04,-2.798736e-05,-1.736616e-05,-2.622714e-05
1.519100e+04,-2.848613e-05,-1.912008e-05,-2.444092e-05
1.519200e+04,-2.799047e-05,-2.079241e-05,-2.990062e-05
1.519300e+04,-2.613673e-05,-2.180425e-05,-3.011551e-05
1.519400e+04,-2.550292e-05,-2.467129e-05,-2.516535e-05
1.519500e+04,-2.513123e-05,-2.807021e-05,-2.932655e-05
1.519600e+04,-2.447591e-05,-3.064252e-05,-2.665590e-05
1.519700e+04,-2.240040e-05,-3.081861e-05,-2.711571e-05
1.519800e+04,-2.111757e-05,-3.078965e-05,-2.665157e-05
1.519900e+04,-1.970235e-05,-2.990241e-05,-2.506159e-05
1.520000e+04,-1.870615e-05,-2.881729e-05,-2.705895e-05
1.520100e+04,-1.557554e-05,-2.441713e-05,-1.547207e-05
1.520200e+04,-1.306685e-05,-1.962398e-05,-1.749095e-05
1.520300e+04,-1.051817e-05,-1.432833e-05,-1.430333e-05
1.520400e+04,-8.396897e-06,-9.488892e-06,-2.774813e-06
1.520500e+04,-5.951243e-06,-3.949564e-06,1.764756e-06
1.520600e+04,-4.238273e-06,8.613677e-08,-2.003448e-06
1.520700e+04,-3.098239e-06,2.885724e-06,-6.908233e-06
1.520800e+04,-1.513051e-06,5.608811e-06,-1.336499e-06
1.520900e+04,3.994287e-08,7.539518e-06,-1.409566e-06
1.521000e+04,1.529836e-06,7.983467e-06,-2.618328e-06
1.521100e+04,2.881730e-06,7.783062e-06,-1.088947e-06
1.521200e+04,3.310589e-06,5.868858e-06,-3.498575e-06
1.521300e+04,4.924835e-06,4.819345e-06,4.528225e-07
1.521400e+04,7.994774e-06,5.465994e-06,8.657504e-07
1.521500e+04,1.043819e-05,5.383761e-06,6.136695e-06
1.521600e+04,1.465059e-05,7.829622e-06,1.358389e-05
1.521700e+04,1.803457e-05,1.027566e-05,1.328286e-05
1.521800e+04,2.278527e-05,1.511292e-05,2.256372e-05
1.521900e+04,2.733588e-05,2.062904e-05,3.630264e-05
1.522000e+04,3.168116e-05,2.685091e-05,3.773601e-05
1.522100e+04,3.672348e-05,3.403521e-05,3.670599e-05
1.522200e+04,4.158252e-05,4.162553e-05,4.606493e-05
1.522300e+04,4.563256e-05,4.891318e-05,5.296541e-05
1.522400e+04,4.867295e-05,5.465084e-05,6.312473e-05
1.522500e+04,4.977211e-05,5.767607e-05,7.067585e-05
1.522600e+04,4.920685e-05,5.860119e-05,7.137311e-05
1.522700e+04,4.804850e-05,5.868589e-05,7.255785e-05
1.522800e+04,4.611660e-05,5.683661e-05,7.519285e-05
1.522900e+04,4.318310e-05,5.335669e-05,6.392463e-05
1.523000e+04,4.018140e-05,4.866595e-05,5.117257e-05
1.523100e+04,3.534187e-05,4.157345e-05,5.240904e-05
1.523200e+04,2.872931e-05,3.228175e-05,3.844074e-05
1.523300e+04,2.196940e-05,2.242084e-05,2.535249e-05
1.523400e+04,1.435538e-05,1.186675e-05,1.015420e-05
1.523500e+04,8.285225e-06,3.138755e-06,-8.794795e-06
1.523600e+04,2.153341e-06,-5.297793e-06,-1.754469e-05
1.523700e+04,-3.183308e-06,-1.243595e-05,-1.953158e-05
1.523800e+04,-6.448330e-06,-1.632799e-05,-2.413218e-05
1.523900e+04,-1.051966e-05,-2.027396e-05,-2.843037e-05
1.524000e+04,-1.165674e-05,-1.978439e-05,-2.336901e-05
1.524100e+04,-1.250479e-05,-1.881450e-05,-2.429816e-05
1.524200e+04,-1.157415e-05,-1.559062e-05,-2.247238e-05
1.524300e+04,-8.377384e-06,-1.001025e-05,-2.277289e-05
1.524400e+04,-5.176541e-06,-4.446368e-06,-1.327996e-05
1.524500e+04,-9.274048e-07,1.470237e-06,-1.242465e-06
1.524600e+04,2.244006e-06,5.704602e-06,-4.045982e-07
1.524700e+04,5.929609e-06,1.012887e-05,4.578988e-06
1.524800e+04,9.915039e-06,1.465188e-05,7.668372e-06
1.524900e+04,1.382618e-05,1.892796e-05,2.288147e-05
1.525000e+04,1.642276e-05,2.108589e-05,3.799739e-05
1.525100e+04,2.029962e-05,2.446158e-05,3.754989e-05
1.525200e+04,2.169385e-05,2.503437e-05,2.992013e-05
1.525300e+04,2.115322e-05,2.366915e-05,2.257840e-05
1.525400e+04,2.115536e-05,2.305433e-05,3.076390e-05
1.525500e+04,1.958118e-05,2.077046e-05,3.538873e-05
1.525600e+04,1.863896e-05,1.936460e-05,3.019200e-05
1.525700e+04,1.621462e-05,1.717675e-05,2.189916e-05
1.525800e+04,1.419933e-05,1.529203e-05,1.486155e-05
1.525900e+04,1.226470e-05,1.366779e-05,1.159158e-05
1.526000e+04,1.000432e-05,1.201574e-05,1.425267e-05
1.526100e+04,6.832626e-06,9.571017e-06,1.537807e-05
1.526200e+04,4.352380e-06,7.344510e-06,8.971476e-06
1.526300e+04,2.127146e-06,5.066567e-06,-4.200113e-07
1.526400e+04,-9.927866e-07,1.091749e-06,-2.823835e-06
1.526500e+04,-4.257829e-06,-3.223799e-06,-7.461134e-06
1.526600e+04,-7.683997e-06,-7.593686e-06,-1.494268e-05
1.526700e+04,-1.055994e-05,-1.162109e-05,-9.883009e-06
1.526800e+04,-1.320409e-05,-1.541348e-05,-1.896643e-05
1.526900e+04,-1.497159e-05,-1.804783e-05,-2.735821e-05
1.527000e+04,-1.608707e-05,-1.961889e-05,-2.439854e-05
1.527100e+04,-1.714516e-05,-2.107503e-05,-3.086429e-05
1.527200e+04,-1.690358e-05,-2.103287e-05,-2.899525e-05
1.527300e+04,-1.695208e-05,-2.117159e-05,-2.029031e-05
1.527400e+04,-1.673123e-05,-2.091247e-05,-2.036094e-05
1.527500e+04,-1.580297e-05,-1.916515e-05,-1.582959e-05
1.527600e+04,-1.590740e-05,-1.871504e-05,-9.170426e-06
1.527700e+04,-1.480737e-05,-1.663092e-05,-1.325607e-05
1.527800e+04,-1.273803e-05,-1.338680e-05,-1.686430e-05
1.527900e+04,-1.194052e-05,-1.179850e-05,-1.816400e-05
1.528000e+04,-1.164014e-05,-1.113500e-05,-1.844595e-05
1.528100e+04,-1.063176e-05,-9.421240e-06,-1.153734e-05
1.528200e+04,-1.022974e-05,-8.923820e-06,-1.144852e-05
1.528300e+04,-1.033498e-05,-9.366698e-06,-1.593075e-05
1.528400e+04,-8.759699e-06,-7.783093e-06,-1.151653e-05
1.528500e+04,-7.325858e-06,-6.793002e-06,-9.918799e-06
1.528600e+04,-6.820279e-06,-6.930477e-06,-1.275334e-05
1.528700e+04,-5.556101e-06,-5.736564e-06,-6.278219e-06
1.528800e+04,-4.744952e-06,-5.401048e-06,-6.377965e-06
1.528900e+04,-3.433598e-06,-4.339545e-06,-4.662097e-06
1.529000e+04,-2.294019e-06,-3.817037e-06,2.154214e-06
1.529100e+04,-4.921124e-07,-2.555079e-06,-1.784728e-06
1.529200e+04,9.720475e-07,-9.372639e-07,-1.077966e-07
1.529300e+04,2.559921e-06,5.918577e-07,1.010474e-05
1.529400e+04,3.349443e-06,1.423684e-06,1.360271e-05
1.529500e+04,3.636794e-06,2.042481e-06,3.553471e-06
1.529600e+04,5.001920e-06,4.622352e-06,-1.854549e-07
1.529700e+04,7.178969e-06,8.282901e-06,1.785684e-05
1.529800e+04,7.266180e-06,9.421368e-06,1.859645e-05
1.529900e+04,7.984861e-06,1.125647e-05,1.012461e-05
1.530000e+04,8.923923e-06,1.300821e-05,1.623221e-05
1.530100e+04,7.398507e-06,1.182048e-05,1.310878e-05
1.530200e+04,6.412649e-06,1.049591e-05,4.337156e-06
1.530300e+04,5.401853e-06,9.171529e-06,5.417928e-06
1.530400e+04,5.198891e-06,8.504722e-06,5.176453e-06
1.530500e+04,4.596693e-06,6.158960e-06,-1.353947e-06
1.530600e+04,3.084032e-06,2.966238e-06,-4.073834e-06
1.530700e+04,2.537671e-06,7.804073e-07,2.001358e-06
1.530800e+04,1.940343e-06,-1.609664e-06,2.780429e-06
1.530900e+04,1.562151e-06,-3.400479e-06,-6.824346e-06
1.531000e+04,2.989816e-06,-2.390134e-06,-3.379724e-06
1.531100e+04,3.184087e-06,-2.367566e-06,-1.907971e-06
1.531200e+04,3.926197e-06,-9.523225e-07,-4.988596e-06
1.531300e+04,4.934084e-06,1.143974e-06,5.324110e-06
1.531400e+04,5.708172e-06,3.063240e-06,1.043351e-05
1.531500e+04,7.143208e-06,6.118252e-06,1.007430e-05
1.531600e+04,7.603207e-06,8.503849e-06,1.843769e-05
1.531700e+04,7.474144e-06,1.090783e-05,2.077570e-05
1.531800e+04,7.075394e-06,1.302889e-05,1.070828e-05
1.531900e+04,6.248583e-06,1.424634e-05,1.565044e-05
1.532000e+04,3.926812e-06,1.281370e-05,2.410609e-05
1.532100e+04,2.452531e-06,1.186437e-05,1.271019e-05
1.532200e+04,1.060306e-07,8.949527e-06,4.317692e-06
1.532300e+04,-2.197592e-06,5.327568e-06,-8.080609e-08
1.532400e+04,-4.743309e-06,2.700950e-07,-1.368254e-05
1.532500e+04,-8.274022e-06,-6.579532e-06,-2.276551e-05
1.532600e+04,-1.100451e-05,-1.295964e-05,-2.275220e-05
1.532700e+04,-1.172444e-05,-1.716048e-05,-2.687129e-05
1.532800e+04,-1.193556e-05,-2.051882e-05,-3.052032e-05
1.532900e+04,-1.122911e-05,-2.214472e-05,-2.367572e-05
1.533000e+04,-9.892373e-06,-2.253494e-05,-2.192279e-05
1.533100e+04,-6.897134e-06,-1.994474e-05,-2.034041e-05
1.533200e+04,-3.156499e-06,-1.539643e-05,-1.400208e-05
1.533300e+04,1.264027e-06,-8.772775e-06,-6.097274e-06
1.533400e+04,6.918262e-06,3.677879e-08,6.454122e-06
1.533500e+04,1.269060e-05,9.638562e-06,1.146022e-05
1.533600e+04,1.928574e-05,2.108043e-05,1.714068e-05
1.533700e+04,2.334103e-05,2.958456e-05,2.714633e-05
1.533800e+04,2.749272e-05,3.760271e-05,4.370082e-05
1.533900e+04,3.118744e-05,4.434350e-05,6.159187e-05
1.534000e+04,3.195772e-05,4.654137e-05,6.191741e-05
1.534100e+04,3.184378e-05,4.691871e-05,5.501345e-05
1.534200e+04,3.011128e-05,4.425337e-05,5.703117e-05
1.534300e+04,2.770016e-05,3.933170e-05,5.233433e-05
1.534400e+04,2.316832e-05,3.149151e-05,3.926054e-05
1.534500e+04,1.620323e-05,1.985333e-05,2.806948e-05
1.534600e+04,1.036769e-05,9.440591e-06,8.477174e-06
1.534700e+04,3.538252e-06,-2.104339e-06,-9.349877e-06
1.534800e+04,-2.972730e-06,-1.289762e-05,-1.956905e-05
1.534900e+04,-8.161502e-06,-2.154589e-05,-2.961478e-05
1.535000e+04,-1.412511e-05,-2.994690e-05,-3.682286e-05
1.535100e+04,-1.787052e-05,-3.462255e-05,-3.843943e-05
1.535200e+04,-2.106335e-05,-3.704765e-05,-4.452115e-05
1.535300e+04,-2.265589e-05,-3.654689e-05,-4.078401e-05
1.535400e+04,-2.206620e-05,-3.276798e-05,-3.584015e-05
1.535500e+04,-1.948379e-05,-2.591956e-05,-3.344099e-05
1.535600e+04,-1.711405e-05,-1.868310e-05,-3.038023e-05
1.535700e+04,-1.378611e-05,-1.054637e-05,-2.593371e-05
1.535800e+04,-9.278301e-06,-1.789500e-06,-1.006409e-05
1.535900e+04,-4.838964e-06,5.910814e-06,-4.678108e-06
1.536000e+04,-6.259938e-07,1.235635e-05,-2.639089e-06
1.536100e+04,2.481160e-06,1.634781e-05,1.079880e-05
1.536200e+04,4.987308e-06,1.830451e-05,2.359223e-05
1.536300e+04,7.721242e-06,1.885499e-05,2.859947e-05
1.536400e+04,9.347448e-06,1.691824e-05,2.181684e-05
1.536500e+04,9.868192e-06,1.322362e-05,1.981008e-05
1.536600e+04,1.082182e-05,9.334333e-06,1.614181e-05
1.536700e+04,1.204549e-05,5.684723e-06,3.595167e-06
1.536800e+04,1.175437e-05,1.104528e-06,8.347603e-07
1.536900e+04,1.196016e-05,-1.782704e-06,-1.564446e-06
1.537000e+04,1.301685e-05,-2.464019e-06,2.000805e-08
1.537100e+04,1.449213e-05,-8.782423e-07,1.199454e-05
1.537200e+04,1.611229e-05,2.565763e-06,1.466206e-05
1.537300e+04,1.875980e-05,8.581999e-06,8.359045e-06
1.537400e+04,2.117002e-05,1.525046e-05,1.899184e-05
1.537500e+04,2.398018e-05,2.312960e-05,2.827652e-05
1.537600e+04,2.709438e-05,3.190695e-05,3.475837e-05
1.537700e+04,2.909009e-05,3.874029e-05,4.896060e-05
1.537800e+04,3.068102e-05,4.455612e-05,4.738930e-05
1.537900e+04,3.109689e-05,4.766496e-05,3.835987e-05
1.538000e+04,3.026915e-05,4.765526e-05,3.552316e-05
1.538100e+04,2.816191e-05,4.461627e-05,4.123181e-05
1.538200e+04,2.498210e-05,3.866820e-05,4.160879e-05
1.538300e+04,2.124318e-05,3.077266e-05,3.146473e-05
1.538400e+04,1.807807e-05,2.260524e-05,2.337477e-05
1.538500e+04,1.551174e-05,1.476463e-05,1.183934e-05
1.538600e+04,1.361036e-05,7.832805e-06,1.777560e-06
1.538700e+04,1.191284e-05,1.297508e-06,3.866257e-06
1.538800e+04,9.733387e-06,-4.966887e-06,1.269864e-06
1.538900e+04,9.020557e-06,-8.091280e-06,-1.092416e-05
1.539000e+04,8.413523e-06,-9.241922e-06,-1.418370e-05
1.539100e+04,1.009413e-05,-6.323522e-06,2.389434e-06
1.539200e+04,1.191844e-05,-1.534461e-06,4.458700e-06
1.539300e+04,1.502354e-05,6.292016e-06,3.388085e-06
1.539400e+04,1.789267e-05,1.467867e-05,2.075343e-05
1.539500e+04,2.252398e-05,2.527924e-05,2.789612e-05
1.539600e+04,2.513651e-05,3.346065e-05,3.762039e-05
1.539700e+04,2.610060e-05,3.905298e-05,5.056261e-05
1.539800e+04,2.631635e-05,4.260913e-05,4.805933e-05
1.539900e+04,2.426350e-05,4.219133e-05,4.250396e-05
1.540000e+04,2.172641e-05,3.981513e-05,4.650889e-05
1.540100e+04,1.814094e-05,3.381571e-05,3.969195e-05
1.540200e+04,1.236058e-05,2.414390e-05,1.599944e-05
1.540300e+04,6.011480e-06,1.233069e-05,7.012312e-06
1.540400e+04,5.510841e-07,9.459361e-07,4.006695e-06
1.540500e+04,-5.948901e-06,-1.168364e-05,-1.381727e-05
1.540600e+04,-1.282506e-05,-2.451936e-05,-3.463361e-05
1.540700e+04,-1.665475e-05,-3.321320e-05,-4.415844e-05
1.540800e+04,-2.075444e-05,-4.039387e-05,-4.194092e-05
1.540900e+04,-2.181832e-05,-4.257919e-05,-4.768900e-05
1.541000e+04,-2.190169e-05,-4.222358e-05,-5.932921e-05
1.541100e+04,-1.982904e-05,-3.785797e-05,-4.813007e-05
1.541200e+04,-1.544623e-05,-2.898221e-05,-3.201588e-05
1.541300e+04,-8.966518e-06,-1.711268e-05,-2.624192e-05
1.541400e+04,-2.227731e-06,-4.331640e-06,-2.246370e-05
1.541500e+04,5.695832e-06,9.577274e-06,-5.586360e-06
1.541600e+04,1.344508e-05,2.273658e-05,2.192620e-05
1.541700e+04,2.226097e-05,3.593918e-05,4.040585e-05
1.541800e+04,3.020431e-05,4.690574e-05,5.126103e-05
1.541900e+04,3.485132e-05,5.208593e-05,5.842099e-05
1.542000e+04,3.835261e-05,5.464536e-05,6.345843e-05
1.542100e+04,4.116222e-05,5.517505e-05,7.104664e-05
1.542200e+04,4.241816e-05,5.258618e-05,6.170903e-05
1.542300e+04,4.259506e-05,4.842364e-05,5.093480e-05
1.542400e+04,4.064680e-05,4.162185e-05,5.162797e-05
1.542500e+04,3.888253e-05,3.546241e-05,4.807170e-05
1.542600e+04,3.683790e-05,2.964175e-05,4.224957e-05
1.542700e+04,3.420944e-05,2.470375e-05,3.751125e-05
1.542800e+04,3.058555e-05,1.998169e-05,3.265451e-05
1.542900e+04,2.717556e-05,1.716387e-05,3.041986e-05
1.543000e+04,2.495072e-05,1.674308e-05,2.285080e-05
1.543100e+04,2.236073e-05,1.689363e-05,1.934622e-05
1.543200e+04,1.990514e-05,1.791466e-05,1.840922e-05
1.543300e+04,1.948119e-05,2.144275e-05,1.964138e-05
1.543400e+04,1.665171e-05,2.212924e-05,1.780501e-05
1.543500e+04,1.420734e-05,2.236231e-05,1.813049e-05
1.543600e+04,1.076875e-05,2.071662e-05,1.441193e-05
1.543700e+04,7.228033e-06,1.766388e-05,1.589562e-05
1.543800e+04,4.701892e-06,1.419802e-05,9.786883e-06
1.543900e+04,1.415733e-06,8.935634e-06,-7.004159e-06
1.544000e+04,-8.814231e-07,4.240516e-06,-8.788277e-06
1.544100e+04,-2.902629e-06,-1.375466e-06,-1.084942e-05
1.544200e+04,-3.718200e-06,-5.539391e-06,-1.385369e-05
1.544300e+04,-5.657195e-06,-1.089359e-05,-1.293975e-05
1.544400e+04,-6.321017e-06,-1.425160e-05,-1.540390e-05
1.544500e+04,-6.049477e-06,-1.601238e-05,-1.264143e-05
1.544600e+04,-5.337856e-06,-1.661675e-05,-4.702029e-06
1.544700e+04,-3.965547e-06,-1.523935e-05,-7.461774e-06
1.544800e+04,-1.974821e-06,-1.206393e-05,-9.024283e-06
1.544900e+04,-3.655233e-07,-8.455958e-06,-1.446549e-05
1.545000e+04,1.942874e-06,-3.360238e-06,-1.164796e-05
1.545100e+04,5.389787e-06,3.787581e-06,-1.581849e-06
1.545200e+04,8.491447e-06,1.033461e-05,2.141236e-06
1.545300e+04,1.038007e-05,1.565337e-05,1.409757e-05
1.545400e+04,1.377559e-05,2.152687e-05,2.884841e-05
1.545500e+04,1.624892e-05,2.570113e-05,3.388232e-05
1.545600e+04,1.668760e-05,2.672049e-05,3.579645e-05
1.545700e+04,1.795292e-05,2.758128e-05,2.793317e-05
1.545800e+04,1.866305e-05,2.706580e-05,2.195501e-05
1.545900e+04,1.763228e-05,2.410860e-05,1.778118e-05
1.546000e+04,1.766881e-05,2.142125e-05,1.887998e-05
1.546100e+04,1.681823e-05,1.769026e-05,2.343121e-05
1.546200e+04,1.449195e-05,1.226203e-05,1.530728e-05
1.546300e+04,1.369795e-05,8.719846e-06,3.255505e-06
1.546400e+04,1.403644e-05,7.343190e-06,8.521156e-06
1.546500e+04,1.338352e-05,5.873548e-06,1.386544e-05
1.546600e+04,1.318835e-05,5.776269e-06,5.705397e-06
1.546700e+04,1.444231e-05,8.553969e-06,3.933232e-06
1.546800e+04,1.655152e-05,1.296644e-05,1.132455e-05
1.546900e+04,1.874499e-05,1.762315e-05,2.220985e-05
1.547000e+04,2.258280e-05,2.418681e-05,2.762924e-05
1.547100e+04,2.413551e-05,2.812419e-05,2.548797e-05
1.547200e+04,2.671292e-05,3.267716e-05,3.253483e-05
1.547300e+04,2.788055e-05,3.547660e-05,4.238355e-05
1.547400e+04,2.850695e-05,3.667657e-05,4.095813e-05
1.547500e+04,2.831289e-05,3.636380e-05,4.263848e-05
1.547600e+04,2.721418e-05,3.447432e-05,5.000998e-05
1.547700e+04,2.587259e-05,3.149932e-05,4.381218e-05
1.547800e+04,2.266919e-05,2.613479e-05,2.394282e-05
1.547900e+04,1.942988e-05,2.060921e-05,1.724344e-05
1.548000e+04,1.579922e-05,1.473589e-05,1.978963e-05
1.548100e+04,1.173194e-05,8.595295e-06,1.219220e-05
1.548200e+04,6.880379e-06,2.207318e-06,-1.566359e-06
1.548300e+04,3.940011e-06,-1.776180e-06,1.589309e-08
1.548400e+04,1.450636e-06,-4.065552e-06,2.811610e-06
1.548500e+04,-4.487077e-07,-5.383104e-06,-5.084348e-06
1.548600e+04,-3.174835e-06,-7.478097e-06,-1.520590e-05
1.548700e+04,-3.224842e-06,-5.892669e-06,-1.188229e-05
1.548800e+04,-4.898359e-06,-6.052641e-06,-1.017285e-05
1.548900e+04,-5.317208e-06,-4.778149e-06,-1.622685e-05
1.549000e+04,-6.489487e-06,-4.767211e-06,-1.345761e-05
1.549100e+04,-5.717926e-06,-3.043253e-06,-9.514390e-06
1.549200e+04,-5.535886e-06,-2.262873e-06,-6.930254e-06
1.549300e+04,-4.241170e-06,-6.230237e-07,-6.215302e-06
1.549400e+04,-5.451767e-06,-2.541145e-06,-1.044461e-05
1.549500e+04,-4.614675e-06,-2.516245e-06,-6.429951e-06
1.549600e+04,-3.664627e-06,-2.814276e-06,-1.957924e-06
1.549700e+04,-3.476685e-06,-4.395524e-06,-1.983615e-06
1.549800e+04,-3.211880e-06,-5.859019e-06,-3.163151e-06
1.549900e+04,-3.540020e-06,-7.716013e-06,-7.782363e-06
1.550000e+04,-2.993418e-06,-7.697646e-06,-9.465868e-06
1.550100e+04,-2.104309e-06,-6.908518e-06,-9.020504e-07
1.550200e+04,-1.560261e-06,-5.881956e-06,-3.470891e-06
1.550300e+04,-5.620039e-07,-3.505119e-06,-5.603013e-07
1.550400e+04,1.095559e-06,1.716331e-07,4.435235e-06
1.550500e+04,2.720485e-06,3.937700e-06,4.618669e-06
1.550600e+04,4.067852e-06,7.359241e-06,9.907369e-06
1.550700e+04,5.293183e-06,1.031161e-05,9.089323e-06
1.550800e+04,5.441161e-06,1.175835e-05,7.837588e-06
1.550900e+04,4.829229e-06,1.178015e-05,9.303050e-06
1.551000e+04,5.196905e-06,1.182703e-05,9.012682e-06
1.551100e+04,4.422957e-06,9.707138e-06,3.208624e-06
1.551200e+04,3.593993e-06,6.678729e-06,3.455587e-07
1.551300e+04,2.579216e-06,2.866475e-06,-1.642921e-06
1.551400e+04,1.770455e-06,-8.558429e-07,-4.166498e-06
1.551500e+04,2.381605e-06,-3.033099e-06,-3.150323e-06
1.551600e+04,3.954194e-06,-4.129366e-06,-1.591537e-06
1.551700e+04,4.738833e-06,-5.339951e-06,-8.135393e-06
1.551800e+04,7.338101e-06,-3.448950e-06,-9.078020e-06
1.551900e+04,9.388968e-06,-1.344944e-06,9.791158e-07
1.552000e+04,1.322386e-05,3.985875e-06,1.019018e-05
1.552100e+04,1.659024e-05,1.015726e-05,1.463364e-05
1.552200e+04,2.077077e-05,1.796331e-05,1.925491e-05
1.552300e+04,2.420247e-05,2.545386e-05,2.822642e-05
1.552400e+04,2.885981e-05,3.454445e-05,4.107779e-05
1.552500e+04,3.193367e-05,4.142068e-05,4.805664e-05
1.552600e+04,3.447842e-05,4.672529e-05,5.305077e-05
1.552700e+04,3.651782e-05,5.137496e-05,6.258915e-05
1.552800e+04,3.670403e-05,5.254103e-05,6.417864e-05
1.552900e+04,3.580665e-05,5.092939e-05,5.926682e-05
1.553000e+04,3.405065e-05,4.709631e-05,4.543346e-05
1.553100e+04,3.182287e-05,4.140700e-05,3.419604e-05
1.553200e+04,3.008697e-05,3.543714e-05,3.656793e-05
1.553300e+04,2.684911e-05,2.731869e-05,2.746060e-05
1.553400e+04,2.317834e-05,1.907244e-05,1.908559e-05
1.553500e+04,2.104575e-05,1.295097e-05,1.613005e-05
1.553600e+04,1.929093e-05,7.957859e-06,9.712025e-06
1.553700e+04,1.697946e-05,3.588306e-06,2.511676e-06
1.553800e+04,1.667308e-05,2.699906e-06,6.114328e-07
1.553900e+04,1.736534e-05,4.699695e-06,5.248087e-06
1.554000e+04,1.759747e-05,7.324554e-06,9.811429e-06
1.554100e+04,1.776606e-05,1.131726e-05,1.421467e-05
1.554200e+04,1.921357e-05,1.771372e-05,2.415728e-05
1.554300e+04,2.141999e-05,2.510209e-05,3.494877e-05
1.554400e+04,2.242391e-05,3.087793e-05,3.111584e-05
1.554500e+04,2.244465e-05,3.473794e-05,3.456784e-05
1.554600e+04,2.172453e-05,3.655819e-05,4.102318e-05
1.554700e+04,2.078195e-05,3.674098e-05,3.506410e-05
1.554800e+04,1.867736e-05,3.372133e-05,2.658863e-05
1.554900e+04,1.657315e-05,2.931398e-05,2.595235e-05
1.555000e+04,1.367994e-05,2.241697e-05,1.960479e-05
1.555100e+04,1.041897e-05,1.476940e-05,1.290874e-05
1.555200e+04,6.213787e-06,5.408459e-06,1.096565e-05
1.555300e+04,2.448316e-06,-3.363162e-06,-9.660800e-07
1.555400e+04,-2.640173e-06,-1.301334e-05,-1.705868e-05
1.555500e+04,-5.152825e-06,-1.894569e-05,-2.625375e-05
1.555600e+04,-4.910095e-06,-2.077772e-05,-3.009066e-05
1.555700e+04,-4.969588e-06,-2.164995e-05,-2.784732e-05
1.555800e+04,-3.090759e-06,-1.855478e-05,-2.505529e-05
1.555900e+04,-1.135553e-07,-1.297118e-05,-2.316605e-05
1.556000e+04,4.168248e-06,-4.993814e-06,-1.645121e-05
1.556100e+04,9.093609e-06,4.259009e-06,-1.997765e-06
1.556200e+04,1.467466e-05,1.482301e-05,1.245278e-05
1.556300e+04,2.204414e-05,2.710318e-05,1.529475e-05
1.556400e+04,2.860433e-05,3.786944e-05,2.723405e-05
1.556500e+04,3.656409e-05,4.950234e-05,5.373574e-05
1.556600e+04,4.409051e-05,5.930336e-05,6.705602e-05
1.556700e+04,5.081808e-05,6.671228e-05,7.521137e-05
1.556800e+04,5.525477e-05,6.997244e-05,8.293753e-05
1.556900e+04,5.969250e-05,7.227762e-05,8.313908e-05
1.557000e+04,6.173414e-05,7.157820e-05,8.124963e-05
1.557100e+04,6.266767e-05,6.890115e-05,8.058237e-05
1.557200e+04,6.125424e-05,6.349985e-05,7.498709e-05
1.557300e+04,5.835542e-05,5.660923e-05,7.692379e-05
1.557400e+04,5.488315e-05,5.042067e-05,7.998543e-05
1.557500e+04,5.085940e-05,4.441144e-05,6.174328e-05
1.557600e+04,4.732061e-05,3.993051e-05,5.105090e-05
1.557700e+04,4.249592e-05,3.549970e-05,4.496296e-05
1.557800e+04,3.631019e-05,3.036356e-05,3.055951e-05
1.557900e+04,3.112826e-05,2.743880e-05,2.990895e-05
1.558000e+04,2.505315e-05,2.403257e-05,3.163094e-05
1.558100e+04,1.908621e-05,2.089545e-05,2.903561e-05
1.558200e+04,1.242245e-05,1.704605e-05,1.816619e-05
1.558300e+04,5.624433e-06,1.255909e-05,7.310772e-06
1.558400e+04,-2.985122e-07,7.693501e-06,-1.756923e-07
1.558500e+04,-6.537079e-06,1.824232e-06,-7.992264e-06
1.558600e+04,-1.190127e-05,-4.109802e-06,-2.111704e-05
1.558700e+04,-1.760476e-05,-1.171569e-05,-3.074630e-05
1.558800e+04,-2.197297e-05,-1.869952e-05,-2.158177e-05
1.558900e+04,-2.722522e-05,-2.718103e-05,-2.872042e-05
1.559000e+04,-3.208524e-05,-3.545097e-05,-4.827195e-05
1.559100e+04,-3.491815e-05,-4.177068e-05,-5.307898e-05
1.559200e+04,-3.763390e-05,-4.748344e-05,-4.940454e-05
1.559300e+04,-3.896052e-05,-5.140009e-05,-5.584206e-05
1.559400e+04,-3.802311e-05,-5.173273e-05,-5.743849e-05
1.559500e+04,-3.773088e-05,-5.142016e-05,-5.327097e-05
1.559600e+04,-3.524790e-05,-4.729932e-05,-5.690620e-05
1.559700e+04,-3.170633e-05,-4.164627e-05,-4.973105e-05
1.559800e+04,-2.720893e-05,-3.394450e-05,-3.889590e-05
1.559900e+04,-2.230335e-05,-2.505750e-05,-3.192250e-05
1.560000e+04,-1.506945e-05,-1.363135e-05,-2.363927e-05
1.560100e+04,-9.672195e-06,-4.644297e-06,-1.022978e-05
1.560200e+04,-4.147987e-06,3.995974e-06,3.859370e-06
1.560300e+04,4.962776e-07,1.030039e-05,7.972441e-06
1.560400e+04,4.844774e-06,1.554371e-05,1.794752e-05
1.560500e+04,8.597041e-06,1.920492e-05,2.692313e-05
1.560600e+04,1.037469e-05,1.930335e-05,2.244283e-05
1.560700e+04,1.065845e-05,1.701211e-05,1.448530e-05
1.560800e+04,1.104737e-05,1.434593e-05,1.426440e-05
1.560900e+04,1.040806e-05,1.038687e-05,1.565650e-05
1.561000e+04,1.012036e-05,6.980790e-06,1.921075e-05
1.561100e+04,9.612643e-06,3.973883e-06,2.145756e-05
1.561200e+04,8.643194e-06,1.381821e-06,1.805985e-05
1.561300e+04,7.663763e-06,-3.348974e-07,1.172952e-05
1.561400e+04,6.981380e-06,-5.361440e-07,5.081329e-06
1.561500e+04,6.203057e-06,1.802728e-07,-1.283098e-06
1.561600e+04,6.285594e-06,2.803465e-06,1.962295e-06
1.561700e+04,7.076922e-06,6.875667e-06,1.822601e-05
1.561800e+04,4.737478e-06,7.685791e-06,1.414609e-05
1.561900e+04,3.158830e-06,9.480977e-06,6.541475e-06
1.562000e+04,7.898318e-07,9.329884e-06,5.023772e-06
1.562100e+04,-2.682899e-06,7.207073e-06,5.727619e-07
1.562200e+04,-4.962391e-06,5.286966e-06,-1.688785e-07
1.562300e+04,-8.007845e-06,1.461717e-06,-1.145344e-05
1.562400e+04,-1.238932e-05,-4.729808e-06,-1.256459e-05
1.562500e+04,-1.434196e-05,-8.887313e-06,-8.730465e-06
1.562600e+04,-1.813083e-05,-1.591938e-05,-1.626195e-05
1.562700e+04,-2.212290e-05,-2.387158e-05,-2.226260e-05
1.562800e+04,-2.539430e-05,-3.071975e-05,-3.098349e-05
1.562900e+04,-2.924925e-05,-3.798517e-05,-3.982821e-05
1.563000e+04,-3.220111e-05,-4.344702e-05,-3.978299e-05
1.563100e+04,-3.454509e-05,-4.719340e-05,-4.580393e-05
1.563200e+04,-3.533927e-05,-4.810021e-05,-4.880215e-05
1.563300e+04,-3.560858e-05,-4.753141e-05,-5.148707e-05
1.563400e+04,-3.522315e-05,-4.469785e-05,-5.546598e-05
1.563500e+04,-3.345825e-05,-3.964568e-05,-4.851920e-05
1.563600e+04,-3.106143e-05,-3.342414e-05,-3.789039e-05
1.563700e+04,-2.716710e-05,-2.515996e-05,-3.201681e-05
1.563800e+04,-2.435968e-05,-1.856250e-05,-3.174385e-05
1.563900e+04,-1.998989e-05,-1.113255e-05,-1.396199e-05
1.564000e+04,-1.560233e-05,-4.803574e-06,-1.586725e-06
1.564100e+04,-1.071934e-05,8.732842e-07,3.019596e-07
1.564200e+04,-6.622923e-06,4.093343e-06,-1.993393e-06
1.564300e+04,-2.886450e-06,5.639229e-06,-9.912479e-06
1.564400e+04,1.892397e-06,7.443692e-06,-2.450678e-06
1.564500e+04,6.442261e-06,8.559434e-06,1.771527e-06
1.564600e+04,1.050021e-05,9.498883e-06,7.697816e-06
1.564700e+04,1.439482e-05,1.004124e-05,2.315151e-05
1.564800e+04,1.662660e-05,9.298672e-06,2.430042e-05
1.564900e+04,1.966259e-05,1.065277e-05,2.471580e-05
1.565000e+04,2.261790e-05,1.308670e-05,2.317004e-05
1.565100e+04,2.475887e-05,1.618681e-05,2.428540e-05
1.565200e+04,2.590591e-05,1.913508e-05,3.321226e-05
1.565300e+04,2.567340e-05,2.174105e-05,3.832970e-05
1.565400e+04,2.532156e-05,2.497510e-05,4.837795e-05
1.565500e+04,2.448252e-05,2.790934e-05,5.209788e-05
1.565600e+04,2.179107e-05,2.911478e-05,4.033334e-05
1.565700e+04,1.848990e-05,2.902124e-05,3.994662e-05
1.565800e+04,1.420262e-05,2.696869e-05,3.134271e-05
1.565900e+04,8.993794e-06,2.286782e-05,1.466630e-05
1.566000e+04,2.301311e-06,1.553631e-05,3.735899e-06
1.566100e+04,-4.353986e-06,6.852868e-06,-7.704570e-06
1.566200e+04,-1.168511e-05,-4.020229e-06,-1.305805e-05
1.566300e+04,-1.848856e-05,-1.524761e-05,-1.891368e-05
1.566400e+04,-2.436110e-05,-2.589596e-05,-3.738277e-05
1.566500e+04,-2.881691e-05,-3.522933e-05,-4.324498e-05
1.566600e+04,-3.269871e-05,-4.378515e-05,-5.083464e-05
1.566700e+04,-3.558258e-05,-5.038329e-05,-6.847837e-05
1.566800e+04,-3.648988e-05,-5.324514e-05,-7.378936e-05
1.566900e+04,-3.640850e-05,-5.411415e-05,-6.266960e-05
1.567000e+04,-3.419295e-05,-5.103531e-05,-5.150787e-05
1.567100e+04,-3.052781e-05,-4.456123e-05,-5.037351e-05
1.567200e+04,-2.792391e-05,-3.833013e-05,-4.198575e-05
1.567300e+04,-2.453959e-05,-3.009947e-05,-2.343808e-05
1.567400e+04,-2.146163e-05,-2.167716e-05,-8.390494e-06
1.567500e+04,-1.791478e-05,-1.325632e-05,-1.123204e-05
1.567600e+04,-1.551652e-05,-6.406464e-06,-6.306489e-06
1.567700e+04,-1.492180e-05,-2.241430e-06,8.562426e-06
1.567800e+04,-1.582026e-05,-1.354683e-06,4.054418e-06
1.567900e+04,-1.736149e-05,-2.589252e-06,-7.607446e-07
1.568000e+04,-2.111744e-05,-7.590426e-06,-9.468936e-06
1.568100e+04,-2.480073e-05,-1.372481e-05,-2.068896e-05
1.568200e+04,-2.690052e-05,-1.931877e-05,-2.407094e-05
1.568300e+04,-3.149108e-05,-2.806088e-05,-3.576163e-05
1.568400e+04,-3.396121e-05,-3.504775e-05,-4.717866e-05
1.568500e+04,-3.621618e-05,-4.182595e-05,-5.148838e-05
1.568600e+04,-3.743174e-05,-4.666332e-05,-5.127035e-05
1.568700e+04,-3.778415e-05,-5.022020e-05,-6.327490e-05
1.568800e+04,-3.698191e-05,-5.188023e-05,-6.063961e-05
1.568900e+04,-3.454207e-05,-5.041848e-05,-5.726478e-05
1.569000e+04,-3.098520e-05,-4.693238e-05,-6.307640e-05
1.569100e+04,-2.567117e-05,-4.011168e-05,-4.834778e-05
1.569200e+04,-1.914750e-05,-3.070852e-05,-3.752939e-05
1.569300e+04,-1.243531e-05,-2.035360e-05,-2.610472e-05
1.569400e+04,-5.828883e-06,-9.520109e-06,-7.324490e-06
1.569500e+04,2.150234e-06,3.297756e-06,3.952919e-06
1.569600e+04,1.039161e-05,1.664865e-05,2.151015e-05
1.569700e+04,1.654915e-05,2.709877e-05,3.686002e-05
1.569800e+04,2.190001e-05,3.585809e-05,5.051575e-05
1.569900e+04,2.461036e-05,4.025090e-05,5.437975e-05
1.570000e+04,2.692023e-05,4.316857e-05,5.886673e-05
1.570100e+04,2.873159e-05,4.450341e-05,5.897498e-05
1.570200e+04,2.913712e-05,4.299287e-05,4.628112e-05
1.570300e+04,2.743900e-05,3.776352e-05,4.257640e-05
1.570400e+04,2.363581e-05,2.978664e-05,4.441165e-05
1.570500e+04,1.867281e-05,2.037835e-05,2.928687e-05
1.570600e+04,1.311078e-05,1.052450e-05,8.294417e-06
1.570700e+04,7.999703e-06,1.711831e-06,-1.451214e-06
1.570800e+04,3.660203e-06,-5.475303e-06,-3.229947e-06
1.570900e+04,1.324445e-06,-9.698936e-06,-7.090828e-06
1.571000e+04,-7.394467e-07,-1.257043e-05,-2.067501e-05
1.571100e+04,-1.538875e-06,-1.288907e-05,-2.569077e-05
1.571200e+04,-1.790286e-06,-1.168527e-05,-2.455132e-05
1.571300e+04,-2.122898e-07,-7.950436e-06,-1.656249e-05
1.571400e+04,1.126438e-06,-4.052863e-06,-1.243895e-05
1.571500e+04,2.943802e-06,6.752025e-07,-7.272969e-06
1.571600e+04,5.512419e-06,6.302947e-06,1.008890e-05
1.571700e+04,8.392480e-06,1.196054e-05,2.295678e-05
1.571800e+04,1.091463e-05,1.705114e-05,1.952631e-05
1.571900e+04,1.355024e-05,2.158157e-05,2.227823e-05
1.572000e+04,1.523831e-05,2.440968e-05,3.566140e-05
1.572100e+04,1.545041e-05,2.492990e-05,4.142564e-05
1.572200e+04,1.459673e-05,2.394962e-05,2.972020e-05
1.572300e+04,1.309585e-05,2.192489e-05,1.979816e-05
1.572400e+04,1.137692e-05,1.898670e-05,2.153761e-05
1.572500e+04,7.578639e-06,1.348584e-05,2.310810e-05
1.572600e+04,2.175040e-06,5.517387e-06,1.805131e-05
1.572700e+04,-3.811021e-06,-2.979122e-06,6.381662e-06
1.572800e+04,-7.910565e-06,-9.276967e-06,-4.960504e-06
1.572900e+04,-1.377421e-05,-1.771152e-05,-1.194566e-05
1.573000e+04,-1.988989e-05,-2.578865e-05,-3.103526e-05
1.573100e+04,-2.419147e-05,-3.123429e-05,-4.516988e-05
1.573200e+04,-2.785946e-05,-3.544985e-05,-4.868768e-05
1.573300e+04,-3.107870e-05,-3.881103e-05,-4.857626e-05
1.573400e+04,-3.402623e-05,-4.175422e-05,-5.444268e-05
1.573500e+04,-3.564853e-05,-4.263724e-05,-5.872349e-05
1.573600e+04,-3.567759e-05,-4.141079e-05,-5.839084e-05
1.573700e+04,-3.642029e-05,-4.064545e-05,-5.900662e-05
1.573800e+04,-3.515975e-05,-3.736876e-05,-4.708243e-05
1.573900e+04,-3.346586e-05,-3.415636e-05,-3.954996e-05
1.574000e+04,-2.965112e-05,-2.829103e-05,-3.240008e-05
1.574100e+04,-2.570619e-05,-2.273266e-05,-2.489073e-05
1.574200e+04,-2.089267e-05,-1.607578e-05,-1.287226e-05
1.574300e+04,-1.635965e-05,-1.048815e-05,-6.075486e-06
1.574400e+04,-1.190781e-05,-5.437179e-06,-6.190771e-06
1.574500e+04,-8.146303e-06,-1.735700e-06,-7.574407e-06
1.574600e+04,-5.449267e-06,-5.962644e-08,-5.959202e-06
1.574700e+04,-1.814757e-06,2.286234e-06,9.400071e-07
1.574800e+04,1.641323e-06,4.073554e-06,6.841038e-06
1.574900e+04,2.502527e-06,2.825295e-06,5.627709e-06
1.575000e+04,5.255729e-06,3.869989e-06,6.801382e-06
1.575100e+04,8.172930e-06,5.193634e-06,9.742503e-06
1.575200e+04,1.025615e-05,5.722492e-06,9.118867e-06
1.575300e+04,1.275724e-05,7.231847e-06,8.379326e-06
1.575400e+04,1.523909e-05,8.881001e-06,1.434348e-05
1.575500e+04,1.809899e-05,1.170168e-05,2.134956e-05
1.575600e+04,2.100021e-05,1.529130e-05,1.933499e-05
1.575700e+04,2.283050e-05,1.823002e-05,1.724065e-05
1.575800e+04,2.487643e-05,2.176163e-05,1.290878e-05
1.575900e+04,2.667707e-05,2.553042e-05,1.384378e-05
1.576000e+04,2.827005e-05,2.924578e-05,2.534340e-05
1.576100e+04,3.108360e-05,3.451321e-05,3.626109e-05
1.576200e+04,3.285961e-05,3.840518e-05,4.488461e-05
1.576300e+04,3.466207e-05,4.178213e-05,5.139271e-05
1.576400e+04,3.495433e-05,4.294869e-05,5.172816e-05
1.576500e+04,3.380059e-05,4.156068e-05,5.173493e-05
1.576600e+04,3.211263e-05,3.927319e-05,4.959446e-05
1.576700e+04,3.003092e-05,3.600302e-05,4.361766e-05
1.576800e+04,2.696623e-05,3.108955e-05,3.328205e-05
1.576900e+04,2.358771e-05,2.541220e-05,3.155561e-05
1.577000e+04,2.099498e-05,2.094700e-05,3.036422e-05
1.577100e+04,1.793639e-05,1.593911e-05,1.821201e-05
1.577200e+04,1.484497e-05,1.120866e-05,5.463325e-06
1.577300e+04,1.187741e-05,6.602750e-06,-6.817734e-06
1.577400e+04,8.600849e-06,2.095426e-06,-6.868466e-06
1.577500e+04,5.944775e-06,-1.076950e-06,-2.675400e-06
1.577600e+04,5.009864e-06,-1.392218e-06,-1.542551e-06
1.577700e+04,6.609117e-06,1.527383e-06,4.395083e-07
1.577800e+04,7.805132e-06,4.260921e-06,1.090253e-06
1.577900e+04,7.990233e-06,6.143040e-06,3.559089e-06
1.578000e+04,8.979868e-06,8.876804e-06,7.622333e-06
1.578100e+04,9.834582e-06,1.115892e-05,7.801532e-06
1.578200e+04,1.244141e-05,1.559388e-05,7.645605e-06
1.578300e+04,1.605760e-05,2.062137e-05,1.373447e-05
1.578400e+04,1.863061e-05,2.405752e-05,2.545433e-05
1.578500e+04,2.077904e-05,2.667291e-05,3.557704e-05
1.578600e+04,2.191209e-05,2.764976e-05,3.264523e-05
1.578700e+04,2.133754e-05,2.584191e-05,3.353250e-05
1.578800e+04,2.065030e-05,2.391764e-05,2.980486e-05
1.578900e+04,1.944092e-05,2.137814e-05,2.563901e-05
1.579000e+04,1.770597e-05,1.813514e-05,3.276538e-05
1.579100e+04,1.427242e-05,1.322807e-05,2.534430e-05
1.579200e+04,9.775059e-06,7.346149e-06,1.591569e-05
1.579300e+04,5.998308e-06,2.739881e-06,7.110604e-06
1.579400e+04,2.405156e-06,-1.275450e-06,-5.686926e-06
1.579500e+04,-1.625908e-06,-5.577855e-06,-1.295740e-05
1.579600e+04,-5.102432e-06,-8.695666e-06,-2.004493e-05
1.579700e+04,-7.667610e-06,-1.050079e-05,-1.851714e-05
1.579800e+04,-9.939512e-06,-1.196944e-05,-1.216394e-05
1.579900e+04,-1.105940e-05,-1.182029e-05,-5.927218e-06
1.580000e+04,-1.296812e-05,-1.297270e-05,-7.664116e-06
1.580100e+04,-1.465928e-05,-1.436533e-05,-2.137909e-05
1.580200e+04,-1.674373e-05,-1.650059e-05,-2.876041e-05
1.580300e+04,-1.815431e-05,-1.796595e-05,-3.695210e-05
1.580400e+04,-1.976708e-05,-1.998434e-05,-3.298857e-05
1.580500e+04,-2.011966e-05,-2.058426e-05,-2.270389e-05
1.580600e+04,-2.083519e-05,-2.197173e-05,-2.707913e-05
1.580700e+04,-1.953360e-05,-2.075498e-05,-2.565936e-05
1.580800e+04,-1.784896e-05,-1.906657e-05,-1.747423e-05
1.580900e+04,-1.499838e-05,-1.590508e-05,-8.822116e-06
1.581000e+04,-1.317687e-05,-1.377681e-05,-1.160775e-05
1.581100e+04,-9.782755e-06,-1.000633e-05,-1.271536e-05
1.581200e+04,-7.709088e-06,-7.448279e-06,-1.081090e-05
1.581300e+04,-5.049167e-06,-4.679521e-06,-6.409659e-06
1.581400e+04,-3.527751e-06,-2.574997e-06,-4.880698e-06
1.581500e+04,-1.580105e-06,-2.610264e-07,1.402200e-06
1.581600e+04,4.687244e-07,2.225427e-06,1.066071e-05
1.581700e+04,1.646005e-06,3.650470e-06,1.217075e-05
1.581800e+04,3.270993e-06,5.345500e-06,3.636932e-06
1.581900e+04,3.067987e-06,5.048157e-06,1.818646e-06
1.582000e+04,2.949648e-06,4.500800e-06,9.947568e-06
1.582100e+04,1.812808e-06,2.856594e-06,4.997117e-06
1.582200e+04,1.614592e-06,2.152212e-06,3.001052e-06
1.582300e+04,1.004852e-06,9.859900e-07,1.988258e-06
1.582400e+04,1.198333e-06,4.941260e-07,-3.412585e-06
1.582500e+04,-5.072784e-07,-2.069157e-06,-4.617629e-06
1.582600e+04,-8.029725e-07,-2.769880e-06,-2.941819e-06
1.582700e+04,-1.825872e-06,-4.423503e-06,-2.428521e-06
1.582800e+04,-1.317710e-06,-3.973724e-06,2.387118e-06
1.582900e+04,-9.494176e-07,-3.523396e-06,-5.274998e-06
1.583000e+04,-9.181672e-07,-3.053348e-06,-4.992765e-06
1.583100e+04,-2.674740e-07,-1.465644e-06,4.681919e-06
1.583200e+04,9.709147e-08,1.282520e-08,-1.913842e-06
1.583300e+04,1.411719e-06,2.406991e-06,-7.681795e-06
1.583400e+04,1.478816e-06,3.255997e-06,-1.640892e-07
1.583500e+04,1.659352e-06,4.178091e-06,8.264695e-06
1.583600e+04,2.896949e-06,6.346574e-06,9.481118e-06
1.583700e+04,3.396746e-06,6.822417e-06,1.020462e-05
1.583800e+04,3.867889e-06,6.570677e-06,6.970067e-06
1.583900e+04,4.624722e-06,6.562401e-06,-6.517047e-06
1.584000e+04,3.674771e-06,4.307687e-06,-5.598605e-06
1.584100e+04,3.303064e-06,2.953844e-06,9.002300e-06
1.584200e+04,2.984950e-06,1.667203e-06,1.528998e-05
1.584300e+04,3.499427e-06,1.521796e-06,8.164396e-06
1.584400e+04,4.317523e-06,1.975866e-06,-5.219076e-06
1.584500e+04,4.328343e-06,1.875576e-06,-1.065106e-07
1.584600e+04,4.665763e-06,2.728415e-06,5.688365e-06
1.584700e+04,4.631435e-06,3.512552e-06,9.405705e-06
1.584800e+04,5.526491e-06,5.967148e-06,1.118945e-05
1.584900e+04,5.331577e-06,7.359294e-06,1.144204e-05
1.585000e+04,4.945492e-06,8.524552e-06,1.561899e-05
1.585100e+04,5.265491e-06,1.036440e-05,1.419594e-05
1.585200e+04,5.703260e-06,1.209234e-05,8.812400e-06
1.585300e+04,5.636905e-06,1.273118e-05,7.234557e-06
1.585400e+04,5.657781e-06,1.275701e-05,5.363449e-06
1.585500e+04,4.808678e-06,1.109572e-05,4.185907e-06
1.585600e+04,5.119534e-06,9.923348e-06,1.235652e-05
1.585700e+04,5.286148e-06,7.998847e-06,3.020971e-06
1.585800e+04,5.922103e-06,5.974082e-06,3.786812e-06
1.585900e+04,5.919988e-06,3.162963e-06,5.315321e-06
1.586000e+04,6.052281e-06,5.563599e-07,-5.726178e-06
1.586100e+04,6.986875e-06,-4.589599e-07,-5.587829e-06
1.586200e+04,7.845651e-06,-1.023776e-06,-5.863659e-07
1.586300e+04,8.680038e-06,-7.331118e-07,7.256137e-07
1.586400e+04,9.046156e-06,-2.342138e-07,8.012195e-06
1.586500e+04,1.061722e-05,2.750331e-06,1.831358e-05
1.586600e+04,1.327966e-05,7.674460e-06,1.790084e-05
1.586700e+04,1.403820e-05,1.128866e-05,1.255369e-05
1.586800e+04,1.409243e-05,1.444846e-05,1.387759e-05
1.586900e+04,1.558354e-05,1.954067e-05,2.061484e-05
1.587000e+04,1.634157e-05,2.362819e-05,3.420928e-05
1.587100e+04,1.552599e-05,2.532675e-05,3.670333e-05
1.587200e+04,1.388760e-05,2.519337e-05,2.723459e-05
1.587300e+04,1.151766e-05,2.354328e-05,1.661081e-05
1.587400e+04,7.907164e-06,1.939109e-05,1.581276e-05
1.587500e+04,3.545782e-06,1.284228e-05,1.718371e-05
1.587600e+04,-8.822688e-08,6.194853e-06,8.137213e-06
1.587700e+04,-4.143536e-06,-1.566482e-06,-1.543711e-06
1.587800e+04,-6.924075e-06,-8.076905e-06,-1.895555e-05
1.587900e+04,-1.028253e-05,-1.582089e-05,-2.817945e-05
1.588000e+04,-1.378855e-05,-2.305964e-05,-3.548159e-05
1.588100e+04,-1.460382e-05,-2.596313e-05,-3.648779e-05
1.588200e+04,-1.298962e-05,-2.547799e-05,-2.554294e-05
1.588300e+04,-1.174364e-05,-2.442669e-05,-2.425934e-05
1.588400e+04,-9.175343e-06,-2.071093e-05,-2.599061e-05
1.588500e+04,-4.678233e-06,-1.379449e-05,-2.681178e-05
1.588600e+04,8.765436e-08,-5.931345e-06,-9.012340e-06
1.588700e+04,4.205980e-06,1.766136e-06,1.217726e-05
1.588800e+04,7.901051e-06,9.560842e-06,1.232508e-05
1.588900e+04,1.180485e-05,1.743116e-05,1.975781e-05
1.589000e+04,1.517255e-05,2.437722e-05,4.020389e-05
1.589100e+04,1.749962e-05,2.924218e-05,4.814179e-05
1.589200e+04,1.770510e-05,3.106024e-05,3.991952e-05
1.589300e+04,1.690755e-05,3.067006e-05,3.115658e-05
1.589400e+04,1.477181e-05,2.757087e-05,2.641301e-05
1.589500e+04,1.058788e-05,2.101334e-05,2.252047e-05
1.589600e+04,6.025460e-06,1.312989e-05,2.384063e-05
1.589700e+04,3.259578e-07,3.415854e-06,1.683461e-05
1.589800e+04,-6.017327e-06,-7.212987e-06,-4.227330e-06
1.589900e+04,-1.293822e-05,-1.841890e-05,-1.575793e-05
1.590000e+04,-1.873077e-05,-2.773146e-05,-3.020637e-05
1.590100e+04,-2.260584e-05,-3.426805e-05,-4.298216e-05
1.590200e+04,-2.594909e-05,-3.913706e-05,-4.912193e-05
1.590300e+04,-2.728405e-05,-4.051805e-05,-5.825855e-05
1.590400e+04,-2.837433e-05,-4.105505e-05,-5.714193e-05
1.590500e+04,-2.631087e-05,-3.688806e-05,-4.970344e-05
1.590600e+04,-2.396938e-05,-3.174699e-05,-5.164265e-05
1.590700e+04,-1.954118e-05,-2.356360e-05,-3.705389e-05
1.590800e+04,-1.482073e-05,-1.514782e-05,-1.518859e-05
1.590900e+04,-9.196297e-06,-5.613674e-06,-3.649262e-06
1.591000e+04,-3.369059e-06,3.134999e-06,4.780107e-07
1.591100e+04,1.074320e-06,9.819192e-06,8.094161e-06
1.591200e+04,5.787391e-06,1.593158e-05,1.530172e-05
1.591300e+04,9.434154e-06,1.939738e-05,1.770643e-05
1.591400e+04,1.238126e-05,2.105297e-05,2.589819e-05
1.591500e+04,1.434106e-05,2.120116e-05,2.927442e-05
1.591600e+04,1.516015e-05,1.952479e-05,2.902434e-05
1.591700e+04,1.513416e-05,1.696084e-05,3.329991e-05
1.591800e+04,1.263654e-05,1.181354e-05,3.070996e-05
1.591900e+04,9.858942e-06,6.728335e-06,2.186114e-05
1.592000e+04,7.115283e-06,2.243986e-06,1.289097e-05
1.592100e+04,4.157143e-06,-1.747344e-06,4.328668e-06
1.592200e+04,-6.456184e-07,-6.874306e-06,5.136601e-06
1.592300e+04,-4.984215e-06,-1.038207e-05,2.181054e-06
1.592400e+04,-9.740075e-06,-1.376030e-05,-1.606381e-05
1.592500e+04,-1.365397e-05,-1.571206e-05,-2.926942e-05
1.592600e+04,-1.728162e-05,-1.718462e-05,-3.447551e-05
1.592700e+04,-2.009845e-05,-1.807367e-05,-3.025671e-05
1.592800e+04,-2.304579e-05,-1.975539e-05,-2.467047e-05
1.592900e+04,-2.533476e-05,-2.122485e-05,-2.564410e-05
1.593000e+04,-2.789052e-05,-2.353035e-05,-2.901243e-05
1.593100e+04,-3.082896e-05,-2.707942e-05,-4.239401e-05
1.593200e+04,-3.278947e-05,-3.026545e-05,-5.076251e-05
1.593300e+04,-3.439711e-05,-3.373238e-05,-5.040211e-05
1.593400e+04,-3.521880e-05,-3.668394e-05,-4.888176e-05
1.593500e+04,-3.432471e-05,-3.776411e-05,-4.092790e-05
1.593600e+04,-3.269667e-05,-3.810502e-05,-4.084725e-05
1.593700e+04,-3.087661e-05,-3.784462e-05,-3.906410e-05
1.593800e+04,-2.840536e-05,-3.663712e-05,-3.341685e-05
1.593900e+04,-2.642095e-05,-3.481868e-05,-3.185946e-05
1.594000e+04,-2.389195e-05,-3.171471e-05,-2.473328e-05
1.594100e+04,-2.033232e-05,-2.668894e-05,-2.913872e-05
1.594200e+04,-1.623547e-05,-2.010418e-05,-2.097221e-05
1.594300e+04,-1.246719e-05,-1.354614e-05,-4.097869e-06
1.594400e+04,-8.260505e-06,-6.380634e-06,2.493106e-06
1.594500e+04,-4.528308e-06,3.014200e-07,2.829835e-06
1.594600e+04,-2.661323e-06,5.037613e-06,6.812220e-06
1.594700e+04,-1.109736e-06,8.751166e-06,1.337345e-05
1.594800e+04,-4.430980e-07,1.030460e-05,1.585436e-05
1.594900e+04,-3.420296e-07,1.021629e-05,9.229728e-06
1.595000e+04,-6.854711e-07,8.661095e-06,-5.516847e-06
1.595100e+04,-1.579179e-06,5.410557e-06,-8.214122e-06
1.595200e+04,-1.760955e-06,2.237816e-06,-6.382700e-06
1.595300e+04,-2.799649e-06,-2.644748e-06,-6.521914e-06
1.595400e+04,-3.520460e-06,-7.455178e-06,-3.263430e-06
1.595500e+04,-3.684084e-06,-1.150135e-05,-1.147159e-05
1.595600e+04,-3.779829e-06,-1.484395e-05,-2.103981e-05
1.595700e+04,-2.607097e-06,-1.545973e-05,-8.273299e-06
1.595800e+04,-1.696953e-06,-1.496644e-05,1.088011e-06
1.595900e+04,1.658677e-07,-1.205943e-05,-2.988099e-06
1.596000e+04,2.664093e-06,-6.763853e-06,-6.511800e-06
1.596100e+04,5.564537e-06,2.367930e-07,2.688462e-06
1.596200e+04,6.765772e-06,5.984731e-06,1.504561e-05
1.596300e+04,9.291507e-06,1.359004e-05,1.843287e-05
1.596400e+04,1.274346e-05,2.193061e-05,2.303431e-05
1.596500e+04,1.373185e-05,2.740834e-05,3.075996e-05
1.596600e+04,1.435198e-05,3.140070e-05,3.784538e-05
1.596700e+04,1.398775e-05,3.252998e-05,4.258070e-05
1.596800e+04,1.146743e-05,2.963423e-05,3.235007e-05
1.596900e+04,7.426300e-06,2.353370e-05,2.006866e-05
1.597000e+04,3.717990e-06,1.591275e-05,1.824979e-05
1.597100e+04,-2.528134e-06,4.397149e-06,5.065768e-06
1.597200e+04,-9.084420e-06,-8.522155e-06,-1.009989e-05
1.597300e+04,-1.689566e-05,-2.301195e-05,-2.959933e-05
1.597400e+04,-2.390955e-05,-3.630053e-05,-4.083786e-05
1.597500e+04,-2.918169e-05,-4.657549e-05,-5.231320e-05
1.597600e+04,-3.304326e-05,-5.382216e-05,-6.284924e-05
1.597700e+04,-3.568677e-05,-5.770705e-05,-6.616914e-05
1.597800e+04,-3.653714e-05,-5.761572e-05,-7.348121e-05
1.597900e+04,-3.551829e-05,-5.359945e-05,-6.157620e-05
1.598000e+04,-3.215019e-05,-4.494475e-05,-4.641371e-05
1.598100e+04,-2.821262e-05,-3.459873e-05,-3.741330e-05
1.598200e+04,-2.241436e-05,-2.181498e-05,-2.747183e-05
1.598300e+04,-1.590576e-05,-8.491240e-06,-1.198619e-05
1.598400e+04,-1.056174e-05,2.456440e-06,-2.675144e-06
1.598500e+04,-4.119518e-06,1.329483e-05,4.616024e-06
1.598600e+04,4.846600e-07,2.030891e-05,1.511906e-05
1.598700e+04,4.835410e-06,2.466676e-05,2.341179e-05
1.598800e+04,8.056679e-06,2.572083e-05,2.360598e-05
1.598900e+04,1.004835e-05,2.321622e-05,1.947953e-05
1.599000e+04,1.192150e-05,1.982544e-05,1.867073e-05
1.599100e+04,1.126186e-05,1.265000e-05,1.410655e-05
1.599200e+04,1.209292e-05,7.525660e-06,1.851414e-05
1.599300e+04,1.211300e-05,1.510900e-06,1.362014e-05
1.599400e+04,1.293246e-05,-2.376917e-06,5.912128e-06
1.599500e+04,1.386676e-05,-4.558135e-06,3.092642e-06
1.599600e+04,1.521327e-05,-4.367706e-06,-4.673364e-06
1.599700e+04,1.670988e-05,-1.791341e-06,-5.584234e-06
1.599800e+04,1.842701e-05,2.799030e-06,3.498894e-06
1.599900e+04,2.073208e-05,9.948610e-06,1.712970e-05
1.600000e+04,2.414949e-05,1.939624e-05,2.807371e-05
1.600100e+04,2.795165e-05,3.024530e-05,3.677586e-05
1.600200e+04,3.028360e-05,3.915081e-05,4.556470e-05
1.600300e+04,3.226725e-05,4.672865e-05,5.080010e-05
1.600400e+04,3.254828e-05,5.132861e-05,5.508584e-05
1.600500e+04,3.171569e-05,5.332614e-05,5.859356e-05
1.600600e+04,2.944501e-05,5.109337e-05,5.103356e-05
1.600700e+04,2.621564e-05,4.580800e-05,3.825644e-05
1.600800e+04,2.268409e-05,3.859168e-05,3.118122e-05
1.600900e+04,1.787956e-05,2.791172e-05,2.657902e-05
1.601000e+04,1.204057e-05,1.527694e-05,1.551813e-05
1.601100e+04,6.016290e-06,2.225601e-06,3.838348e-06
1.601200e+04,9.531282e-07,-9.217908e-06,-5.021971e-06
1.601300e+04,-3.687458e-06,-1.933641e-05,-2.157576e-05
1.601400e+04,-6.561119e-06,-2.586842e-05,-2.904608e-05
1.601500e+04,-9.141551e-06,-3.048944e-05,-3.123374e-05
1.601600e+04,-1.016775e-05,-3.130663e-05,-3.060542e-05
1.601700e+04,-9.267825e-06,-2.753347e-05,-2.511933e-05
1.601800e+04,-7.956802e-06,-2.171247e-05,-2.211276e-05
1.601900e+04,-6.138808e-06,-1.421582e-05,-1.689420e-05
1.602000e+04,-3.425269e-06,-4.765270e-06,-1.388568e-05
1.602100e+04,6.578858e-08,5.546815e-06,-3.870171e-06
1.602200e+04,3.578473e-06,1.509622e-05,1.531735e-05
1.602300e+04,5.473544e-06,2.148534e-05,1.778786e-05
1.602400e+04,7.926522e-06,2.660727e-05,1.833863e-05
1.602500e+04,8.879749e-06,2.819496e-05,2.390720e-05
1.602600e+04,8.762580e-06,2.625821e-05,2.717861e-05
1.602700e+04,7.849045e-06,2.152529e-05,1.935233e-05
1.602800e+04,6.202093e-06,1.460066e-05,5.063640e-06
1.602900e+04,3.426116e-06,5.285194e-06,2.867585e-06
1.603000e+04,2.676798e-06,-1.710330e-06,5.563889e-06
1.603100e+04,7.768753e-07,-9.848389e-06,-2.235135e-06
1.603200e+04,5.734858e-07,-1.481551e-05,-5.258974e-06
1.603300e+04,2.244885e-07,-1.807341e-05,-9.871185e-06
1.603400e+04,1.105174e-06,-1.836455e-05,-2.193079e-05
1.603500e+04,3.553174e-06,-1.465768e-05,-2.656205e-05
1.603600e+04,7.359055e-06,-7.827957e-06,-1.180428e-05
1.603700e+04,1.076887e-05,-1.474991e-07,-1.137294e-06
1.603800e+04,1.533028e-05,9.620093e-06,9.098969e-06
1.603900e+04,2.035622e-05,2.100546e-05,2.851317e-05
1.604000e+04,2.558450e-05,3.274692e-05,3.669243e-05
1.604100e+04,2.953773e-05,4.209879e-05,4.042063e-05
1.604200e+04,3.380414e-05,5.060899e-05,5.266285e-05
1.604300e+04,3.582932e-05,5.496375e-05,5.472894e-05
1.604400e+04,3.650689e-05,5.614418e-05,6.127186e-05
1.604500e+04,3.695461e-05,5.585429e-05,6.883307e-05
1.604600e+04,3.605802e-05,5.214826e-05,6.062466e-05
1.604700e+04,3.162583e-05,4.285920e-05,5.109609e-05
1.604800e+04,2.753429e-05,3.274176e-05,3.796774e-05
1.604900e+04,2.237821e-05,2.124388e-05,3.086177e-05
1.605000e+04,1.670258e-05,9.356213e-06,1.844419e-05
1.605100e+04,1.090515e-05,-2.000632e-06,-3.422723e-06
1.605200e+04,6.810138e-06,-9.652117e-06,-1.136683e-05
1.605300e+04,3.640576e-06,-1.463583e-05,-1.148541e-05
1.605400e+04,1.443140e-06,-1.638501e-05,-1.384390e-05
1.605500e+04,9.327772e-07,-1.421230e-05,-1.550162e-05
1.605600e+04,6.435944e-07,-1.059682e-05,-1.489915e-05
1.605700e+04,1.935883e-06,-3.876663e-06,-1.320840e-05
1.605800e+04,4.712524e-06,4.906019e-06,-4.341629e-06
1.605900e+04,6.958692e-06,1.274534e-05,5.192968e-06
1.606000e+04,9.672569e-06,2.033252e-05,1.525271e-05
1.606100e+04,1.195815e-05,2.608858e-05,2.370273e-05
1.606200e+04,1.368728e-05,2.959854e-05,1.987041e-05
1.606300e+04,1.414431e-05,3.026542e-05,1.431847e-05
1.606400e+04,1.424551e-05,2.874079e-05,1.796577e-05
1.606500e+04,1.541074e-05,2.703371e-05,2.938599e-05
1.606600e+04,1.592799e-05,2.345741e-05,3.823217e-05
1.606700e+04,1.540267e-05,1.792924e-05,2.793096e-05
1.606800e+04,1.462134e-05,1.229325e-05,1.579105e-05
1.606900e+04,1.413698e-05,7.502834e-06,1.134009e-05
1.607000e+04,1.237075e-05,2.389958e-06,6.565944e-06
1.607100e+04,1.063119e-05,-1.636621e-06,5.633268e-06
1.607200e+04,1.001355e-05,-2.421417e-06,1.120257e-05
1.607300e+04,9.759101e-06,-1.246954e-06,8.566211e-06
1.607400e+04,1.050676e-05,2.435059e-06,8.983231e-06
1.607500e+04,1.093537e-05,6.830240e-06,1.420698e-05
1.607600e+04,1.156269e-05,1.168143e-05,8.968488e-06
1.607700e+04,1.275693e-05,1.700353e-05,1.269753e-05
1.607800e+04,1.396441e-05,2.188879e-05,2.331654e-05
1.607900e+04,1.498657e-05,2.567019e-05,1.476658e-05
1.608000e+04,1.498257e-05,2.636992e-05,1.167937e-05
1.608100e+04,1.528406e-05,2.656712e-05,1.301208e-05
1.608200e+04,1.432607e-05,2.437171e-05,1.421372e-05
1.608300e+04,1.377531e-05,2.132211e-05,2.385640e-05
1.608400e+04,1.308963e-05,1.700905e-05,2.115328e-05
1.608500e+04,1.155936e-05,1.126215e-05,1.186332e-05
1.608600e+04,1.051063e-05,6.239443e-06,1.205848e-05
1.608700e+04,9.576385e-06,1.921750e-06,7.345268e-06
1.608800e+04,8.811846e-06,-1.725263e-06,2.937713e-07
1.608900e+04,7.740961e-06,-3.806832e-06,8.581889e-06
1.609000e+04,6.980193e-06,-4.422900e-06,7.239415e-06
1.609100e+04,6.696184e-06,-2.664892e-06,1.856714e-06
1.609200e+04,6.348036e-06,9.042770e-08,1.445655e-05
1.609300e+04,5.750602e-06,3.520282e-06,1.834934e-05
1.609400e+04,4.624563e-06,6.681897e-06,1.144794e-05
1.609500e+04,2.449881e-06,8.306000e-06,7.166057e-06
1.609600e+04,4.362188e-08,9.323348e-06,3.713899e-06
1.609700e+04,-3.337563e-06,7.908602e-06,6.209670e-06
1.609800e+04,-6.074361e-06,6.019037e-06,6.174962e-06
1.609900e+04,-8.234490e-06,3.088414e-06,-7.980075e-06
1.610000e+04,-1.130651e-05,-2.681969e-06,-2.340266e-05
1.610100e+04,-1.334233e-05,-8.359695e-06,-2.741736e-05
1.610200e+04,-1.445178e-05,-1.371633e-05,-2.351761e-05
1.610300e+04,-1.528142e-05,-1.960852e-05,-2.866001e-05
1.610400e+04,-1.548994e-05,-2.443059e-05,-4.143298e-05
1.610500e+04,-1.420634e-05,-2.707228e-05,-3.730038e-05
1.610600e+04,-1.138980e-05,-2.689803e-05,-3.679273e-05
1.610700e+04,-7.839939e-06,-2.469045e-05,-3.860352e-05
1.610800e+04,-1.815391e-06,-1.804373e-05,-1.899858e-05
1.610900e+04,4.469301e-06,-9.425073e-06,1.119414e-06
1.611000e+04,1.112577e-05,6.734607e-07,1.444058e-05
1.611100e+04,1.827133e-05,1.317983e-05,2.325863e-05
1.611200e+04,2.504455e-05,2.552829e-05,3.829025e-05
1.611300e+04,2.922414e-05,3.502370e-05,4.882553e-05
1.611400e+04,3.253833e-05,4.354022e-05,5.800222e-05
1.611500e+04,3.443389e-05,4.962752e-05,7.198144e-05
1.611600e+04,3.448788e-05,5.248548e-05,6.760465e-05
1.611700e+04,3.243693e-05,5.204218e-05,5.794657e-05
1.611800e+04,2.944634e-05,4.872733e-05,5.907744e-05
1.611900e+04,2.283055e-05,3.948872e-05,4.971394e-05
1.612000e+04,1.679233e-05,2.973296e-05,3.210105e-05
1.612100e+04,9.754227e-06,1.755480e-05,1.991076e-05
1.612200e+04,7.224623e-07,2.254233e-06,-3.408558e-06
1.612300e+04,-7.722425e-06,-1.253331e-05,-2.322193e-05
1.612400e+04,-1.550799e-05,-2.607674e-05,-2.932521e-05
1.612500e+04,-2.216968e-05,-3.771191e-05,-4.646410e-05
1.612600e+04,-2.822764e-05,-4.776575e-05,-6.456778e-05
1.612700e+04,-3.228481e-05,-5.387770e-05,-6.984925e-05
1.612800e+04,-3.444175e-05,-5.595104e-05,-6.966007e-05
1.612900e+04,-3.433374e-05,-5.347100e-05,-5.905459e-05
1.613000e+04,-3.169365e-05,-4.677333e-05,-5.371821e-05
1.613100e+04,-2.915282e-05,-3.916521e-05,-4.332912e-05
1.613200e+04,-2.431788e-05,-2.846310e-05,-3.070493e-05
1.613300e+04,-2.035948e-05,-1.918934e-05,-3.011280e-05
1.613400e+04,-1.538496e-05,-8.893670e-06,-1.136002e-05
1.613500e+04,-9.356785e-06,1.776751e-06,3.714434e-06
1.613600e+04,-4.004782e-06,1.061189e-05,7.305045e-06
1.613700e+04,3.875959e-07,1.660576e-05,1.508313e-05
1.613800e+04,2.367040e-06,1.856913e-05,2.312217e-05
1.613900e+04,3.686902e-06,1.851280e-05,2.286085e-05
1.614000e+04,2.914370e-06,1.477220e-05,2.239478e-05
1.614100e+04,2.217288e-06,1.009132e-05,2.528756e-05
1.614200e+04,-8.456411e-07,2.460727e-06,1.465296e-05
1.614300e+04,-4.561554e-06,-6.222285e-06,-1.892458e-06
1.614400e+04,-8.668435e-06,-1.504285e-05,-2.065480e-05
1.614500e+04,-1.243042e-05,-2.297245e-05,-3.226839e-05
1.614600e+04,-1.487192e-05,-2.847213e-05,-3.767762e-05
1.614700e+04,-1.719737e-05,-3.223345e-05,-3.159333e-05
1.614800e+04,-1.682416e-05,-3.187306e-05,-2.858931e-05
1.614900e+04,-1.625232e-05,-3.032146e-05,-3.671170e-05
1.615000e+04,-1.580822e-05,-2.776765e-05,-3.038786e-05
1.615100e+04,-1.534108e-05,-2.414142e-05,-2.281834e-05
1.615200e+04,-1.455823e-05,-1.948553e-05,-2.439890e-05
1.615300e+04,-1.195011e-05,-1.214763e-05,-2.201842e-05
1.615400e+04,-8.498162e-06,-4.405266e-06,-1.142811e-05
1.615500e+04,-5.177644e-06,2.607516e-06,1.444234e-06
1.615600e+04,-1.708054e-06,9.254536e-06,9.952920e-06
1.615700e+04,6.344681e-07,1.321284e-05,9.074494e-06
1.615800e+04,3.390253e-06,1.657925e-05,1.744432e-05
1.615900e+04,5.426973e-06,1.796591e-05,2.680691e-05
1.616000e+04,6.280980e-06,1.713512e-05,2.498808e-05
1.616100e+04,7.625154e-06,1.592727e-05,1.710626e-05
1.616200e+04,7.542866e-06,1.269803e-05,8.292881e-06
1.616300e+04,7.087578e-06,8.659313e-06,1.412882e-05
1.616400e+04,5.425119e-06,3.351681e-06,1.254605e-05
1.616500e+04,2.301745e-06,-3.133884e-06,4.074642e-06
1.616600e+04,1.544041e-07,-7.589392e-06,-4.108273e-06
1.616700e+04,-1.083978e-06,-1.014149e-05,-5.677566e-06
1.616800e+04,-2.912331e-06,-1.260038e-05,-3.259697e-06
1.616900e+04,-3.285487e-06,-1.235738e-05,-1.173474e-05
1.617000e+04,-3.594997e-06,-1.104642e-05,-1.261771e-05
1.617100e+04,-3.733712e-06,-8.849183e-06,-1.369929e-05
1.617200e+04,-3.894318e-06,-6.170351e-06,-2.040810e-05
1.617300e+04,-2.029289e-06,-1.150007e-06,-7.489960e-06
1.617400e+04,-7.937951e-07,2.825009e-06,7.784411e-06
1.617500e+04,2.342497e-07,5.842921e-06,5.416648e-06
1.617600e+04,7.341805e-07,7.718993e-06,9.721712e-06
1.617700e+04,2.042975e-06,1.005923e-05,1.398573e-05
1.617800e+04,2.675405e-06,1.094909e-05,6.139881e-06
1.617900e+04,3.057549e-06,1.055950e-05,4.864224e-06
1.618000e+04,3.378073e-06,9.397397e-06,5.479533e-06
1.618100e+04,3.963410e-06,8.142714e-06,7.194457e-06
1.618200e+04,2.700284e-06,4.360167e-06,1.238327e-05
1.618300e+04,1.821337e-06,1.034657e-06,7.395524e-06
1.618400e+04,1.956013e-06,-1.208811e-06,-3.689551e-06
1.618500e+04,1.635760e-06,-3.196731e-06,-4.703046e-06
1.618600e+04,1.920931e-06,-4.241979e-06,2.377997e-06
1.618700e+04,1.268022e-06,-5.350143e-06,-2.431052e-07
1.618800e+04,-6.979980e-09,-6.445188e-06,-2.933580e-06
1.618900e+04,8.320819e-07,-4.268665e-06,-8.880460e-07
1.619000e+04,-1.928400e-07,-3.878661e-06,-6.558630e-06
1.619100e+04,-3.445397e-07,-2.084090e-06,-2.338973e-06
1.619200e+04,-1.310759e-06,-9.062232e-07,1.198615e-06
1.619300e+04,-1.765390e-06,8.101217e-07,7.696388e-06
1.619400e+04,-2.400421e-06,2.193579e-06,8.436451e-06
1.619500e+04,-3.766890e-06,2.104528e-06,5.485416e-06
1.619600e+04,-3.406015e-06,3.919224e-06,7.308592e-08
1.619700e+04,-4.947288e-06,2.426686e-06,-6.174929e-06
1.619800e+04,-6.576100e-06,4.301790e-07,-1.299873e-06
1.619900e+04,-9.309706e-06,-3.475978e-06,-8.104835e-07
1.620000e+04,-1.194613e-05,-7.875508e-06,-1.162584e-05
1.620100e+04,-1.333023e-05,-1.140121e-05,-1.878025e-05
1.620200e+04,-1.543602e-05,-1.552480e-05,-2.589206e-05
1.620300e+04,-1.662401e-05,-1.884166e-05,-3.275912e-05
1.620400e+04,-1.859450e-05,-2.342319e-05,-2.559999e-05
1.620500e+04,-1.825349e-05,-2.447249e-05,-2.101858e-05
1.620600e+04,-1.641232e-05,-2.355109e-05,-2.927618e-05
1.620700e+04,-1.409763e-05,-2.183778e-05,-2.627566e-05
1.620800e+04,-1.006640e-05,-1.735547e-05,-1.463822e-05
1.620900e+04,-7.699412e-06,-1.461246e-05,-1.369417e-05
1.621000e+04,-3.705391e-06,-9.507208e-06,-1.384427e-05
1.621100e+04,3.324264e-07,-3.581265e-06,-7.099635e-06
1.621200e+04,4.901414e-06,3.548557e-06,-1.112163e-06
1.621300e+04,9.088856e-06,1.062112e-05,9.061196e-06
1.621400e+04,1.233942e-05,1.660041e-05,1.891297e-05
1.621500e+04,1.527700e-05,2.235210e-05,2.520041e-05
1.621600e+04,1.805940e-05,2.713219e-05,3.924353e-05
1.621700e+04,1.981448e-05,3.011772e-05,4.464237e-05
1.621800e+04,2.066334e-05,3.159104e-05,3.815543e-05
1.621900e+04,2.057406e-05,3.104921e-05,3.720574e-05
1.622000e+04,1.950060e-05,2.883586e-05,3.276643e-05
1.622100e+04,1.747895e-05,2.516035e-05,2.146078e-05
1.622200e+04,1.529027e-05,2.098604e-05,2.349341e-05
1.622300e+04,1.195746e-05,1.482438e-05,2.682450e-05
1.622400e+04,8.112895e-06,7.732365e-06,1.169133e-05
1.622500e+04,5.340710e-06,1.633359e-06,-5.323857e-06
1.622600e+04,2.296637e-06,-4.249478e-06,-1.302950e-05
1.622700e+04,1.589752e-07,-8.434527e-06,-1.741281e-05
1.622800e+04,-8.229155e-07,-1.057485e-05,-1.712986e-05
1.622900e+04,-7.924330e-07,-1.129623e-05,-1.949969e-05
1.623000e+04,-5.809023e-07,-1.079788e-05,-1.237095e-05
1.623100e+04,8.469500e-07,-8.001487e-06,-6.113282e-07
1.623200e+04,2.988143e-06,-3.585720e-06,-6.505712e-06
1.623300e+04,5.769414e-06,1.807362e-06,-7.062842e-06
1.623400e+04,1.006123e-05,9.295533e-06,1.108887e-07
1.623500e+04,1.451500e-05,1.677122e-05,1.504849e-05
1.623600e+04,1.876644e-05,2.405987e-05,2.784208e-05
1.623700e+04,2.197818e-05,2.936429e-05,3.471866e-05
1.623800e+04,2.485833e-05,3.373699e-05,3.625740e-05
1.623900e+04,2.625229e-05,3.599925e-05,3.912158e-05
1.624000e+04,2.812574e-05,3.839474e-05,4.905936e-05
1.624100e+04,2.842308e-05,3.790923e-05,4.771011e-05
1.624200e+04,2.706109e-05,3.492958e-05,4.358439e-05
1.624300e+04,2.675165e-05,3.290264e-05,4.229261e-05
1.624400e+04,2.395078e-05,2.801523e-05,3.295744e-05
1.624500e+04,2.110859e-05,2.294944e-05,2.722428e-05
1.624600e+04,1.644616e-05,1.566647e-05,1.788888e-05
1.624700e+04,1.328358e-05,1.030970e-05,1.413061e-05
1.624800e+04,1.042828e-05,6.149362e-06,1.692573e-05
1.624900e+04,6.598319e-06,1.173387e-06,4.590946e-06
1.625000e+04,4.382891e-06,-1.785887e-06,-6.712336e-06
1.625100e+04,2.114518e-06,-4.449638e-06,-1.233546e-05
1.625200e+04,6.360399e-07,-5.506352e-06,-1.498062e-05
1.625300e+04,-6.640830e-07,-5.582590e-06,-1.669406e-05
1.625400e+04,-9.464235e-07,-4.477278e-06,-1.098771e-05
1.625500e+04,-9.369677e-07,-2.807897e-06,-9.349283e-08
1.625600e+04,-1.134515e-06,-1.189058e-06,2.720038e-06
1.625700e+04,9.489428e-08,1.784014e-06,3.285131e-06
1.625800e+04,1.419776e-06,5.019202e-06,-6.446189e-08
1.625900e+04,3.413084e-06,8.074379e-06,-5.124292e-06
1.626000e+04,4.566644e-06,9.978134e-06,-2.790482e-06
1.626100e+04,5.812035e-06,1.110458e-05,1.895321e-06
1.626200e+04,6.745094e-06,1.155288e-05,9.048922e-06
1.626300e+04,7.885947e-06,1.132089e-05,8.780436e-06
1.626400e+04,8.313323e-06,1.028304e-05,1.122057e-05
1.626500e+04,9.152704e-06,9.494854e-06,2.110218e-05
1.626600e+04,9.529898e-06,8.193281e-06,1.787133e-05
1.626700e+04,8.697524e-06,5.731583e-06,1.276835e-05
1.626800e+04,8.565022e-06,4.826462e-06,9.536048e-06
1.626900e+04,8.519947e-06,4.663843e-06,9.290589e-06
1.627000e+04,8.491718e-06,4.792441e-06,1.194743e-05
1.627100e+04,7.837854e-06,4.633220e-06,1.151209e-05
1.627200e+04,7.143677e-06,4.510105e-06,6.139763e-06
1.627300e+04,7.054425e-06,5.347167e-06,7.020940e-06
1.627400e+04,6.644747e-06,6.664223e-06,1.161775e-05
1.627500e+04,5.900956e-06,7.720159e-06,8.283336e-06
1.627600e+04,5.110593e-06,8.332209e-06,2.229715e-06
1.627700e+04,4.632094e-06,9.184130e-06,-1.026671e-06
1.627800e+04,4.011690e-06,9.499196e-06,-2.421807e-07
1.627900e+04,3.571545e-06,9.476437e-06,4.698724e-06
1.628000e+04,2.999041e-06,8.582469e-06,7.385058e-06
1.628100e+04,2.381541e-06,7.026016e-06,7.929761e-06
1.628200e+04,2.322418e-06,5.547225e-06,2.751686e-06
1.628300e+04,2.490042e-06,4.024231e-06,-8.003379e-06
1.628400e+04,1.846079e-06,1.533724e-06,-5.742833e-06
1.628500e+04,1.699610e-06,-2.133456e-07,2.483261e-06
1.628600e+04,2.412493e-06,-1.298869e-06,-1.656907e-06
1.628700e+04,4.021806e-06,-7.375003e-07,-6.489906e-06
1.628800e+04,4.478422e-06,-8.389746e-07,3.981320e-06
1.628900e+04,5.230142e-06,-5.752893e-08,1.073364e-05
1.629000e+04,6.595119e-06,1.497410e-06,7.883384e-07
1.629100e+04,8.019556e-06,3.431842e-06,2.707415e-06
1.629200e+04,8.694468e-06,5.293770e-06,1.202546e-05
1.629300e+04,9.314137e-06,7.508280e-06,8.125797e-06
1.629400e+04,1.041308e-05,1.033691e-05,1.388204e-05
1.629500e+04,1.115724e-05,1.299658e-05,2.269001e-05
1.629600e+04,1.171172e-05,1.521220e-05,1.502436e-05
1.629700e+04,1.214200e-05,1.699819e-05,1.623644e-05
1.629800e+04,1.256170e-05,1.841009e-05,1.987496e-05
1.629900e+04,1.121443e-05,1.726549e-05,1.744527e-05
1.630000e+04,1.003742e-05,1.566101e-05,1.355204e-05
1.630100e+04,9.081370e-06,1.374844e-05,1.184927e-05
1.630200e+04,7.355378e-06,1.037462e-05,7.982475e-06
1.630300e+04,5.673651e-06,6.543046e-06,4.174526e-06
1.630400e+04,3.379423e-06,1.736363e-06,2.780070e-06
1.630500e+04,1.682432e-06,-2.176345e-06,-7.485795e-06
1.630600e+04,3.681740e-07,-5.478600e-06,-8.405741e-06
1.630700e+04,2.209690e-07,-6.997746e-06,-8.793415e-06
1.630800e+04,4.542239e-07,-7.435679e-06,-1.201906e-05
1.630900e+04,5.068038e-07,-7.182838e-06,-1.783306e-06
1.631000e+04,1.425882e-06,-5.070729e-06,2.363346e-06
1.631100e+04,3.629909e-06,-1.068642e-06,1.908204e-06
1.631200e+04,6.022910e-06,3.711680e-06,5.115475e-06
1.631300e+04,6.981118e-06,6.914335e-06,6.399530e-06
1.631400e+04,8.646571e-06,1.067649e-05,1.379120e-05
1.631500e+04,9.340343e-06,1.317741e-05,1.303446e-05
1.631600e+04,9.937516e-06,1.532809e-05,1.381669e-05
1.631700e+04,1.134849e-05,1.773735e-05,1.910169e-05
1.631800e+04,1.207310e-05,1.863358e-05,1.981859e-05
1.631900e+04,1.265328e-05,1.877980e-05,2.614648e-05
1.632000e+04,1.282445e-05,1.791463e-05,2.452869e-05
1.632100e+04,1.305178e-05,1.688544e-05,1.591000e-05
1.632200e+04,1.283227e-05,1.494518e-05,1.510166e-05
1.632300e+04,1.180145e-05,1.196029e-05,1.009137e-05
1.632400e+04,9.844044e-06,7.699656e-06,-1.678368e-06
1.632500e+04,8.083074e-06,3.777344e-06,5.945197e-08
1.632600e+04,6.026843e-06,-5.232554e-07,3.301854e-06
1.632700e+04,5.484752e-06,-2.671158e-06,2.362095e-06
1.632800e+04,4.774745e-06,-4.072331e-06,3.602352e-07
1.632900e+04,3.037423e-06,-6.531035e-06,-2.871346e-06
1.633000e+04,3.584738e-06,-4.886715e-06,1.815081e-06
1.633100e+04,2.872871e-06,-4.149953e-06,2.049077e-06
1.633200e+04,3.327635e-06,-1.548526e-06,5.275845e-06
1.633300e+04,3.959807e-06,1.747692e-06,4.172209e-06
1.633400e+04,2.612947e-06,3.350802e-06,-1.010168e-06
1.633500e+04,2.054156e-06,5.735270e-06,6.948303e-06
1.633600e+04,1.796291e-06,8.329809e-06,5.239547e-06
1.633700e+04,9.109235e-07,9.848093e-06,7.094854e-07
1.633800e+04,-8.450549e-07,9.034169e-06,7.901103e-06
1.633900e+04,-1.841389e-06,7.986064e-06,4.082773e-06
1.634000e+04,-3.939097e-06,4.424318e-06,-3.463049e-06
1.634100e+04,-5.146863e-06,9.105003e-07,9.927151e-07
1.634200e+04,-6.516884e-06,-3.452149e-06,-5.702864e-06
1.634300e+04,-7.718117e-06,-8.179886e-06,-1.207913e-05
1.634400e+04,-9.115179e-06,-1.357321e-05,-1.918302e-05
1.634500e+04,-9.570106e-06,-1.765075e-05,-2.503092e-05
1.634600e+04,-7.735434e-06,-1.852571e-05,-2.081096e-05
1.634700e+04,-5.607627e-06,-1.845064e-05,-2.244350e-05
1.634800e+04,-3.755722e-06,-1.738048e-05,-1.838844e-05
1.634900e+04,-7.489830e-07,-1.364979e-05,-1.222848e-05
1.635000e+04,3.271617e-06,-7.712444e-06,-1.134652e-05
1.635100e+04,6.901172e-06,-7.384542e-07,5.306998e-06
1.635200e+04,1.137026e-05,7.637629e-06,1.492615e-05
1.635300e+04,1.639597e-05,1.728193e-05,1.517364e-05
1.635400e+04,1.922870e-05,2.437655e-05,1.923215e-05
1.635500e+04,2.250613e-05,3.176387e-05,3.305995e-05
1.635600e+04,2.494410e-05,3.754252e-05,4.852080e-05
1.635700e+04,2.601791e-05,4.053004e-05,5.528470e-05
1.635800e+04,2.532253e-05,4.016158e-05,5.062181e-05
1.635900e+04,2.399149e-05,3.763501e-05,4.608855e-05
1.636000e+04,1.981924e-05,3.063550e-05,3.901719e-05
1.636100e+04,1.576983e-05,2.319411e-05,2.473921e-05
1.636200e+04,1.069995e-05,1.380907e-05,1.190374e-05
1.636300e+04,5.416962e-06,4.401504e-06,6.199076e-06
1.636400e+04,-3.020381e-07,-5.385416e-06,1.399748e-06
1.636500e+04,-5.682432e-06,-1.463861e-05,-1.434782e-05
1.636600e+04,-1.106335e-05,-2.270833e-05,-3.428350e-05
1.636700e+04,-1.489024e-05,-2.853390e-05,-3.715016e-05
1.636800e+04,-1.759081e-05,-3.194894e-05,-3.241063e-05
1.636900e+04,-1.861305e-05,-3.174072e-05,-4.085352e-05
1.637000e+04,-1.818013e-05,-2.906239e-05,-4.045331e-05
1.637100e+04,-1.664861e-05,-2.428190e-05,-2.845649e-05
1.637200e+04,-1.474673e-05,-1.840534e-05,-2.608615e-05
1.637300e+04,-1.124824e-05,-1.059039e-05,-1.285827e-05
1.637400e+04,-7.327688e-06,-2.884386e-06,-1.575881e-06
1.637500e+04,-3.552599e-06,4.209105e-06,-2.373918e-06
1.637600e+04,-2.574420e-07,1.005463e-05,6.154904e-06
1.637700e+04,2.243500e-06,1.411928e-05,1.828644e-05
1.637800e+04,4.388564e-06,1.653186e-05,1.541977e-05
1.637900e+04,4.410630e-06,1.552995e-05,8.376117e-06
1.638000e+04,5.358881e-06,1.475907e-05,1.716990e-05
1.638100e+04,5.308883e-06,1.218888e-05,1.966762e-05
1.638200e+04,4.167273e-06,7.927498e-06,1.590555e-05
1.638300e+04,2.826100e-06,3.410309e-06,1.134572e-05
1.638400e+04,2.831152e-07,-2.533204e-06,1.723025e-06


==> figures/training_error_component_variation.csv <==
i,luna_batch_0_rls_K_9,luna_batch_1_rls_K_9,luna_batch_2_rls_K_9,luna_batch_3_rls_K_9,luna_batch_4_rls_K_9,luna_batch_5_rls_K_9,luna_batch_6_rls_K_9,luna_batch_7_rls_K_9,luna_batch_8_rls_K_9,luna_batch_9_rls_K_9,luna_batch_10_rls_K_9,luna_batch_11_rls_K_9,luna_batch_12_rls_K_9,luna_batch_13_rls_K_9,luna_batch_14_rls_K_9,luna_batch_15_rls_K_9,luna_batch_16_rls_K_9,luna_batch_17_rls_K_9,luna_batch_18_rls_K_9,luna_batch_19_rls_K_9,luna_batch_20_rls_K_9,luna_batch_21_rls_K_9,luna_batch_22_rls_K_9,luna_batch_23_rls_K_9,luna_batch_24_rls_K_9,luna_batch_25_rls_K_9,luna_batch_26_rls_K_9,luna_batch_27_rls_K_9,luna_batch_28_rls_K_9,luna_batch_29_rls_K_9,luna_batch_30_rls_K_9,luna_batch_31_rls_K_9,luna_batch_32_rls_K_9,luna_batch_33_rls_K_9,luna_batch_34_rls_K_9,luna_batch_35_rls_K_9,luna_batch_36_rls_K_9,luna_batch_37_rls_K_9,luna_batch_38_rls_K_9,luna_batch_39_rls_K_9,luna_batch_40_rls_K_9,luna_batch_41_rls_K_9,luna_batch_42_rls_K_9,luna_batch_43_rls_K_9,luna_batch_44_rls_K_9,luna_batch_45_rls_K_9,luna_batch_46_rls_K_9,luna_batch_47_rls_K_9,luna_batch_48_rls_K_9,luna_batch_49_rls_K_9,luna_batch_50_rls_K_9,luna_batch_51_rls_K_9,luna_batch_52_rls_K_9,luna_batch_53_rls_K_9,luna_batch_54_rls_K_9,luna_batch_55_rls_K_9,luna_batch_56_rls_K_9,luna_batch_57_rls_K_9,luna_batch_58_rls_K_9,luna_batch_59_rls_K_9,leda_batch_0_rls_K_9,leda_batch_1_rls_K_9,leda_batch_2_rls_K_9,leda_batch_3_rls_K_9,leda_batch_4_rls_K_9,leda_batch_5_rls_K_9,leda_batch_6_rls_K_9,leda_batch_7_rls_K_9,leda_batch_8_rls_K_9,leda_batch_9_rls_K_9,leda_batch_10_rls_K_9,leda_batch_11_rls_K_9,leda_batch_12_rls_K_9,leda_batch_13_rls_K_9,leda_batch_14_rls_K_9,leda_batch_15_rls_K_9,leda_batch_16_rls_K_9,leda_batch_17_rls_K_9,leda_batch_18_rls_K_9,leda_batch_19_rls_K_9,leda_batch_20_rls_K_9,leda_batch_21_rls_K_9,leda_batch_22_rls_K_9,leda_batch_23_rls_K_9,leda_batch_24_rls_K_9,leda_batch_25_rls_K_9,leda_batch_26_rls_K_9,leda_batch_27_rls_K_9,leda_batch_28_rls_K_9,leda_batch_29_rls_K_9,leda_batch_30_rls_K_9,leda_batch_31_rls_K_9,leda_batch_32_rls_K_9,leda_batch_33_rls_K_9,leda_batch_34_rls_K_9,leda_batch_35_rls_K_9,leda_batch_36_rls_K_9,leda_batch_37_rls_K_9,leda_batch_38_rls_K_9,leda_batch_39_rls_K_9,leda_batch_40_rls_K_9,leda_batch_41_rls_K_9,leda_batch_42_rls_K_9,leda_batch_43_rls_K_9,leda_batch_44_rls_K_9,leda_batch_45_rls_K_9,leda_batch_46_rls_K_9,leda_batch_47_rls_K_9,leda_batch_48_rls_K_9,leda_batch_49_rls_K_9,leda_batch_50_rls_K_9,leda_batch_51_rls_K_9,leda_batch_52_rls_K_9,leda_batch_53_rls_K_9,leda_batch_54_rls_K_9,leda_batch_55_rls_K_9,leda_batch_56_rls_K_9,leda_batch_57_rls_K_9,leda_batch_58_rls_K_9,leda_batch_59_rls_K_9,leda_batch_60_rls_K_9,leda_batch_61_rls_K_9,leda_batch_62_rls_K_9,leda_batch_63_rls_K_9,leda_batch_64_rls_K_9,leda_batch_65_rls_K_9,leda_batch_66_rls_K_9,leda_batch_67_rls_K_9,avg,max,min
1.000000e+00,9.752922e-04,8.335710e-04,1.290700e-03,8.556785e-04,1.048673e-03,8.056594e-04,8.669614e-04,8.106760e-04,1.046837e-03,9.703117e-04,8.928999e-04,6.116239e-04,8.885633e-04,5.871636e-04,6.208345e-04,7.873510e-04,8.555657e-04,9.986216e-04,9.474819e-04,8.721536e-04,7.881449e-04,8.920548e-04,7.491847e-04,1.068211e-03,1.134755e-03,9.911639e-04,6.051130e-04,7.575955e-04,7.277377e-04,6.676116e-04,8.392091e-04,5.288588e-04,1.188764e-03,9.083096e-04,7.996686e-04,8.772795e-04,9.588679e-04,6.984549e-04,1.148807e-03,1.068165e-03,4.835960e-04,8.580360e-04,1.346068e-03,9.238236e-04,6.873698e-04,5.291504e-04,1.026984e-03,9.160781e-04,1.143545e-03,7.764995e-04,3.326316e-04,6.105538e-04,9.936160e-04,6.409818e-04,7.367994e-04,7.356853e-04,9.245376e-04,1.068154e-03,1.004978e-03,7.285379e-04,8.432935e-04,7.138107e-04,1.078027e-03,7.466410e-04,9.638169e-04,8.890576e-04,5.144680e-04,9.413803e-04,1.037403e-03,8.469179e-04,1.116467e-03,1.160780e-03,7.881619e-04,8.099383e-04,5.462231e-04,5.293962e-04,5.509812e-04,8.138553e-04,4.052206e-04,9.498167e-04,5.692093e-04,6.797157e-04,4.037755e-04,9.871055e-04,7.294166e-04,6.920378e-04,6.747110e-04,7.398950e-04,8.021134e-04,6.340836e-04,7.175925e-04,6.957522e-04,7.376655e-04,6.772615e-04,7.306561e-04,8.057142e-04,8.910695e-04,8.771900e-04,7.065397e-04,1.054045e-03,6.556029e-04,7.648233e-04,1.468883e-03,7.938774e-04,8.712072e-04,1.087803e-03,6.854933e-04,1.017498e-03,1.160177e-03,8.865271e-04,4.424330e-04,8.047232e-04,1.049333e-03,8.698498e-04,8.732028e-04,9.495489e-04,7.132433e-04,9.754716e-04,1.174817e-03,7.439693e-04,1.076924e-03,7.102716e-04,1.005434e-03,8.243201e-04,8.726145e-04,6.924949e-04,1.094312e-03,9.890907e-04,8.416981e-04,1.468883e-03,3.326316e-04
5.130000e+02,1.696186e-03,5.118135e-03,3.305108e-03,8.897379e-04,2.238021e-03,3.073826e-03,-2.092680e-05,5.744237e-03,2.014435e-03,2.375166e-04,3.166307e-03,2.036576e-03,2.968937e-03,1.110534e-03,1.423295e-03,2.314199e-03,5.167051e-03,2.279467e-03,2.535800e-03,3.659608e-03,2.535939e-03,3.470041e-03,4.808566e-04,3.410247e-03,2.712270e-03,1.179991e-03,2.698172e-03,2.630965e-03,1.471731e-03,2.409694e-03,3.413602e-03,2.158589e-03,2.700414e-03,3.449286e-03,2.320026e-03,1.825451e-03,5.213040e-03,3.519246e-03,1.955266e-03,2.917746e-03,3.795714e-03,3.979855e-03,4.239581e-03,2.098283e-03,2.182468e-03,1.677678e-03,1.785928e-03,2.141272e-04,2.339722e-03,1.541506e-03,1.615307e-03,2.078116e-03,2.737593e-03,2.316268e-03,3.692134e-03,1.885247e-03,2.021929e-03,3.098053e-03,1.749881e-03,2.201158e-03,5.039313e-04,2.923776e-03,1.867837e-03,2.203884e-03,3.483870e-03,2.803059e-03,1.131804e-03,6.159431e-04,2.458612e-03,2.886490e-03,1.152232e-03,1.743179e-03,2.892259e-03,7.988132e-04,1.389709e-03,4.273284e-03,2.446386e-03,2.126602e-03,3.024313e-03,1.664308e-03,3.990024e-03,4.217861e-03,2.325565e-03,3.131458e-03,6.019445e-04,5.821051e-03,2.710651e-03,2.639574e-03,2.406943e-03,4.598903e-03,1.827968e-03,1.554862e-03,2.760102e-03,1.686933e-03,1.940793e-03,3.653158e-03,2.942154e-03,2.833512e-03,2.312486e-03,5.677103e-04,1.498764e-03,1.896356e-03,4.730579e-03,5.241647e-04,3.387998e-03,5.079409e-03,3.737296e-03,2.004639e-03,5.430297e-04,2.676990e-03,3.055903e-03,2.218778e-03,2.500934e-03,3.922958e-03,2.807250e-03,1.683985e-03,2.992439e-03,3.534431e-03,2.594375e-03,4.018526e-03,2.624520e-03,7.613670e-03,3.071767e-03,2.676867e-03,3.997676e-03,1.561177e-03,1.316795e-03,6.207862e-03,2.594330e-03,7.613670e-03,-2.092680e-05
1.025000e+03,2.131451e-03,1.111022e-03,1.776515e-03,2.120103e-03,3.975132e-03,3.443398e-03,3.546511e-03,2.403422e-03,4.817466e-04,-1.241943e-04,4.654235e-03,1.754042e-03,3.443989e-03,4.541830e-03,3.095635e-03,-1.078198e-03,8.788107e-04,1.031762e-03,4.911888e-03,3.979833e-03,1.788915e-03,3.889396e-04,2.723291e-03,2.388012e-03,3.132802e-04,5.415752e-03,5.877879e-04,4.355245e-03,5.582698e-03,6.166371e-03,3.577261e-03,-6.541381e-04,6.524521e-03,2.719894e-03,1.710376e-03,3.972674e-03,2.814458e-03,3.639365e-03,1.930960e-03,4.863985e-03,1.698202e-03,-4.569587e-04,9.013895e-04,4.416326e-03,1.581908e-03,5.420644e-03,3.046560e-03,3.176516e-03,2.671684e-03,3.195924e-03,1.527280e-03,9.957834e-04,5.814473e-03,2.225421e-03,1.017635e-03,-1.086713e-03,2.109397e-03,3.824614e-03,4.669190e-03,-4.852217e-03,-8.073175e-04,2.678382e-03,3.024409e-03,2.480153e-03,6.178745e-03,7.516027e-03,7.588772e-04,1.104710e-03,1.679212e-03,8.075011e-05,2.367431e-05,4.648363e-03,1.425915e-03,2.358495e-03,2.304327e-03,2.592009e-03,4.329127e-03,1.840402e-03,1.996761e-03,3.154937e-04,6.914941e-04,5.489857e-03,1.020710e-03,2.483412e-03,2.906105e-03,3.374635e-03,2.068553e-03,5.168018e-03,5.904128e-04,4.477883e-04,3.697564e-03,2.254505e-03,2.807161e-03,3.697128e-03,4.683402e-03,5.684835e-03,1.706289e-03,5.535007e-03,-4.460811e-04,2.706198e-03,-3.056886e-03,3.481301e-03,2.608954e-03,-5.119522e-04,5.487540e-03,1.178735e-03,4.430552e-03,2.789221e-03,-3.236079e-05,3.663339e-03,5.111824e-04,2.128592e-03,2.312777e-03,1.720217e-03,2.120692e-03,2.605859e-03,4.131318e-03,9.808390e-04,1.557769e-03,1.607317e-03,2.755408e-03,2.429293e-03,1.836118e-03,2.372447e-03,8.552447e-04,1.341211e-03,2.206748e-03,1.513874e-03,2.413332e-03,7.516027e-03,-4.852217e-03
1.537000e+03,-1.351030e-03,-3.744161e-03,-4.096356e-03,-7.657770e-03,-1.114865e-03,-4.269537e-04,-2.926233e-03,-2.135280e-03,-1.410247e-03,-1.665967e-03,2.782450e-03,-4.314404e-03,-1.934296e-03,-3.189040e-04,-3.414661e-03,-2.562822e-03,2.370285e-04,-1.907074e-03,-1.467981e-03,-1.819902e-03,-1.354472e-03,-3.137435e-03,-2.166758e-03,-1.600422e-03,-5.793976e-03,-4.716155e-03,-6.415967e-03,-2.684623e-03,-6.567288e-05,8.720549e-05,-2.605667e-03,-3.966741e-03,-4.934028e-03,1.057128e-03,-1.001943e-03,1.555527e-05,-3.058871e-03,-2.699780e-03,-4.686041e-03,-5.226788e-04,-4.677535e-03,-2.072376e-03,-1.730361e-03,-4.963311e-03,-4.157315e-03,3.417007e-03,-3.992096e-04,-8.078149e-04,-4.455140e-03,-2.922863e-03,-2.833991e-03,-3.419746e-03,5.910959e-04,-4.609842e-03,-3.074019e-03,-2.053854e-03,-2.746810e-03,-2.885212e-03,-3.228514e-03,-4.455061e-03,-4.075887e-03,-2.728215e-03,-5.081502e-03,-3.339765e-03,-2.215005e-03,3.918825e-04,-1.583097e-03,-4.969103e-03,-4.386233e-03,-1.497439e-03,-2.375979e-03,-2.916855e-03,-4.140940e-03,7.247844e-04,-4.293399e-04,-1.603711e-03,-3.404059e-03,-2.944938e-03,-4.457303e-04,-1.770548e-03,-6.622898e-03,-5.522432e-03,-4.917650e-04,1.002526e-03,-6.539107e-03,-8.097779e-03,-5.260476e-03,-4.833098e-03,-2.561368e-03,-5.805595e-04,-2.789156e-03,-1.510025e-03,-5.243643e-03,1.268452e-03,1.173452e-03,1.407442e-05,-3.726239e-03,-4.048073e-03,-5.636510e-03,-3.738101e-03,2.969386e-03,-1.767266e-03,-2.897532e-03,-2.039375e-03,1.105775e-03,3.029005e-04,1.529185e-03,8.466215e-04,-3.215317e-03,-6.657461e-03,-2.237953e-03,-4.968983e-03,-3.159557e-03,-1.984473e-03,-1.115260e-04,-1.810133e-04,-4.107061e-03,-3.716410e-03,5.777417e-04,-3.606118e-03,-6.957558e-04,-3.307199e-04,-3.596414e-03,-1.026058e-03,-1.950199e-03,-6.731831e-03,-2.241483e-04,-3.689113e-03,-2.399084e-03,3.417007e-03,-8.097779e-03
2.049000e+03,-4.308567e-03,-2.596117e-03,-1.523146e-03,6.430063e-05,-2.599405e-03,-2.226580e-04,-9.987406e-04,-8.218576e-04,2.112961e-03,3.328870e-03,5.020164e-04,-4.760900e-04,1.477097e-03,-1.120477e-03,-7.329706e-03,-2.046292e-03,-3.386425e-03,-5.272458e-03,3.283518e-03,-5.636747e-04,4.508478e-03,-2.309014e-03,4.326007e-03,-4.467224e-03,-2.209089e-04,-4.491950e-03,-2.109803e-03,-4.639602e-03,-3.971924e-03,-3.151985e-03,8.981077e-04,-5.022736e-04,-3.386009e-03,-3.056118e-03,-2.208029e-03,-4.532628e-03,-8.174912e-04,-3.057404e-03,7.778020e-04,-3.914735e-04,-1.726554e-04,-5.987663e-03,-1.377251e-03,3.570022e-03,2.365140e-04,-3.774502e-03,-7.190053e-04,-9.224162e-04,-7.918822e-04,-3.670921e-03,-2.613141e-03,1.783816e-03,-4.810382e-03,-3.322222e-03,-2.915620e-03,-3.934231e-03,3.682602e-03,2.586537e-04,-2.133866e-03,-4.149929e-03,2.009406e-03,-1.690127e-03,2.084770e-03,-2.157124e-03,-4.614162e-03,-4.560337e-03,-2.925879e-03,-6.955963e-04,-4.237770e-03,-7.894388e-03,-3.935452e-03,1.900032e-03,-5.009538e-05,-1.341153e-03,4.190075e-04,2.673418e-03,-5.582953e-03,1.791524e-03,-3.141805e-03,3.414789e-03,-1.197982e-03,-2.622111e-04,-2.248087e-03,3.969386e-04,2.742171e-04,3.626865e-03,-4.515256e-03,-5.900302e-03,6.392349e-04,3.086914e-03,-2.624948e-03,-4.055324e-03,-1.839700e-03,3.619535e-03,2.659881e-03,-3.641147e-03,2.731224e-03,-3.841213e-03,-2.049188e-03,4.083087e-03,2.347305e-03,4.063523e-03,-1.730489e-03,-3.286913e-03,1.346436e-03,-2.954623e-03,-2.516060e-03,-4.309240e-03,2.630804e-04,-6.744538e-05,-3.963897e-03,-4.581569e-03,2.877995e-04,4.164058e-03,2.473624e-03,2.002485e-03,-4.648637e-03,-4.841752e-03,-1.199928e-03,-1.207933e-03,-2.648457e-03,-5.655432e-03,-2.247467e-03,-1.165299e-03,-4.893978e-05,-6.135751e-03,-1.362019e-03,-2.177627e-03,-1.300444e-03,4.508478e-03,-7.894388e-03
2.561000e+03,-4.013369e-03,-1.791840e-03,2.694996e-03,2.077217e-03,-6.001149e-05,-2.044255e-03,1.750596e-03,-1.629408e-03,-4.302340e-03,-3.278010e-04,-2.071616e-03,-3.613716e-04,-2.286276e-03,8.758827e-04,1.863218e-03,5.587606e-04,5.263879e-03,2.232250e-03,-1.560088e-03,-5.099648e-04,-2.753981e-03,4.098929e-04,-4.256163e-03,-2.081729e-03,-1.367311e-03,1.196770e-03,-4.497053e-03,-8.141338e-04,-1.804005e-03,8.559597e-04,2.785823e-03,-3.670529e-03,2.632234e-03,5.608084e-04,-2.530090e-03,2.867234e-03,-8.694432e-05,2.292926e-03,8.966521e-04,-2.975223e-03,-7.379662e-04,-1.704096e-04,-5.497708e-03,-7.315418e-04,1.975114e-03,2.620886e-03,-1.229489e-03,-1.010479e-03,-1.876101e-03,5.368281e-03,-9.506676e-05,1.924007e-03,-1.644910e-03,3.636005e-03,-1.967090e-03,-1.234252e-03,-1.286098e-03,1.410086e-03,1.303696e-03,-1.392420e-03,1.709346e-03,-1.985914e-04,-1.825761e-03,2.517888e-03,-3.006371e-04,-1.035508e-03,-1.690260e-03,-7.652578e-03,-3.009718e-03,-1.425512e-03,-2.329081e-03,9.632866e-04,3.657362e-04,-2.231305e-03,1.665424e-03,2.273424e-03,1.784782e-03,9.737885e-04,-2.114498e-03,-1.586904e-04,-1.456056e-03,-4.331726e-03,3.546411e-03,4.225669e-04,2.424344e-03,2.569394e-03,-3.542805e-03,3.484674e-03,-1.917059e-03,2.549684e-03,3.579131e-04,-2.633572e-03,-3.511822e-04,-3.509661e-03,-1.192774e-03,-6.142521e-04,3.643036e-03,2.197239e-03,-9.733817e-04,3.095521e-03,8.198738e-04,7.934160e-04,-1.437600e-04,2.782660e-03,4.207485e-04,4.647182e-04,-1.571643e-03,2.229559e-03,-5.145127e-04,2.814833e-03,-4.049169e-03,1.254391e-03,-2.031986e-03,6.930370e-04,-6.986271e-04,2.390472e-03,-1.379835e-03,2.036655e-03,-3.058676e-03,1.588903e-03,4.654471e-03,3.084769e-03,-2.123462e-03,-6.643428e-04,-4.125947e-03,-5.959912e-04,1.756695e-03,-1.206963e-03,-1.480135e-04,5.368281e-03,-7.652578e-03
3.073000e+03,1.869235e-05,-4.629689e-05,1.132405e-04,1.073128e-04,-6.824195e-06,-4.553223e-05,-5.163887e-05,-2.832412e-04,-3.404813e-05,-2.000434e-05,7.489211e-05,6.610848e-06,-4.387185e-05,-6.778325e-05,1.206715e-04,-1.777962e-04,-9.527298e-06,1.393243e-04,3.529671e-05,1.252354e-04,7.124731e-06,6.282275e-05,5.607018e-05,6.642181e-05,-9.869104e-05,1.112831e-04,1.603180e-04,2.783561e-05,-2.255143e-05,6.956846e-05,-1.536494e-04,-5.670452e-05,-9.520458e-05,1.167811e-04,6.057280e-06,1.090559e-04,-2.961757e-06,1.390094e-05,-6.315768e-05,-1.615832e-04,-7.114297e-05,1.701446e-05,3.329582e-05,5.550816e-05,-4.231322e-06,7.911395e-06,6.767796e-05,-3.450784e-04,1.754614e-05,-3.197758e-04,5.595273e-05,2.164937e-05,-7.537333e-05,1.655876e-04,-1.719444e-04,-2.148232e-04,-7.968040e-05,-1.848193e-05,-8.526130e-05,-7.582758e-06,-3.039840e-05,-1.933288e-05,6.676560e-05,3.193241e-05,-5.014930e-05,8.235346e-05,1.762266e-04,-2.193049e-06,-8.721540e-05,-2.735354e-05,1.137160e-04,-1.074401e-04,1.616704e-04,1.812992e-04,1.681548e-04,1.061750e-05,-1.657536e-04,8.219431e-06,1.485782e-05,-9.932046e-05,-1.748052e-04,-1.217262e-04,2.357275e-04,1.133326e-04,3.969272e-05,-1.499801e-06,-2.508663e-05,-5.873808e-05,5.563484e-06,-2.695436e-04,-8.186937e-05,1.164824e-04,1.180236e-04,-6.963562e-05,1.213170e-04,-6.002360e-05,-1.698269e-04,2.536271e-04,6.452213e-05,-5.993400e-05,1.374159e-04,2.143208e-04,1.156197e-04,1.014328e-04,2.056571e-04,1.857637e-04,-1.208586e-04,8.826616e-05,-7.856297e-05,4.072306e-05,4.336595e-05,-7.668733e-05,-1.079861e-05,-5.320179e-05,-1.067103e-04,9.867142e-05,-5.536121e-06,-2.712959e-05,8.002343e-05,2.450836e-04,5.256545e-06,-1.231012e-04,-2.914457e-05,1.075313e-04,8.743147e-05,9.889308e-05,2.185644e-04,-1.555370e-05,7.696936e-06,2.536271e-04,-3.450784e-04
3.585000e+03,1.758545e-06,1.390852e-06,-7.038440e-06,1.301869e-05,4.863486e-06,-5.517825e-06,2.720379e-06,3.024976e-06,-8.860159e-07,-1.236559e-06,9.975482e-06,7.104581e-06,-5.569941e-06,-8.601023e-07,2.792349e-06,-3.088361e-06,2.266048e-05,7.106248e-07,6.719943e-06,1.494731e-05,-2.165554e-05,6.408485e-07,7.739085e-06,1.702528e-05,2.243610e-05,-3.205638e-06,-1.144530e-05,4.577141e-06,3.449707e-05,1.034180e-05,1.276261e-05,9.192522e-06,5.639245e-06,-7.522750e-06,6.216485e-06,6.648555e-06,1.173400e-05,1.375490e-06,7.762400e-06,-1.007419e-05,-9.775461e-06,-7.237032e-06,4.745050e-06,4.950275e-07,-2.376349e-06,-8.273162e-06,8.369024e-06,7.321459e-06,3.071759e-06,-4.768860e-06,9.062719e-06,1.151449e-06,8.311679e-06,1.288835e-05,1.808237e-06,3.400782e-06,-9.754499e-06,-4.562866e-06,9.160584e-06,4.710987e-06,7.882315e-06,1.242405e-06,-5.070491e-07,-4.989551e-07,-2.306584e-06,1.169034e-06,1.855581e-05,-3.305395e-06,1.742941e-05,-2.236653e-05,1.550519e-05,-4.620245e-06,4.086637e-06,1.116490e-05,8.045523e-06,-9.707321e-06,-7.955235e-06,1.023427e-05,-2.350599e-06,2.556282e-05,1.325934e-05,2.338178e-05,-5.507405e-06,1.311901e-05,4.027795e-05,6.245256e-06,1.713648e-06,3.716847e-06,-6.855341e-08,3.635724e-06,4.882650e-06,1.122121e-08,-1.032054e-05,-1.143013e-05,-1.230769e-06,-6.437919e-06,3.284657e-06,-1.934010e-05,-4.743368e-06,-6.004702e-06,-4.358326e-07,5.315671e-06,-5.019042e-07,-3.062050e-07,-4.533655e-06,-1.901162e-06,4.812466e-06,1.474090e-05,1.764035e-05,-1.628538e-06,9.212533e-07,1.801177e-06,4.587479e-06,-8.511678e-06,1.059737e-05,2.104010e-06,-4.163859e-06,-9.349214e-06,-5.724647e-06,-1.653800e-05,-1.509448e-05,2.004013e-06,-3.147864e-06,7.101386e-06,1.416848e-05,2.207711e-06,-9.132370e-06,3.560597e-06,2.548617e-06,4.027795e-05,-2.236653e-05
4.097000e+03,-6.622617e-06,-2.188862e-06,2.983637e-06,1.040668e-05,-1.389010e-06,-1.080662e-07,8.417402e-07,-1.186748e-06,-7.246484e-06,-2.314680e-06,4.996150e-06,-6.682350e-06,-4.750810e-06,-1.442196e-06,1.979323e-06,2.965933e-06,-3.943890e-06,-6.974008e-07,7.019696e-07,-7.795937e-06,1.884755e-06,2.136260e-06,-1.744249e-06,-7.815831e-06,-3.706080e-06,1.293142e-06,3.027631e-06,2.303951e-06,-1.082504e-06,-9.788511e-06,-5.549749e-06,6.486182e-06,-6.450373e-07,-4.689771e-06,5.636494e-06,-1.077100e-05,9.022963e-06,-5.550993e-07,1.443522e-05,1.257003e-05,-1.561540e-05,6.702015e-06,-2.729047e-06,2.068301e-06,-3.574933e-06,3.431086e-06,8.099335e-07,1.023420e-05,4.141867e-06,-1.477623e-05,-1.853875e-06,2.465942e-06,2.031140e-06,-1.961239e-06,-8.686767e-06,-4.660823e-06,1.387344e-06,-4.490026e-06,-1.243864e-06,-1.181750e-05,-1.283562e-06,7.439518e-07,6.167816e-06,-4.487967e-06,1.986170e-06,1.543878e-06,-1.284131e-05,-9.225295e-06,8.000296e-06,-7.421943e-08,-1.282377e-05,-3.788386e-06,3.070609e-07,-2.834928e-06,1.137781e-05,5.454523e-06,-6.469177e-06,1.605429e-07,-5.461830e-06,-1.157837e-05,-5.757705e-06,7.538811e-07,9.488292e-06,5.208305e-06,6.843942e-06,5.803953e-06,-5.045435e-07,9.841629e-07,-1.551792e-06,-5.021979e-06,4.593309e-06,-1.307988e-05,2.127343e-06,4.691069e-06,5.714155e-06,-6.937218e-06,5.434030e-06,-1.121726e-06,1.001958e-05,9.615363e-06,-1.356806e-05,-5.030964e-06,2.839057e-06,-7.343617e-06,1.514380e-05,3.908584e-06,-4.220679e-06,-2.316009e-06,3.859842e-06,-2.734736e-06,-6.963911e-06,3.047063e-06,1.069684e-05,-4.646776e-06,5.984042e-06,4.702455e-06,9.475181e-06,-3.761985e-06,2.619179e-06,-5.926797e-06,-4.529553e-06,-4.858560e-06,5.729273e-06,5.792330e-07,-3.321434e-06,1.091732e-05,3.413743e-06,-7.568063e-06,-3.037690e-07,1.514380e-05,-1.561540e-05
4.609000e+03,2.990267e-07,-2.332091e-06,2.113540e-06,7.499529e-06,-2.816331e-06,1.190428e-05,3.060084e-06,2.597410e-06,-8.920226e-06,-6.221830e-06,-5.736876e-06,-3.419178e-06,3.621582e-06,-6.934012e-06,7.164118e-06,1.135048e-06,-5.895546e-06,4.257416e-06,-6.101434e-06,-2.659419e-06,-5.310249e-06,-3.733734e-06,4.770902e-06,4.290749e-06,5.346856e-06,1.128975e-06,-3.188015e-08,4.093996e-06,-6.325070e-06,4.055011e-06,2.616101e-06,-6.011178e-06,-4.964345e-07,-5.421289e-06,2.958662e-06,6.684029e-06,-2.202808e-06,4.400839e-06,-9.499346e-06,1.156449e-06,1.839689e-07,-7.841721e-06,5.880572e-06,-8.279182e-06,7.153855e-06,7.017951e-06,-5.342783e-06,4.200511e-06,2.178743e-06,8.446476e-06,-4.243983e-07,-8.404626e-07,-1.699208e-06,3.672292e-07,-3.346420e-06,-3.494035e-06,9.042606e-06,1.163179e-06,-6.634136e-06,-4.155549e-07,4.133301e-06,5.208780e-07,-4.113705e-06,-4.179215e-06,6.150745e-07,6.882076e-07,-1.601894e-06,5.023894e-06,2.243119e-06,3.594443e-06,-3.267404e-07,5.696853e-06,4.531015e-06,-1.790215e-06,-2.800103e-06,1.094681e-05,6.526711e-06,-7.215415e-06,-3.956128e-06,-7.954752e-06,3.376037e-06,-3.342545e-06,-2.746136e-06,3.041144e-06,9.055069e-06,-3.567880e-06,-6.751271e-06,-2.886490e-06,-5.977422e-06,2.582898e-06,-8.502973e-06,-1.257231e-06,-3.188664e-06,4.373961e-06,3.330839e-06,-3.069867e-06,5.136033e-06,4.650741e-06,3.456267e-07,2.105528e-06,5.339884e-06,-9.106824e-06,-2.583077e-06,-4.395234e-06,-3.066386e-06,8.047248e-06,-4.420451e-06,2.489039e-08,1.643292e-05,-6.567903e-06,7.915498e-06,-3.078456e-06,2.454842e-06,2.862396e-06,8.688950e-07,8.936320e-06,3.064849e-06,1.146057e-05,-4.407034e-06,2.110083e-06,6.644841e-06,-3.898540e-06,-3.088758e-06,7.078409e-06,1.644809e-06,1.167350e-06,2.864159e-06,1.050818e-05,5.039521e-07,1.643292e-05,-9.499346e-06
5.121000e+03,8.986288e-08,-4.500979e-06,-2.377805e-07,-4.383396e-06,-2.602147e-06,-8.692157e-06,-2.732665e-06,-1.529785e-06,-7.278100e-06,1.295359e-05,-3.369076e-06,-8.115704e-06,4.187824e-06,3.385430e-06,-6.064425e-06,-1.954304e-06,-3.135878e-06,1.011018e-05,1.570727e-06,2.377364e-06,-1.160216e-05,9.989236e-07,3.255458e-07,-6.721814e-06,-5.073924e-07,-2.229697e-06,1.501065e-05,-5.469404e-06,-5.786654e-07,8.275915e-07,-5.035581e-06,7.516927e-07,1.632737e-06,-2.625003e-06,-3.494158e-06,-7.745291e-06,-2.317860e-06,5.579460e-06,-4.198568e-06,-2.343603e-06,-2.084417e-06,1.548577e-06,8.543661e-06,2.921653e-06,-6.417950e-06,-4.051033e-06,8.440088e-06,4.673329e-06,-2.110241e-06,1.153050e-05,3.651271e-06,-2.898822e-06,1.375939e-06,5.844339e-06,-6.629022e-08,-4.207333e-06,7.580273e-06,8.741788e-06,5.424690e-06,-7.796923e-06,-4.843609e-06,2.926271e-06,1.891680e-06,-3.594340e-06,2.328466e-06,-5.294440e-06,-2.709030e-06,-3.764637e-06,4.510561e-06,-9.395163e-07,1.915584e-06,-4.662109e-06,-4.805905e-06,-1.236012e-06,5.627351e-06,3.543630e-06,-1.101246e-06,9.285309e-06,-1.615394e-06,1.503022e-06,3.418835e-06,4.897156e-07,-7.507276e-06,-1.081856e-05,-5.614543e-07,5.930753e-06,-1.608910e-06,-5.689738e-06,7.451443e-07,6.412235e-07,3.961448e-06,-6.373643e-07,4.558262e-06,-1.098849e-05,-2.299176e-06,7.791151e-07,3.659806e-06,-1.516856e-05,8.362245e-07,4.225159e-07,1.997072e-07,6.289739e-06,8.637917e-07,-6.567088e-06,-6.061139e-06,8.488018e-06,1.140800e-06,2.930419e-06,2.563388e-06,4.142623e-07,8.407302e-06,3.423917e-06,1.568405e-06,-5.889596e-06,3.795170e-07,-1.615081e-06,7.473621e-07,-8.210567e-06,2.135993e-06,3.291128e-06,-4.837932e-06,-4.042667e-06,7.156486e-06,3.844519e-06,5.804704e-06,9.267733e-07,-4.933039e-06,3.297237e-07,-1.651792e-07,1.501065e-05,-1.516856e-05
5.633000e+03,2.418140e-06,-1.102499e-05,-8.267060e-08,-9.080182e-06,2.799633e-07,-4.679700e-08,-1.148129e-06,-3.562212e-06,-1.592487e-06,5.101976e-06,-2.220493e-06,-7.229167e-06,-1.784143e-06,-2.927069e-06,-3.557470e-07,3.290418e-06,3.247638e-06,1.529138e-06,1.271666e-06,8.415825e-06,1.360490e-06,4.022133e-06,5.943415e-06,-3.585119e-06,2.705741e-06,5.080646e-06,8.858063e-07,1.203330e-06,-9.163318e-06,6.147344e-06,1.472170e-06,7.590862e-08,2.429454e-06,6.676277e-06,-4.289451e-06,-4.848884e-06,-3.384160e-06,-1.692606e-06,1.041831e-06,6.970357e-06,-3.868532e-06,5.517525e-06,7.306247e-07,9.256679e-06,1.093043e-06,5.574646e-06,-2.065011e-07,-1.825062e-06,6.424036e-06,8.541239e-06,1.011347e-05,-5.626343e-06,2.678758e-06,-3.781154e-06,3.678052e-06,1.803114e-06,-1.234924e-06,1.113138e-05,-2.302664e-06,4.518015e-06,5.030336e-06,4.549238e-06,7.801719e-07,4.914393e-07,-1.371982e-06,-8.283955e-06,-3.699509e-06,1.237370e-06,7.952675e-06,-7.371307e-06,-1.597085e-05,-3.578369e-06,2.020522e-06,1.221309e-06,6.066370e-06,6.883728e-07,-4.347186e-06,-7.019420e-06,-1.732356e-06,-1.342201e-06,1.009945e-06,-1.511156e-06,1.454232e-06,-3.802987e-06,-5.445944e-07,-7.238988e-06,2.891786e-06,-1.011616e-05,7.925312e-06,3.311849e-06,-1.649037e-06,4.921929e-06,8.889126e-06,-1.037505e-06,8.010101e-06,-2.776280e-06,1.379484e-06,4.163530e-06,-7.031794e-06,-2.930013e-06,4.547799e-06,-3.686936e-06,-1.046977e-05,-4.318916e-07,2.292827e-08,7.385587e-07,-8.544832e-06,1.884963e-06,5.117805e-06,1.132133e-06,-8.779536e-06,-2.000717e-06,1.274732e-06,-5.263400e-08,4.247687e-07,-6.129400e-07,8.080511e-07,2.283126e-07,-6.233489e-07,-9.471733e-06,3.581215e-06,4.875400e-06,-8.725581e-06,-1.765800e-06,5.215165e-06,-5.277917e-06,5.480035e-06,-4.371224e-06,5.409298e-08,1.113138e-05,-1.597085e-05
6.145000e+03,2.565729e-07,-3.240685e-06,1.151773e-06,4.956705e-06,-1.569950e-07,1.295594e-06,-7.521727e-06,2.984261e-06,-3.875413e-06,-1.078279e-05,-9.967280e-07,-6.834480e-07,-4.901620e-06,2.477249e-07,4.349776e-06,-7.238875e-06,-3.454419e-06,-1.272163e-07,4.486727e-06,-3.793474e-06,-7.004065e-06,5.346600e-09,5.729637e-06,-1.605776e-06,-4.014396e-06,-6.756877e-07,-1.836469e-07,8.574988e-07,2.265409e-06,4.744612e-06,3.567178e-06,7.619661e-06,6.918413e-07,2.646231e-06,2.820906e-06,-6.003503e-07,-4.938257e-06,-7.946830e-06,1.237527e-06,-2.402233e-06,6.566812e-07,5.482701e-06,-1.108706e-06,3.703520e-06,1.459266e-06,-6.002913e-06,2.261097e-06,7.112850e-07,-5.691403e-06,-8.815447e-06,1.165930e-06,7.974362e-07,-6.802511e-06,3.123923e-06,-5.462938e-06,-1.191796e-06,-2.998652e-06,3.754296e-06,5.582492e-07,1.692442e-06,4.124410e-06,-2.934616e-06,-2.628664e-07,9.921588e-06,2.879099e-06,-1.312554e-06,4.370003e-07,-4.169456e-06,-1.618689e-06,1.025398e-05,-4.598637e-07,-1.121221e-05,-9.752640e-07,2.900878e-06,5.763498e-06,6.831731e-06,-2.184241e-06,2.944702e-06,-5.722907e-07,2.341744e-06,-3.280656e-06,-5.417704e-06,5.606795e-06,-4.456755e-06,1.605777e-07,5.660445e-07,2.685592e-06,-1.233319e-06,-5.239024e-07,1.160298e-05,-2.033531e-07,-5.201109e-07,3.782863e-06,-9.520446e-06,-6.770797e-07,-2.812246e-06,-4.840856e-06,9.729766e-06,-3.969591e-07,7.518673e-06,-4.284323e-09,5.678987e-06,-1.211104e-06,3.879180e-06,-1.168840e-06,-8.618919e-07,3.475024e-06,1.867376e-06,3.025154e-06,-2.696643e-06,3.597263e-06,9.824333e-06,6.568394e-06,3.665411e-06,3.431210e-06,-1.112295e-06,-2.681600e-06,5.843566e-07,-3.135165e-06,-2.494214e-06,3.830700e-06,-4.081509e-07,-2.219530e-06,-5.784467e-06,-6.415826e-07,3.518320e-06,7.229248e-08,-2.906087e-06,1.501675e-07,1.160298e-05,-1.121221e-05
6.657000e+03,4.272167e-06,1.444635e-06,-1.214266e-07,-2.791908e-06,7.436202e-06,1.600585e-06,6.740975e-06,-1.376296e-06,7.678121e-06,1.452998e-06,-4.468944e-07,-3.097341e-06,-3.187963e-07,-5.447470e-06,-6.912781e-07,5.236838e-06,1.009529e-07,-6.735455e-07,2.167512e-06,8.989795e-06,6.258935e-06,1.316799e-06,-8.533819e-06,1.375151e-06,1.811224e-06,7.640190e-07,4.817593e-06,-4.801354e-06,-7.291446e-06,-3.118588e-06,2.771961e-06,2.065326e-07,1.183518e-06,-4.812634e-06,3.459851e-06,-2.099141e-06,8.302951e-07,1.658044e-06,4.517466e-06,-1.210580e-06,-8.095604e-06,1.040511e-06,3.770526e-06,1.855651e-06,7.995693e-06,-9.420462e-06,1.495369e-06,-4.262887e-06,-2.172436e-06,-3.421280e-06,1.149602e-06,-1.123974e-06,1.631876e-06,-9.558378e-06,-5.001658e-06,-3.396152e-06,8.321487e-06,2.584669e-06,-4.609046e-06,4.191618e-07,-2.998797e-06,5.700278e-06,-3.684124e-06,1.034052e-05,-1.492287e-06,-3.780819e-06,4.851587e-07,6.409684e-06,-2.089078e-07,4.751427e-06,4.715316e-06,-1.273858e-06,6.621814e-06,-9.843669e-07,5.733828e-08,3.582085e-07,-4.238537e-06,-7.304941e-06,-1.505145e-07,2.381460e-07,-8.487873e-06,-1.522373e-06,4.250720e-06,7.355033e-06,-9.250497e-06,-5.220461e-06,7.519816e-06,2.029945e-06,7.149638e-06,1.085779e-06,-9.366932e-07,1.226840e-06,4.668303e-06,3.334176e-06,1.850109e-06,5.296661e-06,1.462720e-06,2.748055e-06,1.119118e-06,7.577362e-06,4.798855e-07,3.213479e-06,-1.932644e-06,5.430753e-06,7.472090e-06,-8.690718e-06,-4.390368e-06,-3.512921e-06,-3.835289e-06,-1.006458e-06,-1.392157e-06,8.521688e-06,2.181282e-06,1.754634e-06,7.216668e-06,1.325079e-06,4.087464e-06,-7.541749e-06,2.282057e-06,1.058030e-05,9.085627e-07,-1.419393e-06,4.080611e-06,3.734956e-06,-6.630324e-07,-6.806702e-06,-1.815330e-06,-8.305112e-06,5.409147e-07,1.058030e-05,-9.558378e-06
7.169000e+03,2.893194e-06,4.306229e-06,-3.909343e-06,-3.002997e-06,1.654226e-06,-5.417783e-07,-3.100930e-06,1.720273e-06,-7.542173e-06,-2.412824e-06,3.063917e-06,5.109959e-06,7.165530e-06,-9.909608e-06,-2.230576e-06,-2.555212e-06,1.549025e-06,-3.505210e-06,3.927775e-06,-8.470686e-07,5.056668e-06,-4.461727e-06,4.182350e-06,7.133328e-07,1.770195e-06,-3.566968e-07,-2.455936e-06,2.996250e-06,1.085474e-06,-8.968955e-07,3.202429e-07,-2.856277e-07,1.610311e-06,1.545074e-06,-1.365136e-06,6.266182e-08,3.164435e-06,1.610852e-06,-2.811802e-06,1.019745e-05,-1.686429e-06,-4.730250e-06,2.331120e-06,1.175846e-05,-4.790579e-07,8.819122e-07,1.020682e-06,-6.545301e-08,-2.151632e-06,-8.089097e-06,1.238335e-06,-7.272826e-07,4.773774e-06,2.228189e-07,-2.704340e-07,-3.066644e-06,1.628395e-06,-2.423769e-06,8.973842e-06,-2.375323e-06,-6.857738e-07,-7.598387e-06,8.570978e-08,-2.986131e-06,-1.595230e-06,-3.012959e-06,-3.768636e-06,8.304425e-06,-1.368204e-06,-4.145101e-06,-1.396610e-06,7.780060e-06,-1.359601e-06,2.577497e-06,-1.430525e-06,4.973721e-06,3.416331e-07,-7.425346e-08,1.524596e-06,-1.762542e-06,4.120202e-08,-1.466850e-06,8.721600e-07,-8.456402e-07,-5.760163e-07,1.174255e-07,-6.062348e-06,6.175988e-08,-3.292912e-06,9.444381e-07,-8.595532e-06,-3.022686e-06,-4.491349e-06,-2.753700e-06,-8.257053e-07,7.492175e-08,-1.462894e-06,-5.553313e-06,5.413241e-06,2.051356e-06,7.978025e-06,-7.978515e-07,2.702032e-07,6.221128e-06,1.208625e-05,1.435559e-06,-1.010336e-06,3.082895e-06,3.436900e-06,-8.227407e-07,4.781720e-06,-3.291362e-06,3.750065e-06,4.361111e-07,-9.764331e-07,-7.221118e-06,-2.745785e-06,1.080978e-06,3.217736e-06,-2.709310e-06,-2.434865e-06,-2.174233e-06,-9.717652e-07,1.701668e-07,1.677467e-06,5.015575e-06,-1.145840e-06,-8.144883e-06,4.299494e-08,1.208625e-05,-9.909608e-06
7.681000e+03,-1.713959e-06,-5.160462e-07,3.901952e-06,-4.517825e-06,-7.556848e-06,7.283625e-06,-1.636482e-06,-7.145525e-06,-2.361896e-06,-1.876877e-06,8.681576e-07,7.153598e-06,-8.075552e-06,7.135343e-06,3.194815e-06,4.441121e-06,7.412588e-06,-3.812675e-06,2.600861e-07,2.000221e-06,-3.264836e-06,-1.955984e-06,2.088983e-06,2.972367e-06,2.350982e-06,-6.425821e-06,-5.908252e-07,-2.784016e-06,2.437392e-06,2.098796e-06,-2.780908e-06,-2.879057e-06,-9.341261e-07,1.853863e-06,-1.803418e-06,-6.610846e-07,-4.949176e-06,1.515413e-07,3.167953e-06,-9.246015e-06,5.078791e-07,-6.415624e-06,2.154809e-06,2.999219e-06,2.065511e-06,-3.424589e-06,-3.835228e-08,4.779312e-06,-2.247960e-06,3.996934e-06,-6.446638e-06,-1.718869e-06,3.095331e-06,2.467109e-07,-2.164209e-07,-3.156031e-06,4.404547e-06,1.432374e-06,-6.078517e-06,-2.313306e-06,5.952174e-06,1.484964e-06,-2.443460e-06,3.847954e-06,-1.081765e-06,-2.034677e-06,-3.161309e-06,7.786042e-07,-4.442173e-06,-4.241197e-06,2.222955e-06,-6.811587e-06,-9.598791e-06,-3.328444e-07,3.711842e-06,1.704929e-06,-1.681723e-06,5.806563e-06,-1.074717e-07,-1.606482e-07,2.319347e-06,-9.697566e-06,2.365706e-06,-6.264742e-06,7.460969e-06,-9.940728e-06,1.237537e-06,2.868113e-06,4.807485e-06,-1.342507e-06,-2.984721e-06,3.151828e-06,-3.382737e-06,-1.036478e-05,-6.689808e-06,-7.604888e-07,-9.609627e-06,-5.298468e-06,-5.379406e-07,-5.637789e-06,-3.714198e-06,4.206845e-07,-4.380547e-06,2.376032e-07,-5.923703e-06,-4.896286e-06,9.767860e-07,4.167084e-06,-2.809161e-06,-5.645257e-06,9.183670e-07,-6.956887e-06,8.478415e-06,-3.164628e-06,-3.385684e-06,2.879092e-06,1.288100e-06,5.764166e-06,-9.468563e-07,6.541085e-06,-7.265525e-06,-7.561386e-06,8.723877e-06,-2.107931e-06,-4.083111e-06,-1.580563e-06,-1.163146e-06,-5.724761e-06,-8.819703e-07,8.723877e-06,-1.036478e-05
8.193000e+03,7.462511e-06,-2.680366e-06,1.072245e-07,1.866074e-06,1.297974e-06,-1.380845e-06,-9.315101e-06,5.022321e-06,3.155190e-06,-4.269510e-06,5.369714e-06,1.125976e-07,3.572328e-06,-1.470142e-07,-3.371118e-06,-3.411178e-06,-3.290335e-06,-1.433638e-06,3.984671e-06,-3.060875e-06,-1.389525e-06,-1.464971e-07,1.318530e-05,-1.866683e-06,7.487477e-06,-5.495860e-06,1.045280e-05,6.738705e-06,-9.077711e-06,3.969599e-06,-7.207847e-07,2.170948e-06,2.443020e-06,-2.287472e-06,-4.599691e-06,1.927843e-06,-8.739460e-06,1.060718e-05,-1.454468e-06,-2.433554e-06,-2.398420e-07,-2.544526e-06,-4.238527e-06,6.817398e-08,-3.452745e-06,-4.240960e-06,-8.302503e-07,-3.543764e-06,1.598045e-07,-7.445144e-06,8.735878e-07,-3.116862e-06,-2.761259e-06,4.508201e-06,-1.159068e-06,-2.360520e-06,-9.925379e-06,2.103832e-07,-2.021055e-06,-2.783499e-06,-2.775892e-08,-8.522933e-08,-3.081581e-06,-3.059613e-06,6.239944e-06,-1.745511e-06,-3.580790e-06,-4.581637e-06,-2.562074e-07,4.825775e-06,6.218478e-06,1.132840e-06,-2.625358e-06,-6.328411e-06,5.259185e-06,1.359859e-06,-2.328303e-06,3.866928e-06,5.802198e-06,-3.011607e-07,-7.484032e-06,2.869508e-06,2.020440e-06,-9.699183e-06,1.125081e-06,-4.174951e-10,-8.781245e-07,5.404410e-06,5.470271e-07,-1.819432e-06,2.476336e-06,-1.088935e-06,4.076043e-07,-1.046651e-05,-6.822547e-06,-1.910536e-06,-6.323092e-07,6.572405e-07,-2.191862e-06,3.385937e-07,-4.261321e-06,-2.107884e-06,5.718228e-06,1.939324e-06,3.736604e-06,-3.061569e-06,-2.387700e-06,5.007536e-07,-3.158183e-06,6.749690e-06,5.725551e-06,-3.513852e-06,-1.749317e-07,1.605555e-06,1.415400e-06,-1.520362e-06,2.305258e-06,-7.808051e-06,-2.148790e-06,5.465679e-06,-7.063709e-07,-1.154154e-06,5.861915e-06,2.971076e-06,-2.992011e-06,4.355910e-06,1.482213e-06,-1.663051e-06,-2.480511e-07,1.318530e-05,-1.046651e-05
8.705000e+03,2.345228e-06,-1.183594e-06,-2.015338e-06,-1.860073e-06,7.367905e-07,1.705270e-06,2.117635e-07,-2.262186e-06,3.374964e-06,-1.534499e-06,3.823649e-06,-3.679948e-06,-1.854277e-06,4.961457e-08,8.106041e-06,-6.813017e-06,-1.574972e-06,-4.765911e-06,5.401392e-06,4.639164e-07,6.253928e-06,-1.396427e-06,-1.984570e-06,-1.598651e-06,-1.619525e-06,-1.341849e-06,-2.480314e-06,-3.447863e-06,2.921172e-06,6.400277e-06,-3.803682e-06,-8.253990e-07,-3.428713e-06,4.640697e-07,9.978545e-08,-8.322883e-07,5.060773e-07,1.090848e-05,-3.522631e-06,-7.086125e-06,9.082034e-07,2.640134e-06,-4.636560e-07,4.669976e-07,-3.981164e-06,-2.354166e-06,8.172261e-07,-2.642350e-07,-5.291251e-06,6.560769e-08,-3.595520e-06,1.151857e-06,4.627428e-06,3.703428e-07,9.677141e-07,4.282468e-06,-5.336037e-06,-5.420551e-06,-6.055953e-06,-5.106841e-06,7.020732e-06,8.743471e-06,2.203448e-06,-3.442100e-06,-6.734384e-07,4.562049e-06,-1.024786e-06,-3.195627e-06,8.225752e-07,-5.632051e-06,-1.776574e-05,-2.504690e-06,9.275391e-06,4.821157e-06,3.190743e-06,-1.029361e-07,-3.287730e-06,2.017275e-06,1.662435e-06,9.751126e-07,-4.868336e-06,5.782226e-06,4.784633e-06,3.861929e-06,-3.367530e-06,-1.603631e-06,-1.043929e-05,1.967117e-06,1.939452e-06,-6.501568e-06,-1.954498e-06,1.360069e-06,8.558477e-06,-6.763804e-06,7.571650e-07,2.855170e-06,-3.512918e-06,-6.649335e-06,-2.379048e-06,5.599642e-07,-1.989049e-06,3.764222e-07,1.553038e-06,2.969227e-06,9.120275e-06,1.912338e-06,-3.687959e-07,-2.794079e-06,1.092813e-06,9.247752e-06,7.546404e-07,-3.791062e-06,-3.177019e-06,4.019082e-06,-3.477812e-06,3.669746e-06,4.685559e-07,-7.364272e-06,-1.039153e-06,-2.006877e-06,-5.489812e-06,3.893579e-06,4.769519e-06,-5.057144e-06,-4.070043e-06,3.885999e-06,4.920287e-06,3.672130e-06,-1.637422e-07,1.090848e-05,-1.776574e-05
9.217000e+03,1.398594e-08,-1.539304e-06,-3.230643e-06,-2.958600e-06,2.674540e-06,2.462268e-06,1.752036e-06,-3.573367e-06,-4.849536e-06,-4.804478e-06,-7.283665e-07,3.107356e-07,-7.797411e-06,5.156082e-08,-7.303008e-07,1.498380e-06,-3.571584e-06,-9.230715e-06,-3.717897e-06,-8.825762e-07,3.324845e-06,4.730999e-06,7.106067e-06,2.406920e-06,-1.576897e-06,-5.441213e-07,1.928273e-06,6.389562e-06,-1.080394e-06,1.985882e-06,3.570082e-07,-3.715398e-06,1.749181e-06,-2.308433e-06,-3.929815e-06,-1.927574e-06,-2.222644e-06,-4.398320e-06,5.073606e-06,-1.471142e-06,6.165461e-06,-6.714817e-06,4.838492e-06,1.795096e-06,-5.396424e-06,-7.293660e-07,1.293888e-06,-1.373266e-06,-1.925313e-06,1.324926e-06,-6.929328e-06,-1.514698e-07,-3.199525e-06,2.891096e-06,-2.739201e-06,7.153942e-07,-5.900591e-06,-5.338189e-06,-2.671002e-06,3.013701e-06,-1.450578e-05,-6.610822e-06,-4.485492e-07,8.619009e-06,-1.153756e-07,6.142894e-06,5.718574e-06,-6.699977e-06,1.705035e-06,-5.193743e-06,3.603491e-06,6.471849e-07,-3.154044e-06,3.757949e-06,-1.825484e-06,-2.991115e-06,7.273196e-06,4.709898e-06,-2.153027e-06,-3.541152e-07,-2.489178e-06,1.246101e-06,-1.414981e-06,1.245182e-05,-3.246821e-06,-1.471678e-07,6.744167e-06,3.677318e-06,-5.388223e-07,8.045080e-06,-1.956837e-06,5.562865e-06,-2.691183e-06,-8.976694e-06,-1.572913e-06,-2.864051e-06,-2.860555e-07,-3.254069e-06,-2.078151e-06,1.846312e-06,-5.048406e-07,3.748037e-06,1.560350e-06,-2.061298e-06,-4.480418e-07,5.929425e-06,-4.513480e-06,-1.100603e-06,-3.791255e-06,2.907882e-07,3.716144e-07,2.106659e-06,-9.281567e-06,3.770123e-06,-5.859897e-07,2.574344e-06,3.582239e-06,-9.823272e-07,5.795564e-06,-8.265869e-06,5.318913e-07,7.818551e-06,1.431448e-06,4.132778e-06,4.444959e-06,-1.288072e-07,-6.126150e-06,2.260620e-06,-2.286172e-07,1.245182e-05,-1.450578e-05
9.729000e+03,1.939178e-06,-2.883572e-06,-4.772060e-06,-4.117154e-06,1.743170e-06,-1.723158e-06,5.033518e-06,-1.660856e-07,-6.181369e-07,7.411140e-06,3.267243e-06,-5.298052e-06,6.573133e-06,3.041904e-07,4.241798e-06,1.541437e-06,4.773904e-06,-2.294050e-06,-4.879916e-06,-5.621913e-06,-3.830971e-06,3.569595e-06,3.045738e-06,5.061805e-07,-3.020244e-07,-4.906674e-06,8.917040e-07,4.992553e-06,-4.268577e-07,1.082788e-06,4.427170e-06,-4.957802e-07,6.024501e-06,-4.673296e-06,-6.030544e-07,2.599983e-06,-2.799094e-06,-2.363380e-06,2.381966e-06,7.733404e-06,-6.737779e-06,6.988671e-06,-3.717202e-06,-3.099029e-06,1.302654e-06,-2.979903e-06,9.951470e-07,6.606175e-06,5.488300e-06,7.888561e-06,-3.941691e-06,1.037362e-05,2.160362e-07,-6.544689e-07,-3.085011e-06,8.502309e-07,1.695363e-06,-2.405414e-06,-2.422625e-06,-1.832896e-07,-8.156845e-08,-1.810728e-06,3.143834e-06,4.629116e-06,1.796474e-06,2.889855e-06,6.039599e-06,1.711549e-07,1.141055e-06,-1.947031e-06,4.907788e-06,-4.294213e-06,-1.513567e-06,3.989432e-06,-8.857875e-07,6.552374e-07,9.179616e-07,1.906021e-06,1.188595e-06,-4.227859e-06,1.192569e-07,-3.660595e-07,2.257014e-06,-7.146343e-07,6.340086e-06,1.026032e-07,2.107766e-06,-2.045851e-06,3.324449e-06,-1.123838e-06,-5.022276e-06,3.687511e-06,3.470762e-07,5.245550e-07,-3.110336e-06,2.656346e-06,2.139478e-06,-1.020254e-06,5.211832e-06,-5.370215e-06,-1.604997e-06,9.244665e-07,2.954836e-07,3.644771e-06,4.224886e-06,2.820448e-06,-4.056553e-06,1.485509e-06,-2.722601e-06,-3.441872e-07,-1.866177e-06,-2.275655e-06,-2.224898e-06,1.244863e-06,-3.711727e-08,1.235617e-05,-2.306089e-06,1.228457e-05,-6.963178e-06,8.512486e-06,-2.252533e-06,4.469420e-06,-1.235502e-06,4.958515e-06,-1.222586e-06,2.800105e-06,-4.224293e-06,-2.986122e-06,6.784883e-07,1.235617e-05,-6.963178e-06
1.024100e+04,2.075616e-06,-2.967481e-06,-1.824710e-06,-5.913765e-07,-1.859200e-06,2.229457e-06,-1.858609e-06,3.473686e-06,3.459286e-06,-4.176131e-06,7.012407e-07,8.505721e-06,-3.597079e-07,3.848002e-06,-1.940173e-06,1.166394e-06,-4.771192e-07,5.962996e-06,3.927675e-06,-8.678119e-07,8.064342e-07,1.656700e-08,-7.785877e-06,-1.400756e-06,-2.667184e-06,3.261714e-06,5.515442e-07,1.886511e-06,2.977929e-06,3.147245e-06,-1.012695e-05,-7.009886e-06,2.862763e-06,2.269720e-06,2.538181e-06,-7.525808e-06,1.996021e-07,-2.722629e-06,-3.827498e-06,6.716723e-06,3.216698e-07,3.485823e-07,6.264759e-06,4.220637e-06,-4.905738e-06,3.721547e-06,1.740752e-06,1.540256e-06,1.590269e-06,-1.126278e-05,-6.714393e-06,-3.446512e-06,-9.875405e-06,-4.355008e-06,4.175305e-06,4.840511e-07,5.874167e-06,6.454305e-06,3.189974e-06,3.138345e-06,-8.427378e-08,-2.200567e-06,3.874679e-06,-4.633795e-06,-4.679776e-06,-1.911228e-07,4.130224e-06,-3.614174e-07,-1.513808e-06,1.998913e-06,5.557264e-06,6.310359e-07,1.951060e-06,-3.959208e-06,3.615324e-06,6.262721e-08,-8.156442e-06,7.149474e-07,-3.027535e-06,6.433606e-06,-5.719520e-06,-2.109509e-06,-3.979415e-06,1.739657e-07,5.927909e-06,2.480820e-06,3.335369e-06,-2.917399e-06,4.593597e-06,-1.790914e-06,-8.543585e-06,7.380649e-07,2.041074e-06,2.404142e-06,1.570855e-06,-2.233233e-06,1.301747e-06,9.472481e-07,-4.017882e-06,-1.444102e-06,-1.326291e-06,-1.442656e-06,5.890484e-06,5.812503e-06,4.157760e-07,-4.666500e-06,-3.594548e-06,4.558421e-06,-2.365410e-06,-6.305326e-06,2.953031e-06,-7.395753e-06,-5.769149e-06,-1.928727e-06,4.877986e-06,-4.269645e-06,1.635345e-06,-1.207906e-06,-5.963831e-07,-1.316293e-06,6.892745e-06,4.110825e-06,3.656486e-06,1.517666e-05,-1.417221e-07,6.817492e-07,1.218979e-06,4.346366e-06,1.400227e-07,1.517666e-05,-1.126278e-05
1.075300e+04,1.768292e-06,-8.740613e-06,-2.853925e-06,2.077147e-06,-1.461358e-06,-4.091676e-07,4.099486e-06,2.676077e-06,-2.520708e-06,2.095423e-06,1.538848e-06,2.116861e-06,3.283114e-06,-7.683628e-06,5.195551e-06,-2.905855e-06,3.423267e-06,-5.186934e-06,2.154551e-06,3.219389e-06,6.235971e-07,-2.852035e-06,2.121562e-06,1.992405e-06,-2.153855e-06,6.988300e-07,-1.772145e-06,-1.880426e-06,1.416347e-07,3.804773e-07,4.854956e-06,-1.525610e-07,2.887114e-07,8.056588e-07,-1.264156e-06,-2.172190e-06,-1.305522e-07,1.591061e-06,-6.002404e-06,3.136399e-06,-1.230744e-06,-5.015706e-06,-7.161547e-08,-2.471486e-06,2.580205e-06,2.399545e-06,-4.670505e-06,-1.306390e-06,-8.274662e-06,5.107850e-06,-2.497259e-06,7.346604e-07,-1.145817e-06,4.183869e-06,4.388613e-06,-6.329752e-07,-3.401605e-06,2.674558e-06,-7.733321e-06,1.464420e-06,3.362920e-07,8.959893e-06,2.877915e-06,-1.326302e-06,1.915414e-06,-9.909611e-07,5.106854e-06,-7.102531e-06,-2.049137e-06,-2.249977e-06,-1.092148e-06,-2.114108e-06,1.689119e-06,-4.495207e-07,7.121134e-07,-6.665302e-06,5.439247e-06,-3.183453e-06,2.910318e-07,-4.700064e-06,-6.266802e-07,-1.645873e-06,6.528927e-07,-2.698119e-07,3.031266e-06,9.745685e-07,-2.562702e-06,8.285753e-07,-3.260510e-06,-2.419213e-06,3.410423e-06,-3.634628e-06,-1.635295e-06,-9.110248e-07,1.196184e-07,8.814125e-06,7.190457e-06,9.972587e-08,-1.595445e-06,-2.849012e-06,-1.782977e-06,4.192580e-06,4.450737e-06,8.352239e-06,1.713732e-06,5.545375e-06,2.204217e-06,2.409355e-07,-1.924806e-06,7.745023e-06,4.346354e-06,-8.752305e-07,-1.240792e-06,2.803572e-06,-4.460493e-07,-5.663168e-07,8.942617e-07,4.812616e-06,3.004394e-07,7.634741e-06,-3.048717e-07,-4.394935e-06,-4.820490e-06,-3.180663e-06,-6.300177e-07,-3.783869e-06,5.258583e-07,-6.431962e-07,1.211462e-07,8.959893e-06,-8.740613e-06
1.126500e+04,-9.434927e-09,-6.165142e-06,2.541532e-06,6.352686e-06,3.787220e-07,-1.224112e-06,-1.355989e-06,-8.500784e-07,2.318922e-06,6.098482e-06,3.079743e-06,-3.051906e-06,4.398653e-07,-7.071268e-06,-4.917868e-06,3.816707e-06,-2.615792e-06,3.728063e-06,-7.820969e-08,-3.093298e-06,-2.460679e-07,5.546288e-06,1.525678e-06,-2.558028e-06,1.820187e-06,-1.878988e-08,3.526097e-06,-4.277541e-06,-1.176120e-06,-5.573311e-08,2.273919e-06,-2.330654e-06,-9.693877e-07,3.930152e-06,3.595076e-06,3.096542e-06,-2.298353e-06,-5.384937e-06,1.933429e-06,-1.890353e-06,-3.344319e-06,1.103476e-06,7.361450e-06,1.632222e-06,9.008866e-07,-8.496385e-06,2.497527e-06,-3.749962e-06,-3.304597e-06,1.186456e-06,8.593454e-07,-4.976150e-06,8.559815e-06,-4.067921e-06,-2.066657e-06,-2.662566e-08,-6.546260e-06,6.959046e-07,5.531901e-06,9.624403e-08,-6.613889e-07,-5.272679e-06,4.108906e-06,-4.093833e-07,3.704745e-06,-3.924761e-08,-1.212429e-06,-1.627094e-06,2.541578e-06,-1.444684e-06,-6.349077e-06,2.167040e-06,-1.723917e-06,1.273963e-06,-1.112660e-07,-6.180356e-06,5.543717e-06,3.219290e-06,1.193496e-06,-1.933684e-06,3.778267e-07,-5.692365e-06,1.379233e-06,-4.241763e-06,4.869206e-07,-5.243267e-09,4.996897e-06,-1.715747e-06,2.792230e-06,4.684997e-06,3.390502e-06,1.249235e-06,2.495418e-06,-3.030904e-06,-2.203257e-06,1.667691e-06,1.453687e-06,2.468913e-07,-6.243229e-06,-1.173099e-06,3.782930e-06,7.779852e-06,-4.865332e-06,-1.235735e-06,3.478737e-06,-3.412883e-06,1.452304e-06,-5.199414e-06,1.153926e-06,4.297529e-06,1.540011e-06,1.590789e-06,1.756787e-06,2.015343e-06,-3.274824e-06,-5.758678e-06,-4.489247e-06,-6.033119e-07,-2.882070e-06,1.304605e-06,-7.363690e-06,3.693286e-06,1.515845e-06,4.567224e-06,3.752442e-06,3.326396e-06,5.521101e-07,4.669482e-06,7.075970e-08,8.559815e-06,-8.496385e-06
1.177700e+04,-6.238878e-06,1.129231e-06,3.573315e-06,-2.686686e-06,-2.407278e-06,-6.483020e-07,5.232446e-06,8.880945e-07,9.033593e-07,3.331747e-06,-2.441025e-06,-8.094757e-07,1.984438e-06,-4.060953e-06,-1.161937e-06,3.274743e-06,-1.301736e-06,-1.151679e-06,5.228608e-06,8.306972e-07,-6.199647e-06,-5.844521e-07,-2.443076e-06,1.482163e-06,-1.113290e-06,-1.644266e-07,5.307510e-06,-7.662905e-06,2.779117e-07,-7.075442e-06,-4.861989e-06,-1.009422e-07,6.873139e-07,3.406879e-06,-3.761054e-07,7.913622e-07,-8.955554e-07,1.576358e-06,-7.656919e-06,-8.685492e-06,5.724584e-06,-2.168925e-06,-2.078119e-06,-2.070699e-06,-2.233275e-07,8.107546e-07,-4.885173e-06,-3.884367e-07,3.733124e-06,1.750414e-07,-5.294428e-06,2.840070e-06,-9.146835e-07,3.436227e-06,7.285604e-06,-3.195450e-07,6.950136e-06,3.347157e-06,3.083787e-06,-2.673484e-06,5.844354e-06,4.368140e-06,1.236506e-06,2.369099e-06,-6.175548e-07,1.726863e-06,1.688635e-06,-3.803693e-06,-4.871004e-06,-5.753676e-06,-8.165973e-06,-2.483474e-06,-2.274087e-06,5.988882e-06,-1.683151e-06,-5.075780e-07,4.620929e-06,-7.379618e-07,2.596430e-06,-1.862726e-06,-8.767159e-07,7.406071e-07,2.881623e-06,-2.507998e-06,4.934765e-06,4.411861e-06,-1.794794e-06,1.436925e-06,1.387269e-06,-4.853140e-06,-4.622942e-06,-5.884114e-07,4.945403e-06,1.236898e-06,-4.559219e-06,-2.298748e-06,-5.756490e-06,-8.421066e-06,-7.928038e-06,2.367572e-06,6.489130e-07,-7.871174e-06,-7.975977e-06,-1.962151e-06,6.145278e-06,1.429664e-06,3.113956e-06,-8.514857e-08,3.106473e-06,-2.932190e-06,1.438080e-06,-5.167837e-06,-1.389556e-06,-8.374912e-07,4.377533e-06,-1.209377e-06,-3.238009e-06,-1.016647e-06,-2.533856e-07,-2.419785e-06,2.897752e-06,-1.210988e-06,-4.783329e-06,2.072742e-06,-7.098328e-06,-1.178883e-06,1.582348e-06,2.388365e-06,-4.536498e-07,7.285604e-06,-8.685492e-06
1.228900e+04,-4.973756e-06,2.486611e-07,4.483920e-06,-8.265159e-06,-3.410448e-07,-2.221596e-06,2.269536e-06,1.128321e-06,-4.158618e-07,8.186476e-06,-7.549584e-07,5.203860e-06,-1.244586e-06,3.451362e-06,-3.815145e-06,3.957678e-06,-2.559711e-06,-5.173340e-07,-2.602973e-06,-4.772243e-06,8.691326e-07,4.642923e-06,1.153860e-05,1.056041e-06,-2.833639e-06,1.562216e-06,-4.053602e-06,-5.269171e-06,4.096152e-07,-2.311372e-06,-7.744551e-06,1.218812e-06,-7.690489e-06,4.161688e-06,-2.666955e-06,1.953374e-06,-2.671418e-06,-4.006451e-06,5.962262e-06,1.577578e-06,1.484744e-07,1.815531e-06,-2.618656e-06,2.079410e-06,2.012879e-06,-7.599768e-06,-7.787121e-07,-2.747911e-06,-1.929627e-07,3.240331e-06,-5.932643e-06,3.841474e-07,-1.968016e-06,4.351773e-06,1.424567e-06,1.786964e-07,-6.718925e-06,2.800987e-06,-3.047659e-06,-5.740791e-07,-9.290696e-06,1.862297e-06,1.750146e-06,-6.995269e-06,-1.890489e-06,4.380223e-06,4.577374e-06,2.992336e-06,4.047223e-06,7.858041e-08,-5.982208e-06,-5.362348e-06,4.444120e-06,5.525735e-06,-3.755510e-06,6.347927e-06,-3.765190e-06,4.079000e-06,-1.067133e-06,-2.634746e-07,-1.612765e-06,-6.033213e-06,4.968197e-07,4.486380e-06,-3.330732e-06,1.996164e-06,2.189906e-06,-6.837406e-07,3.980216e-07,-2.953092e-06,-2.370838e-06,5.438660e-06,-9.606900e-07,2.011170e-06,2.936586e-06,2.709787e-06,5.317283e-06,-2.000421e-06,1.065425e-07,1.445872e-06,5.946758e-06,1.539600e-07,-1.539033e-06,-4.135306e-06,7.913549e-07,-2.205671e-06,4.164092e-06,-1.373303e-06,-3.500341e-06,-2.466001e-06,-1.518904e-06,2.461546e-06,3.096273e-06,5.389318e-06,-1.826708e-06,2.131476e-06,1.009518e-06,5.510110e-06,-2.717797e-06,-2.729701e-06,-1.194357e-07,3.131432e-07,-3.743423e-06,-4.828010e-06,5.607430e-07,-3.618074e-06,-6.885546e-06,3.431708e-06,-1.448391e-07,1.153860e-05,-9.290696e-06
1.280100e+04,2.562169e-06,-4.491608e-06,6.129347e-07,5.187864e-07,-1.353448e-06,-3.935248e-06,-9.049514e-07,3.969489e-06,2.548905e-06,3.171015e-06,-5.218908e-06,4.247088e-06,-2.827447e-06,5.764518e-06,3.691323e-06,1.747528e-06,-1.587190e-06,3.109206e-06,-1.033143e-06,-4.930600e-06,-4.682853e-06,6.292087e-06,-1.320673e-06,-1.241805e-06,5.473041e-07,4.117925e-06,3.452226e-06,-8.795628e-06,6.623083e-06,-5.845405e-06,3.055638e-06,-2.313909e-06,-1.231492e-06,-3.716180e-06,-2.141399e-06,1.270128e-06,-2.214470e-06,4.398991e-07,3.330115e-07,5.110533e-06,-6.883289e-06,-1.001306e-06,-2.019646e-06,1.786963e-06,3.594874e-06,6.232937e-06,3.451564e-06,1.446474e-06,3.281749e-07,2.575829e-06,-5.311518e-06,-3.908172e-06,-3.411251e-06,-4.439847e-06,9.074705e-07,-6.766404e-07,5.891484e-06,-1.134911e-06,-2.014129e-06,7.143445e-06,5.085900e-07,-3.106469e-06,3.088434e-07,5.022840e-06,-3.730817e-06,-1.015424e-06,3.781154e-06,2.507717e-06,-4.107138e-06,-1.058206e-06,-3.501700e-06,2.016706e-06,1.892824e-06,2.051250e-06,-2.265435e-06,4.135272e-06,2.427559e-06,1.965472e-06,3.047543e-06,2.041906e-06,-4.688016e-08,-1.711994e-06,-5.710711e-07,-5.100291e-06,1.858431e-06,5.830433e-06,-3.889907e-07,1.218362e-06,-2.631803e-06,-3.564678e-06,5.917886e-06,1.424248e-06,-2.329498e-06,2.599068e-06,7.276800e-07,-2.957064e-06,-3.502836e-06,-2.404358e-06,-4.751224e-06,-2.643894e-06,7.591392e-07,-2.698990e-06,-3.035594e-07,-5.056083e-06,-1.915769e-06,-2.251844e-06,5.182189e-06,-8.808160e-07,-1.201692e-06,-1.758256e-06,3.495728e-06,-6.060310e-06,-3.027338e-06,2.405104e-06,4.041044e-06,2.879642e-06,-2.574283e-06,7.396564e-07,2.144634e-06,-7.412318e-06,1.858320e-06,-7.413839e-07,5.973653e-08,3.743508e-06,-2.226261e-06,-4.693689e-06,-1.897341e-06,-3.061371e-06,-1.140754e-07,7.143445e-06,-8.795628e-06
1.331300e+04,-2.656160e-06,2.986262e-07,-4.726785e-06,3.975454e-06,2.375440e-06,2.407658e-06,1.384061e-06,3.621902e-06,2.803903e-06,-1.045303e-05,-5.539415e-07,1.676091e-06,2.060159e-06,-6.179783e-06,3.615791e-07,-2.629027e-07,3.035976e-06,-1.599845e-07,-5.318874e-06,-6.684756e-07,3.769852e-06,4.818202e-06,-6.066570e-06,2.024388e-06,-5.226959e-06,3.957221e-06,3.555666e-06,-2.481118e-06,-4.406181e-06,-6.659995e-06,-6.524173e-07,-1.925276e-06,1.566824e-06,6.338917e-08,7.114528e-07,-1.048701e-06,-9.891270e-07,3.945021e-06,-2.146275e-06,-1.054395e-05,-7.318632e-07,-2.465972e-06,-8.433043e-06,1.316890e-06,-2.839670e-06,3.509123e-06,5.298639e-06,3.058226e-06,5.845380e-06,-1.259777e-06,-3.614693e-06,-2.709708e-06,2.162311e-06,5.709672e-06,-5.233420e-06,-4.392026e-07,1.147399e-06,-2.387409e-06,4.165780e-06,1.041724e-06,8.403439e-06,-4.586594e-06,2.806373e-06,-1.331686e-06,-2.031859e-06,-3.267074e-06,5.062180e-06,3.788166e-07,5.620764e-06,-2.895012e-07,-9.609178e-06,2.896512e-06,3.955938e-06,1.012399e-06,-1.349896e-06,3.228339e-06,2.278969e-06,-1.511379e-06,1.839843e-07,-2.187873e-08,2.341302e-06,7.542517e-07,-3.144028e-06,-2.545720e-06,-1.490748e-06,5.490820e-07,-9.526303e-07,1.815410e-07,1.932438e-06,2.071101e-06,-4.302001e-06,-1.068276e-06,1.282616e-06,2.066745e-06,-2.230779e-06,-3.872799e-06,2.801692e-06,-3.424439e-06,-3.583337e-06,1.672943e-06,-5.844808e-06,1.469547e-06,-4.323876e-06,2.360715e-06,-4.422278e-06,-2.292808e-06,1.524277e-06,-3.163275e-06,1.776473e-06,-1.176646e-05,-2.612778e-06,7.084038e-07,-2.236975e-06,-1.272049e-06,-3.084064e-06,6.702862e-06,-5.879944e-06,2.111512e-06,1.968358e-06,5.383169e-06,-3.842181e-06,6.416387e-07,-1.544567e-06,-2.198058e-06,5.875991e-06,3.384398e-06,-3.365568e-06,-2.760870e-06,-3.703816e-07,8.403439e-06,-1.176646e-05
1.382500e+04,5.083732e-07,3.314358e-06,7.257596e-07,3.579626e-07,1.155128e-06,9.780335e-06,-4.062991e-06,-2.782956e-06,-2.499959e-06,1.254293e-06,6.310405e-07,-2.682047e-06,-3.580172e-06,4.413735e-06,3.869551e-06,4.782809e-06,-4.104636e-06,1.489114e-06,1.937318e-06,-5.623446e-07,-1.877182e-06,-1.852916e-06,6.749673e-06,-1.147304e-06,8.558258e-07,6.107074e-07,-6.827626e-06,4.881662e-06,-2.908768e-06,-2.005562e-06,6.255977e-06,-2.789826e-06,-1.340156e-06,-7.017186e-07,7.130314e-07,7.197090e-07,2.031164e-06,5.772736e-06,-4.379106e-06,3.979860e-07,-6.524648e-06,5.601640e-06,-2.822738e-06,-1.412599e-06,-4.604842e-06,2.960944e-06,2.014591e-06,5.630891e-06,-1.280526e-06,2.077321e-06,-2.282868e-06,-1.065724e-05,7.151614e-06,9.487253e-06,1.750538e-07,-1.820004e-07,-2.664472e-06,9.204293e-07,-1.115475e-06,2.277126e-07,8.410855e-06,2.426406e-06,-3.291915e-06,1.894339e-06,-1.914698e-06,-1.626041e-06,-2.245566e-06,6.017472e-08,-7.123289e-06,3.238742e-06,9.716239e-06,-6.429564e-06,1.413403e-06,-4.511277e-06,-2.490441e-06,2.750874e-06,-7.948897e-06,-2.696553e-06,1.405563e-06,-1.054863e-06,-6.540658e-07,-1.986015e-06,3.385512e-06,-1.067061e-05,-7.545848e-06,5.207423e-06,8.317975e-06,-7.167559e-06,-4.438738e-06,7.024457e-07,-4.142300e-06,-8.147199e-07,2.452672e-06,1.833080e-06,2.077562e-07,7.008529e-06,2.405232e-06,-2.035787e-06,2.060383e-06,-3.444582e-06,-8.161097e-07,-7.607538e-07,1.422737e-06,-1.554565e-06,-7.650103e-07,1.792893e-06,-3.316409e-06,1.789957e-06,3.257486e-06,-6.132953e-06,-3.225748e-07,-3.126840e-07,1.792965e-06,1.390202e-06,-3.724467e-06,-1.351147e-07,-2.512281e-06,2.862389e-06,2.736459e-06,6.758910e-06,-1.703060e-06,4.988345e-06,-1.485472e-06,-2.495145e-06,-4.835397e-07,1.375798e-06,3.231607e-06,4.449429e-06,9.215886e-08,9.780335e-06,-1.067061e-05
1.433700e+04,-7.859305e-06,3.352031e-06,-4.034343e-06,1.221231e-06,4.885264e-06,2.251146e-06,2.350217e-06,4.482007e-06,-2.446614e-06,-1.641709e-06,-3.429287e-06,6.226279e-07,-1.502671e-06,1.611229e-06,4.548184e-06,2.867488e-06,3.404749e-07,1.166480e-05,1.288023e-06,3.652460e-06,-9.881771e-06,-7.241220e-07,-2.361963e-06,2.702036e-06,-2.142956e-06,2.138256e-06,-3.350902e-06,-7.963366e-06,1.792545e-06,-5.203626e-06,-5.688578e-06,4.129886e-06,6.962200e-07,1.246976e-06,-8.926162e-07,-7.495178e-07,-4.908836e-06,-1.180906e-06,-5.877123e-06,-1.915984e-06,1.844039e-06,-1.044923e-06,-3.729456e-06,-6.003556e-07,4.613006e-06,6.285024e-06,1.834278e-07,-1.201975e-06,-2.920364e-06,5.365917e-06,1.340349e-06,1.541866e-06,-8.201573e-06,-8.862693e-06,-4.532856e-06,-9.047260e-07,-2.608830e-06,-1.587434e-06,2.215411e-06,-1.494588e-07,-2.108842e-06,3.110196e-06,9.527056e-07,-4.921168e-06,-7.223894e-06,-2.149314e-06,-2.436958e-06,1.760148e-06,1.502362e-07,-5.032827e-06,6.682809e-06,5.335218e-06,-1.677745e-06,2.949566e-06,-2.367543e-06,3.038569e-06,2.745130e-06,-2.009275e-06,3.211753e-06,-3.060121e-06,3.864842e-07,-7.648514e-06,-8.060045e-07,-7.123252e-06,-2.529333e-06,7.151550e-07,2.738044e-07,-1.998139e-06,-8.388684e-07,-4.188891e-07,-9.449189e-07,1.870747e-07,4.588307e-06,-3.489123e-06,-4.408527e-06,-3.678885e-06,-3.435683e-06,9.111564e-06,2.806819e-06,4.461445e-06,-9.660570e-07,-4.618514e-06,1.712783e-06,2.840225e-07,-6.574068e-06,-6.550301e-07,3.196793e-07,9.574765e-07,-2.730338e-06,-4.667986e-06,6.797855e-07,4.785843e-07,1.722009e-07,-3.459420e-07,-7.681726e-06,4.574938e-06,2.208268e-06,1.424219e-06,2.732546e-07,2.106555e-06,1.167125e-06,-4.535934e-06,-2.477865e-06,-9.323379e-06,1.586736e-06,4.604447e-06,2.044288e-06,-7.147454e-07,-5.266153e-07,1.166480e-05,-9.881771e-06
1.484900e+04,4.708626e-06,-3.831959e-06,2.787054e-06,-2.650833e-06,2.669556e-06,-1.443505e-06,-2.020859e-06,-6.976050e-07,3.130712e-06,-6.163871e-07,-2.028677e-06,-3.047274e-06,-6.206143e-06,-1.939320e-06,-2.285614e-07,-3.763460e-06,-3.600578e-06,-2.268335e-06,-3.325168e-08,-2.217539e-06,-2.704584e-06,-4.066431e-06,-9.695052e-06,-6.628344e-09,-5.230578e-06,-3.097222e-06,4.254010e-06,6.745857e-06,4.407621e-06,7.590856e-07,-6.717634e-06,-4.631355e-07,-3.209995e-07,7.389861e-07,4.628451e-06,4.023815e-06,6.049080e-07,-8.076572e-07,-4.050390e-06,-1.637344e-06,7.711396e-06,2.366660e-07,-3.591681e-06,5.145654e-07,-3.654265e-06,-5.786815e-06,1.301229e-06,-2.409089e-06,4.329755e-06,-2.311776e-06,-7.059899e-06,9.185960e-07,1.283100e-06,-1.998714e-06,6.490559e-07,-1.808907e-06,-3.672435e-07,1.456470e-07,-1.575547e-06,-4.647115e-07,9.548583e-07,2.356931e-07,8.815835e-07,5.369114e-06,1.543068e-06,-4.231280e-07,1.319895e-06,4.621025e-06,3.540823e-06,3.239274e-06,6.172688e-10,-1.336031e-06,1.300678e-06,-6.629777e-08,-3.987223e-06,1.744945e-06,3.083422e-06,-1.767072e-07,-4.005201e-07,-8.277353e-08,2.899642e-06,-7.675796e-06,-1.402777e-06,1.466028e-06,-8.009929e-07,-2.293623e-06,4.679087e-06,-2.280304e-06,-7.472775e-07,9.568224e-07,-4.893953e-06,1.078487e-06,6.117597e-06,-2.824586e-07,1.373314e-06,1.851500e-06,3.284525e-06,-4.254017e-08,2.191260e-06,-3.299027e-06,-1.253811e-06,-3.058420e-06,-4.078649e-06,5.391175e-06,2.756834e-06,-3.339011e-06,5.318703e-06,-4.490413e-06,3.786896e-06,-2.866775e-07,-1.369851e-06,1.296750e-06,-6.351467e-07,2.853622e-06,-5.522146e-06,3.720187e-06,1.307050e-06,-2.903669e-07,-1.401423e-08,8.392694e-07,4.799926e-07,-2.804805e-06,5.006895e-07,-4.840020e-06,-6.235822e-06,-6.297301e-06,-2.643052e-06,1.070229e-06,-3.450639e-07,7.711396e-06,-9.695052e-06
1.536100e+04,-2.533775e-06,9.155825e-07,1.033224e-07,1.016193e-06,-8.724660e-07,1.748385e-07,-2.908871e-06,-1.591987e-06,1.026756e-06,-2.326752e-06,1.200230e-07,1.483775e-06,-6.639050e-06,-7.862824e-07,2.091191e-06,1.810580e-06,-2.684925e-07,-1.174495e-06,-2.761627e-06,-1.921827e-06,3.957957e-06,-3.941950e-07,-8.425836e-06,2.574811e-06,-2.526022e-06,3.633004e-06,-3.080933e-06,7.576404e-06,2.498601e-07,-3.644891e-06,3.865523e-06,6.988864e-06,9.516457e-07,6.121555e-06,6.233058e-07,8.613441e-08,3.421870e-06,2.718383e-06,1.191107e-07,-1.161983e-06,-2.714206e-06,-3.918403e-06,1.425472e-06,-4.843335e-06,-2.327023e-06,2.591527e-06,-2.676201e-06,-9.668489e-07,1.456196e-06,1.720304e-06,3.645060e-06,7.134463e-06,2.729467e-07,-7.061186e-07,-2.060277e-06,-5.397423e-06,-9.351107e-06,-7.757556e-07,4.239486e-06,6.536676e-06,5.288824e-06,1.524259e-06,1.108253e-06,-2.021674e-06,-2.583283e-06,-3.249585e-06,6.391756e-07,1.256799e-06,-3.849319e-06,1.423776e-07,7.555844e-06,1.459643e-07,-2.127390e-06,4.057442e-06,-1.484135e-06,-1.770713e-06,4.643278e-06,-1.402662e-06,-2.545120e-06,3.203471e-06,1.476675e-07,-4.528933e-06,5.733718e-06,-5.855166e-06,7.110051e-07,9.009792e-07,6.016353e-06,-3.363212e-06,2.834194e-06,1.830535e-06,1.346384e-06,4.191385e-06,-2.801153e-07,4.092483e-06,3.372287e-06,-9.985252e-07,2.879927e-06,-1.777659e-06,-2.182857e-06,1.440201e-06,8.027129e-08,7.157965e-06,-3.147473e-06,2.742283e-06,2.056278e-06,3.705877e-07,9.527050e-06,5.578202e-06,-4.599624e-06,8.988404e-06,1.907111e-06,-3.012791e-07,-2.959570e-06,5.875150e-06,-7.815570e-07,-5.248205e-07,-1.184439e-06,2.048835e-07,1.364711e-06,1.866420e-06,2.783185e-06,-2.818867e-06,-4.150837e-06,3.174845e-06,-5.881280e-07,6.190258e-06,-8.954265e-06,-3.603916e-06,4.155619e-07,9.527050e-06,-9.351107e-06
1.587300e+04,2.739357e-06,1.237378e-06,1.565956e-07,1.407815e-06,8.037058e-07,-2.595635e-07,-9.916107e-07,1.344474e-06,-1.626688e-07,-1.053524e-05,1.216497e-06,1.849760e-06,9.388588e-06,-2.320256e-06,-1.196798e-06,-1.026998e-06,1.818139e-06,2.862151e-06,4.910339e-06,-5.281568e-06,3.528560e-07,2.619326e-06,-3.087179e-06,4.444826e-06,1.690819e-06,-3.871400e-06,-1.376002e-07,2.126419e-06,1.246539e-09,-1.245110e-05,2.037546e-06,1.248763e-06,-7.815085e-07,3.704909e-07,1.697791e-06,2.068665e-06,-2.965130e-06,9.811716e-06,1.319497e-06,-9.267933e-07,-3.296664e-06,-6.487169e-06,4.129927e-06,-4.208369e-06,8.456271e-07,-1.364394e-06,6.212012e-06,6.538690e-07,2.165523e-06,6.903904e-06,8.359822e-07,1.513518e-06,-4.691305e-06,1.054410e-07,-1.762960e-06,-4.055228e-07,-7.416665e-06,-6.123412e-06,2.584005e-06,-1.367497e-06,4.604869e-06,-6.763889e-06,-6.166351e-07,-2.431940e-06,3.941270e-06,2.329068e-06,1.977493e-06,-6.637258e-06,-2.521373e-06,-3.162995e-06,-5.142028e-06,1.892901e-06,-1.588609e-07,-1.853206e-06,9.810352e-07,5.375621e-07,3.994533e-06,1.364864e-06,-2.286056e-06,-1.720748e-06,-1.399411e-06,2.540866e-06,-4.050254e-07,5.218901e-06,-3.012525e-06,4.265051e-06,-1.631239e-06,-6.270563e-06,2.834380e-06,5.338769e-06,-2.616082e-06,-3.118621e-06,-3.282696e-06,3.258101e-06,-3.316676e-08,1.958047e-06,-3.341891e-06,1.764626e-06,2.444301e-06,7.923065e-07,2.834011e-06,2.171939e-07,2.295556e-06,-1.016333e-05,-2.141545e-07,3.194448e-06,2.125485e-06,-1.401249e-06,7.629537e-07,7.450907e-06,1.950998e-06,2.071783e-06,-4.465042e-06,2.607032e-06,-5.011695e-07,4.661821e-07,1.568241e-06,1.643950e-06,1.367144e-06,1.205859e-06,6.930453e-06,5.974962e-06,-1.538686e-06,-8.531397e-06,5.153466e-06,1.662365e-07,2.427281e-06,1.514706e-06,1.804825e-07,9.811716e-06,-1.245110e-05


==> figures/wiener_testing_error_component_variation.csv <==
i,luna_batch_0_rls_K_9,luna_batch_1_rls_K_9,luna_batch_2_rls_K_9,luna_batch_3_rls_K_9,luna_batch_4_rls_K_9,luna_batch_5_rls_K_9,luna_batch_6_rls_K_9,luna_batch_7_rls_K_9,luna_batch_8_rls_K_9,luna_batch_9_rls_K_9,leda_batch_0_rls_K_9,leda_batch_1_rls_K_9,leda_batch_2_rls_K_9,leda_batch_3_rls_K_9,leda_batch_4_rls_K_9,leda_batch_5_rls_K_9,leda_batch_6_rls_K_9,leda_batch_7_rls_K_9,leda_batch_8_rls_K_9,leda_batch_9_rls_K_9,avg,max,min
1.00,45.44,52.06,46.94,54.13,49.82,52.97,46.93,54.84,52.30,55.76,52.77,54.55,42.66,41.49,51.25,49.20,43.77,59.08,43.02,51.52,50.03,59.08,41.49
1025.00,45.29,51.79,46.69,53.82,48.56,52.70,49.42,53.84,54.07,57.34,53.13,55.12,44.16,41.70,53.10,49.50,44.26,59.78,43.57,50.12,50.40,59.78,41.70
2049.00,46.33,52.89,45.81,50.84,45.54,51.88,53.00,52.93,58.71,59.83,54.74,53.63,48.98,45.45,53.65,51.81,46.13,58.60,45.48,46.63,51.14,59.83,45.45
3073.00,52.31,58.37,56.51,56.30,54.72,54.73,56.79,57.84,60.18,62.46,59.11,58.09,61.08,53.65,58.86,61.42,60.66,60.72,53.57,51.67,57.45,62.46,51.67
4097.00,57.33,64.10,67.17,64.80,65.12,62.34,58.83,65.83,60.46,63.57,60.26,66.32,67.49,57.34,62.85,64.97,65.25,66.72,60.57,58.43,62.99,67.49,57.33
5121.00,65.60,65.83,67.28,69.17,66.41,65.48,62.74,65.82,62.05,64.89,63.09,67.85,70.18,60.81,63.68,66.26,65.43,70.23,60.65,59.63,65.15,70.23,59.63
6145.00,67.50,69.54,68.26,69.11,69.95,67.30,64.17,65.89,63.59,66.29,64.77,67.40,69.54,63.30,64.50,66.44,66.20,70.82,62.34,60.05,66.35,70.82,60.05
7169.00,68.40,70.23,69.49,68.51,70.17,68.03,64.23,67.11,64.46,67.34,64.50,67.31,70.12,63.03,66.37,66.13,68.21,71.12,62.46,60.90,66.91,71.12,60.90
8193.00,69.33,71.57,69.99,68.64,70.64,68.38,62.93,68.18,64.64,67.59,65.12,67.21,70.13,63.41,66.46,66.09,68.57,71.27,62.15,60.87,67.16,71.57,60.87
9217.00,69.30,71.48,69.79,68.62,71.80,68.16,64.42,68.60,64.83,67.59,64.85,67.17,70.95,64.04,65.63,66.60,68.16,71.29,62.99,61.47,67.39,71.80,61.47
10241.00,69.41,71.85,69.96,68.72,71.55,67.88,66.31,68.64,64.89,67.80,65.05,68.11,69.98,64.71,66.53,66.56,69.03,71.62,62.59,61.66,67.64,71.85,61.66
11265.00,69.61,72.80,70.16,68.48,71.45,68.43,66.87,68.39,65.46,68.32,64.58,68.16,69.90,64.34,66.30,66.65,69.63,71.71,62.78,62.26,67.81,72.80,62.26
12289.00,69.44,72.92,69.99,68.31,71.71,68.44,66.55,68.17,65.75,68.21,64.78,68.37,70.25,64.90,66.74,66.43,69.64,71.91,63.17,62.68,67.92,72.92,62.68
13313.00,69.55,72.96,69.90,68.36,71.57,68.06,67.38,68.58,65.65,68.00,64.45,68.73,70.51,64.89,67.10,66.85,68.88,71.86,63.51,63.03,67.99,72.96,63.03
14337.00,69.63,73.47,71.20,68.41,71.12,67.86,66.66,68.98,66.02,68.74,64.45,70.61,69.81,67.08,67.66,66.56,74.08,73.83,63.05,63.46,68.63,74.08,63.05
15361.00,69.56,73.66,71.47,68.61,70.89,67.91,67.07,69.26,65.81,68.74,64.90,70.35,70.05,66.98,67.73,67.10,74.21,73.90,62.81,63.20,68.71,74.21,62.81
16385.00,69.38,73.47,71.52,68.66,71.24,67.90,67.14,69.19,65.46,68.44,66.52,70.51,69.74,70.45,67.70,67.72,73.93,73.81,63.11,63.57,68.97,73.93,63.11
17409.00,69.27,73.54,71.58,68.71,71.14,68.44,67.43,69.21,65.18,68.74,66.42,70.54,70.01,70.36,67.96,67.95,74.02,73.92,63.41,63.91,69.09,74.02,63.41
18433.00,69.39,73.67,71.49,68.77,71.53,68.33,67.34,69.20,65.34,68.70,66.34,70.41,70.04,70.28,68.13,68.37,73.76,73.93,63.69,64.14,69.14,73.93,63.69
19457.00,69.58,73.74,71.51,68.89,71.68,68.37,67.58,69.40,65.27,68.52,66.25,70.30,69.93,70.05,68.33,68.38,74.15,73.97,63.90,64.09,69.20,74.15,63.90
20481.00,69.58,73.67,71.39,69.04,72.40,68.23,67.30,69.13,65.97,68.70,66.33,70.27,70.36,70.47,68.29,68.46,74.08,73.95,63.62,64.12,69.27,74.08,63.62
21505.00,69.76,73.69,71.44,69.15,72.52,68.39,67.06,69.16,66.00,68.88,66.45,70.36,70.34,70.65,68.38,68.94,74.31,74.03,63.70,64.20,69.37,74.31,63.70
22529.00,69.77,73.73,71.38,69.14,72.68,68.50,67.04,69.04,66.02,68.91,66.42,70.43,70.84,70.94,68.50,69.40,74.37,74.11,63.83,64.28,69.47,74.37,63.83
23553.00,69.96,73.83,71.41,69.08,72.60,68.78,66.95,69.23,66.29,69.13,66.39,70.40,70.49,70.87,68.70,69.49,74.57,73.99,63.85,64.29,69.51,74.57,63.85
24577.00,70.18,73.90,72.57,69.42,73.89,68.87,66.53,69.23,67.19,69.31,67.99,70.20,70.77,71.25,68.86,69.57,74.39,73.97,63.60,64.26,69.80,74.39,63.60
25601.00,70.50,73.86,72.29,69.54,73.82,68.91,66.77,69.02,67.33,69.13,68.24,70.23,70.76,71.74,68.88,69.34,74.38,74.08,63.73,64.25,69.84,74.38,63.73
26625.00,70.53,74.33,72.24,69.64,74.12,68.85,66.79,69.04,67.33,69.17,68.33,70.30,70.87,71.65,68.93,69.42,74.30,74.06,63.58,64.06,69.88,74.33,63.58
27649.00,70.50,74.36,72.32,69.60,74.86,68.82,67.18,68.13,67.45,69.45,69.72,70.64,70.94,71.66,68.96,69.24,74.30,74.15,63.91,64.12,70.01,74.86,63.91
28673.00,70.47,74.36,72.43,69.62,74.92,68.78,67.29,68.26,67.35,69.31,69.49,70.74,71.03,71.70,69.05,69.16,74.32,74.19,64.18,64.07,70.04,74.92,64.07
29697.00,70.46,74.37,72.55,69.60,75.02,68.74,67.32,68.31,67.42,69.53,69.59,70.62,71.02,71.81,69.00,69.14,74.28,74.20,64.03,64.18,70.06,75.02,64.03
30721.00,70.43,74.28,72.56,69.55,74.98,68.95,67.07,68.30,67.41,69.74,69.51,70.55,70.99,71.96,69.05,69.14,74.16,74.25,63.92,64.28,70.05,74.98,63.92
31745.00,70.47,74.23,72.61,69.41,75.09,69.05,67.06,68.51,67.45,69.57,69.60,70.58,70.73,71.91,69.00,69.05,74.18,74.26,63.88,64.42,70.05,75.09,63.88
32768.00,70.49,74.11,73.68,69.53,75.09,69.07,67.15,68.50,67.64,69.78,69.68,70.57,70.91,71.81,68.96,68.89,74.04,74.26,63.73,64.52,70.12,75.09,63.73

